Analytical nuclear gradients for the range-separated many-body dispersion model of noncovalent interactions

Accurate treatment of the long-range electron correlation energy, including van der Waals (vdW) or dispersion interactions, is essential for describing the structure, dynamics, and function of a wide variety of systems. Among the most accurate models for including dispersion into density functional theory (DFT) is the range-separated many-body dispersion (MBD) method [A. Ambrossetti et al., J. Chem. Phys. 140, 18A508 (2014)], in which the correlation energy is modeled at short-range by a semi-local density functional and at long-range by a model system of coupled quantum harmonic oscillators. In this work, we develop analytical gradients of the MBD energy with respect to nuclear coordinates, including all implicit coordinate dependencies arising from the partitioning of the charge density into Hirshfeld effective volumes. To demonstrate the efficiency and accuracy of these MBD gradients for geometry optimizations of systems with intermolecular and intramolecular interactions, we optimized conformers of the benzene dimer and isolated small peptides with aromatic side-chains. We find excellent agreement with the wavefunction theory reference geometries of these systems (at a fraction of the computational cost) and find that MBD consistently outperforms the popular TS and D3(BJ) dispersion corrections. To demonstrate the performance of the MBD model on a larger system with supramolecular interactions, we optimized the C$_{60}$@C$_{60}$H$_{28}$ buckyball catcher host-guest complex. Finally, we find that neglecting the implicit nuclear coordinate dependence arising from the charge density partitioning, as has been done in prior numerical treatments, leads to an unacceptable error in the MBD forces, with relative errors of ~20% (on average) that can extend well beyond 100%.

==> geometries/FGG_d3.txt <==
%auto-ignore
FGG: PBE+D3(BJ)

----------- 252_FGG55: PBE+D3(BJ) -----------
O	-3.202244359	 0.141196826	-2.266992528
C	-3.097559873	-0.028181342	-1.070810376
O	-3.165877308	 0.985423354	-0.190998855
H	-2.971384353	 0.634518586	 0.736149058
C	-2.903082260	-1.423556004	-0.442293466
H	-2.910079322	-2.158443008	-1.254395643
H	-3.755930019	-1.623716115	 0.230176514
N	-1.659635047	-1.576750438	 0.304158617
H	-0.899786814	-2.166900089	-0.064787249
C	-1.426152226	-0.957301974	 1.477244388
O	-2.224774299	-0.161607035	 2.007380758
C	-0.090120620	-1.312205636	 2.144926133
H	-0.047510558	-2.400202753	 2.311546750
H	-0.066309968	-0.798853548	 3.112488934
N	 1.087560972	-0.924026760	 1.378100909
H	 1.484152603	-0.000385952	 1.545250445
C	 1.514229127	-1.609026429	 0.284990584
O	 0.926208431	-2.618049669	-0.136734414
C	 2.774062967	-1.062464182	-0.415162098
N	 3.520920987	-2.090862795	-1.127982696
H	 2.870541131	-2.604185698	-1.732608115
H	 3.875595627	-2.783669497	-0.463382140
H	 3.438410393	-0.628649483	 0.351535988
C	 2.380613369	 0.065228872	-1.404392512
H	 3.311679970	 0.364716990	-1.911259658
H	 1.713438032	-0.359543036	-2.172653216
C	 1.718588737	 1.249178999	-0.743679502
C	 2.432701609	 2.043781261	 0.170084201
H	 3.491526825	 1.837318615	 0.352612721
C	 1.810773208	 3.101499853	 0.837792766
H	 2.382807898	 3.710789859	 1.541346458
C	 0.463256009	 3.386381003	 0.597011818
H	-0.024636513	 4.211666693	 1.118952663
C	-0.253485567	 2.615347332	-0.320458500
H	-1.306436604	 2.822400453	-0.517056084
C	 0.371556939	 1.554150569	-0.981283659
H	-0.198619122	 0.953982179	-1.695818994

----------- 253_FGG99: PBE+D3(BJ) -----------
O	 1.200920591	-0.004100722	-1.278231297
C	 2.167709300	 0.075027129	-0.550128977
O	 3.303302131	-0.646048505	-0.733973102
H	 3.137988532	-1.218757128	-1.512009402
C	 2.299907982	 0.984085755	 0.669960343
H	 3.127201437	 1.684393748	 0.475865914
H	 2.577187485	 0.369437550	 1.538683562
N	 1.099212706	 1.730144559	 0.934728843
H	 0.312650669	 1.248700044	 1.376710327
C	 0.804381135	 2.837272604	 0.179487461
O	 1.631924046	 3.436315222	-0.499354047
C	-0.681861506	 3.230997215	 0.222282332
H	-0.799231088	 4.163226759	-0.342740730
H	-1.014528697	 3.381710530	 1.260644335
N	-1.502322549	 2.186836990	-0.369094161
H	-1.507095733	 2.049443457	-1.383484646
C	-1.917678176	 1.110123989	 0.341907310
O	-1.787634787	 1.013905183	 1.570597029
C	-2.593017384	 0.018967556	-0.514043681
N	-2.033625864	 0.054404656	-1.867005987
H	-1.076555146	-0.314458808	-1.865793261
H	-2.591906478	-0.509532604	-2.508985287
H	-3.652640274	 0.326823592	-0.594459949
C	-2.588177380	-1.352716041	 0.214787515
H	-2.999235314	-1.194611526	 1.222814225
H	-3.286194090	-2.010306166	-0.328890183
C	-1.239502615	-2.021906535	 0.307382430
C	-0.780250119	-2.852616341	-0.725902574
H	-1.423682944	-3.036434396	-1.590746005
C	 0.474003282	-3.465232380	-0.657311587
H	 0.806019372	-4.113741131	-1.471560119
C	 1.291285091	-3.263021981	 0.456456046
H	 2.268178869	-3.746621553	 0.519216226
C	 0.841507932	-2.446810579	 1.499395376
H	 1.466002304	-2.299466737	 2.384159555
C	-0.409630378	-1.832376538	 1.424965666
H	-0.761612342	-1.196056868	 2.238670499

----------- 254_FGG300: PBE+D3(BJ) -----------
O	-1.332105062	-1.748882940	 0.215529971
C	-2.347449702	-2.155269394	-0.314113238
O	-2.627971748	-3.474167515	-0.470986900
H	-1.879311698	-3.966815176	-0.073908178
C	-3.469180700	-1.296171631	-0.889714421
H	-4.384389400	-1.510463703	-0.314636567
H	-3.651993609	-1.607934716	-1.929715671
N	-3.193450625	 0.111070642	-0.803191943
H	-2.431457648	 0.504733406	-1.366500504
C	-3.551663340	 0.815063851	 0.318497533
O	-4.342823645	 0.403184467	 1.161507917
C	-2.816412964	 2.160044199	 0.448122185
H	-3.265232887	 2.715748746	 1.279835507
H	-2.907925694	 2.743866199	-0.480744022
N	-1.404216655	 1.935640359	 0.713508142
H	-1.083041008	 1.703774208	 1.657026291
C	-0.526975491	 1.622179931	-0.271276861
O	-0.811247043	 1.666787273	-1.476892186
C	 0.864860917	 1.202112608	 0.236959708
N	 0.749724852	 0.664515342	 1.598019948
H	 1.676581162	 0.569319545	 2.018390701
H	 0.339149664	-0.274876876	 1.555855443
H	 1.462288349	 2.130152870	 0.304382258
C	 1.542113723	 0.269317266	-0.794423787
H	 0.947246180	-0.655726269	-0.862382111
H	 1.494812936	 0.757595503	-1.779045553
C	 2.965735220	-0.040358884	-0.417410586
C	 3.291064888	-1.198038094	 0.305389721
H	 2.500881365	-1.912374133	 0.552494090
C	 4.607108136	-1.455859338	 0.698624591
H	 4.839300296	-2.365971406	 1.256092291
C	 5.624298382	-0.555951084	 0.374547431
H	 6.653575912	-0.756559037	 0.678295675
C	 5.316263035	 0.600433925	-0.348454937
H	 6.106463221	 1.305815655	-0.614969554
C	 4.000164466	 0.853278668	-0.737657685
H	 3.768216215	 1.756785534	-1.309054698

----------- 255_FGG252: PBE+D3(BJ) -----------
O	-2.858989479	-1.363703693	-0.603322095
C	-3.888516830	-0.825319616	-0.249623064
O	-5.120824703	-1.347177217	-0.484129043
H	-4.979231960	-2.184766392	-0.973261183
C	-4.002264537	 0.497493766	 0.503730281
H	-4.604609536	 0.335117402	 1.411122391
H	-4.554388630	 1.202188909	-0.138416257
N	-2.721703187	 1.067783125	 0.819980740
H	-2.123164804	 0.589862709	 1.504028891
C	-2.081097351	 1.862171248	-0.097484850
O	-2.637579107	 2.381868949	-1.060082286
C	-0.569961871	 1.983075722	 0.163429760
H	-0.376138514	 2.288217732	 1.203478150
H	-0.158800989	 2.730986114	-0.524137605
N	 0.068897733	 0.699077309	-0.068710442
H	 0.327204785	 0.405365101	-1.014369927
C	 0.064276869	-0.291517002	 0.849723520
O	-0.342917060	-0.153904520	 2.014443435
C	 0.608559104	-1.633705461	 0.344479279
N	 0.480851437	-1.709383408	-1.114673535
H	-0.497072098	-1.881142772	-1.364280662
H	 1.042880045	-2.474193463	-1.492497016
H	 0.005544229	-2.392509077	 0.877597556
C	 2.075620910	-1.827259082	 0.801916558
H	 2.072451357	-1.809880157	 1.902884993
H	 2.389387391	-2.840226384	 0.495654077
C	 3.047424454	-0.803540608	 0.270353198
C	 3.736207307	-1.010250216	-0.932625903
H	 3.595560578	-1.945973078	-1.480244670
C	 4.605555520	-0.041960109	-1.439240768
H	 5.130726533	-0.221553376	-2.379544624
C	 4.804738087	 1.152671932	-0.743509912
H	 5.486915717	 1.910163880	-1.135148946
C	 4.132235506	 1.368095793	 0.461996972
H	 4.288311062	 2.294752458	 1.018662314
C	 3.262295876	 0.398040318	 0.962092176
H	 2.736616159	 0.573033165	 1.904728500

----------- 256_FGG366: PBE+D3(BJ) -----------
O	-2.013777674	 1.824956305	 0.370468649
C	-3.144782525	 1.990947113	-0.038905114
O	-3.771996139	 3.196062791	-0.030938206
H	-3.142927841	 3.833792705	 0.367086118
C	-4.057939610	 0.916260179	-0.623046280
H	-4.430059502	 1.260625996	-1.599825001
H	-4.926529878	 0.815014153	 0.047170106
N	-3.409675230	-0.362437279	-0.728780558
H	-2.638146325	-0.472484450	-1.397398775
C	-3.413393509	-1.221885065	 0.339976327
O	-4.176742922	-1.124671010	 1.296340398
C	-2.315098728	-2.295191179	 0.252585990
H	-2.346168237	-2.807654272	-0.721421384
H	-2.480022556	-3.021475371	 1.057277673
N	-1.006216191	-1.679231342	 0.406312574
H	-0.657748931	-1.425849412	 1.335290309
C	-0.385774477	-1.035729972	-0.611820231
O	-0.778434725	-1.059606249	-1.787945461
C	 0.876561685	-0.270429131	-0.199966336
N	 0.805943519	 0.107754001	 1.214688217
H	 1.729395008	 0.394799169	 1.548457536
H	 0.169424335	 0.901609389	 1.328411093
H	 0.923863592	 0.595210553	-0.886894572
C	 2.114464472	-1.157503582	-0.465561116
H	 2.051987199	-2.047894893	 0.180521363
H	 2.062017965	-1.496344974	-1.511688014
C	 3.407004561	-0.423694983	-0.211056055
C	 4.139006404	-0.636738349	 0.966151888
H	 3.785683063	-1.376862640	 1.689851012
C	 5.316682747	 0.073055678	 1.218068281
H	 5.875435794	-0.110362892	 2.138378542
C	 5.781224039	 1.008331914	 0.292014405
H	 6.703994732	 1.559547754	 0.482375827
C	 5.061983379	 1.228560461	-0.886859786
H	 5.423090242	 1.952487865	-1.620834502
C	 3.886556757	 0.519468103	-1.133700582
H	 3.331115507	 0.691562916	-2.059784335

----------- 257_FGG215: PBE+D3(BJ) -----------
O	 2.974239696	-1.755288656	 1.418403390
C	 3.004768810	-0.706213086	 0.807650448
O	 3.206722675	-0.652366041	-0.517206616
H	 3.173336725	 0.309352503	-0.821087820
C	 2.837630911	 0.658236177	 1.505257912
H	 3.782541639	 1.219226359	 1.393355189
H	 2.663097139	 0.468413124	 2.570031642
N	 1.739080623	 1.469233254	 0.995215274
H	 0.864253656	 1.568984014	 1.535700768
C	 1.759949320	 2.048292118	-0.220623349
O	 2.691393845	 1.907503858	-1.036366662
C	 0.537694558	 2.919483915	-0.542193823
H	 0.735554336	 3.411677188	-1.501081260
H	 0.424238155	 3.687499580	 0.242458291
N	-0.697410058	 2.162105888	-0.648185686
H	-1.171192019	 2.019972766	-1.545499096
C	-1.383342940	 1.702990885	 0.418165218
O	-0.983280479	 1.797953207	 1.591523577
C	-2.747579832	 1.072456814	 0.077494757
N	-2.942189118	 0.991709414	-1.375005992
H	-3.912878543	 1.172200199	-1.629097827
H	-2.706039428	 0.051249613	-1.707912488
H	-3.481045355	 1.789723231	 0.485443954
C	-2.933906514	-0.267924136	 0.840194948
H	-2.649033358	-0.098053714	 1.889224996
H	-4.005985134	-0.522834845	 0.819892386
C	-2.128897886	-1.394672549	 0.242495241
C	-2.693721355	-2.237371333	-0.728809136
H	-3.747535638	-2.116119381	-0.997965088
C	-1.937812665	-3.245834467	-1.333937227
H	-2.398109064	-3.893760783	-2.083390197
C	-0.602738293	-3.429892018	-0.970830237
H	-0.009814841	-4.218419939	-1.438378329
C	-0.028635428	-2.608730848	 0.004182985
H	 1.010505596	-2.754220897	 0.305997482
C	-0.786853687	-1.600251854	 0.601381253
H	-0.336006048	-0.968309558	 1.370501120

----------- 258_FGG224: PBE+D3(BJ) -----------
O	 3.378459490	-1.214631137	 1.506626826
C	 3.188290721	-0.413004367	 0.614664466
O	 3.242972462	-0.754925714	-0.680869188
H	 2.992196097	 0.043044282	-1.248064842
C	 2.895523486	 1.075543288	 0.892155299
H	 3.716403927	 1.673850947	 0.457752431
H	 2.891539400	 1.214942498	 1.978731402
N	 1.623220991	 1.553491862	 0.364716516
H	 0.854617548	 1.814634321	 1.004839684
C	 1.388075261	 1.705877649	-0.950905634
O	 2.198566770	 1.383836890	-1.841318784
C	 0.043748938	 2.359291852	-1.303348744
H	 0.000782842	 2.427631204	-2.396601850
H	 0.034531901	 3.379053606	-0.881675117
N	-1.133978670	 1.648064987	-0.833043975
H	-1.737365018	 1.138915135	-1.483399482
C	-1.553175596	 1.648343873	 0.450372021
O	-0.915144553	 2.153651547	 1.389012797
C	-2.899320546	 0.953374230	 0.690877159
N	-3.647367532	 0.823041726	-0.566053565
H	-4.101563988	 1.706643493	-0.807703590
H	-4.384826324	 0.122105921	-0.473869003
H	-3.411489533	 1.584101545	 1.442659433
C	-2.665908154	-0.428324905	 1.355362295
H	-2.200987634	-0.239338297	 2.334221465
H	-3.659040832	-0.868844992	 1.552364492
C	-1.811086032	-1.389397133	 0.563464703
C	-0.455212847	-1.554573856	 0.883604221
H	-0.031303842	-0.998015598	 1.723704892
C	 0.356824600	-2.428099785	 0.156921835
H	 1.405401889	-2.550105643	 0.433229161
C	-0.177872420	-3.144338535	-0.915945009
H	 0.456108390	-3.823908308	-1.489063035
C	-1.527972343	-2.996249889	-1.243309529
H	-1.956591631	-3.562899883	-2.072955617
C	-2.337468271	-2.131657644	-0.504251807
H	-3.396588948	-2.043125169	-0.758902329

----------- 259_FGG380: PBE+D3(BJ) -----------
O	-2.635792855	-2.624959966	 0.648812985
C	-2.836178777	-1.452165379	 0.407188280
O	-3.379242259	-0.618299128	 1.306079732
H	-3.493242685	 0.295524124	 0.889126255
C	-2.525186887	-0.834902998	-0.971638349
H	-3.490424919	-0.609432844	-1.460796148
H	-2.002413160	-1.595394759	-1.561792511
N	-1.702099930	 0.369735992	-0.953690576
H	-0.753027420	 0.345236268	-1.354967148
C	-2.132416440	 1.552690138	-0.477471394
O	-3.241348172	 1.714307419	 0.069193517
C	-1.157571595	 2.725535988	-0.652617366
H	-1.645550769	 3.613677532	-0.235507656
H	-0.979509231	 2.881284757	-1.730301873
N	 0.121180284	 2.529490618	 0.008859761
H	 0.362934545	 3.034515102	 0.863483962
C	 1.104823301	 1.758514851	-0.513217784
O	 0.977883734	 1.108038338	-1.560004288
C	 2.385269816	 1.700773781	 0.327838631
N	 2.517166646	 2.913730281	 1.147722577
H	 2.895124359	 3.689121957	 0.598897252
H	 3.158255544	 2.753046193	 1.927252701
H	 3.205754217	 1.554224268	-0.398450650
C	 2.342579446	 0.473481709	 1.271641705
H	 3.304434621	 0.456955079	 1.816011422
H	 1.552558454	 0.646887847	 2.021038314
C	 2.125043018	-0.854797258	 0.592349388
C	 3.135331668	-1.433965585	-0.188501610
H	 4.094826370	-0.920252821	-0.298397992
C	 2.931271165	-2.657744678	-0.825196805
H	 3.729409850	-3.094627857	-1.429321803
C	 1.710855409	-3.325222030	-0.685649513
H	 1.553424934	-4.286988881	-1.177444651
C	 0.698744349	-2.764562543	 0.096064865
H	-0.258721644	-3.274244005	 0.221921947
C	 0.908965947	-1.535984558	 0.728249396
H	 0.114889070	-1.106226949	 1.345235428

----------- 260_FGG412: PBE+D3(BJ) -----------
O	 3.585189661	 0.230778146	-0.305191006
C	 2.591745252	-0.423635334	-0.060599746
O	 1.619655023	-0.024858020	 0.797471224
H	 1.844253775	 0.897217187	 1.055699487
C	 2.310418884	-1.788041100	-0.678204703
H	 2.805735423	-2.548564910	-0.050608618
H	 2.795143389	-1.797607352	-1.665294247
N	 0.917369324	-2.150684885	-0.760764791
H	 0.272300234	-1.575534296	-1.311646838
C	 0.363415326	-3.049931102	 0.104603960
O	 1.006497345	-3.749891907	 0.882533311
C	-1.172606146	-3.099797665	 0.024656799
H	-1.511762063	-3.909287362	 0.681510667
H	-1.485950261	-3.312157066	-1.010072424
N	-1.790403162	-1.852756607	 0.441141176
H	-2.018521551	-1.676861015	 1.421532617
C	-1.962206116	-0.796224170	-0.386150122
O	-1.615073437	-0.791893658	-1.576256825
C	-2.702175181	 0.389921823	 0.268491972
N	-2.485045753	 0.372275889	 1.718361897
H	-1.567415937	 0.769195864	 1.942041928
H	-3.188576672	 0.933482886	 2.200924743
H	-3.773676815	 0.167957432	 0.107303608
C	-2.415791506	 1.725386601	-0.464934045
H	-2.639775196	 1.574035701	-1.530945745
H	-3.133380531	 2.468262241	-0.077895280
C	-1.011033197	 2.251329276	-0.311039028
C	-0.621096514	 2.952447806	 0.841834419
H	-1.358142073	 3.163571923	 1.621580449
C	 0.687760071	 3.424227670	 0.991061923
H	 0.968310565	 3.971289220	 1.893994495
C	 1.626259133	 3.219310265	-0.024219310
H	 2.647384948	 3.589303731	 0.083247178
C	 1.243634438	 2.542378738	-1.187584018
H	 1.972500411	 2.377263271	-1.983333143
C	-0.056935150	 2.057587561	-1.323477779
H	-0.347005943	 1.509503219	-2.221774182

----------- 261_FGG444: PBE+D3(BJ) -----------
O	 2.386940590	-2.694842216	 0.926052903
C	 2.665665051	-1.702651440	 0.283528261
O	 2.651888147	-1.687533388	-1.057264385
H	 2.903318933	-0.765725882	-1.383328364
C	 3.084468454	-0.379288889	 0.954365764
H	 4.135815363	-0.174811133	 0.684569720
H	 3.020338391	-0.522067032	 2.038894121
N	 2.267161758	 0.772053870	 0.591790631
H	 1.571479154	 1.150531810	 1.254714010
C	 2.295917021	 1.336318577	-0.630866446
O	 2.981634423	 0.900346704	-1.575234715
C	 1.412947245	 2.582063911	-0.787460294
H	 1.624939212	 3.005982748	-1.775894243
H	 1.683520376	 3.317459081	-0.010842349
N	-0.007856078	 2.292544366	-0.695006375
H	-0.624621866	 2.340285584	-1.511443199
C	-0.646403748	 2.065037728	 0.471431341
O	-0.071138155	 1.988408567	 1.570456411
C	-2.177610921	 1.943085943	 0.349026501
N	-2.591948202	 1.934837429	-1.058683573
H	-3.489712268	 2.402698411	-1.181636896
H	-2.699789672	 0.969313888	-1.386962838
H	-2.556897747	 2.871451778	 0.811577391
C	-2.700002281	 0.752437223	 1.198595893
H	-2.226735932	 0.815097225	 2.188741010
H	-3.785104118	 0.884813828	 1.334341923
C	-2.425918434	-0.584295687	 0.556655767
C	-3.388138299	-1.188948760	-0.268228191
H	-4.366016845	-0.712765713	-0.387711637
C	-3.125239754	-2.401907428	-0.910958352
H	-3.890703724	-2.859078016	-1.541978631
C	-1.891371017	-3.030536125	-0.735041272
H	-1.682864942	-3.980282845	-1.230711389
C	-0.925849616	-2.447591296	 0.090999225
H	 0.037652344	-2.937627086	 0.244310414
C	-1.193628486	-1.235215265	 0.728760350
H	-0.441134357	-0.788600465	 1.383441512

----------- 262_FGG470: PBE+D3(BJ) -----------
O	-2.588254241	 0.893080104	 1.727921430
C	-3.040446146	 0.968349519	 0.604235865
O	-3.880664764	 1.960248871	 0.202085558
H	-4.020049547	 2.531070900	 0.986756430
C	-2.756704084	 0.013461038	-0.529957107
H	-2.324370727	 0.588237787	-1.370281417
H	-3.709493669	-0.393527396	-0.909172332
N	-1.880954838	-1.045785162	-0.097285751
H	-1.398625378	-0.963173920	 0.804360591
C	-1.590466358	-2.082606499	-0.927566446
O	-2.101650829	-2.227394982	-2.037906941
C	-0.546185557	-3.062713965	-0.363485805
H	-0.505384163	-3.921702034	-1.043380658
H	-0.853946070	-3.400744606	 0.639304510
N	 0.775249064	-2.468355571	-0.261737763
H	 1.469925457	-2.569600868	-1.004226250
C	 1.156094488	-1.708180485	 0.789343145
O	 0.421726405	-1.454039565	 1.753719286
C	 2.612836500	-1.205261631	 0.717960740
N	 3.159819413	-1.378313098	-0.632339056
H	 2.931580803	-0.560830301	-1.207765948
H	 4.177102121	-1.454455215	-0.605308171
H	 3.173617920	-1.878852588	 1.390217372
C	 2.720397005	 0.227027348	 1.308383453
H	 2.254325848	 0.212631941	 2.303772553
H	 3.790646086	 0.457065647	 1.438149533
C	 2.071700823	 1.276154421	 0.441042914
C	 0.725046610	 1.631885795	 0.622994953
H	 0.154213233	 1.170893005	 1.431271209
C	 0.119624417	 2.575177121	-0.208991615
H	-0.921900369	 2.857224879	-0.038970752
C	 0.841116377	 3.173420622	-1.245980559
H	 0.363992598	 3.910709425	-1.894912701
C	 2.182751711	 2.836226470	-1.433328643
H	 2.762112565	 3.311126952	-2.228081353
C	 2.791674010	 1.901085220	-0.591310616
H	 3.853543285	 1.671460822	-0.721529659

----------- 263_FGG80: PBE+D3(BJ) -----------
O	 3.886918938	-1.329904310	-0.457085487
C	 3.473865485	-0.213705210	-0.223215836
O	 3.834807643	 0.857236685	-0.950548201
H	 3.386825347	 1.676277004	-0.573464700
C	 2.519342289	 0.091279985	 0.947120947
H	 3.039598058	 0.761673732	 1.653517184
H	 2.288473766	-0.852200247	 1.449909206
N	 1.264880954	 0.716571384	 0.546374123
H	 0.412614429	 0.156372289	 0.564614471
C	 1.199383706	 2.016633277	 0.197235443
O	 2.212896908	 2.731289391	 0.084765387
C	-0.186545601	 2.614403167	-0.022773127
H	-0.066581943	 3.435377101	-0.745648720
H	-0.519206105	 3.046739125	 0.936750412
N	-1.210377919	 1.688699994	-0.445665719
H	-1.236960389	 1.322889117	-1.399660721
C	-2.281743044	 1.359876246	 0.334130029
O	-2.422525387	 1.712823161	 1.502731414
C	-3.320638805	 0.467872573	-0.368130298
N	-3.155987035	 0.503199012	-1.829081850
H	-3.679504965	-0.260205189	-2.262695820
H	-3.540680585	 1.372135124	-2.207738896
H	-4.299633851	 0.860003349	-0.033368253
C	-3.213631117	-0.975440203	 0.180113608
H	-3.558472612	-0.943482849	 1.223577148
H	-3.937719871	-1.598655062	-0.374029456
C	-1.842504674	-1.609716021	 0.136560534
C	-1.229044084	-1.988015103	-1.069193419
H	-1.738769547	-1.805229453	-2.016661604
C	 0.032755577	-2.586082902	-1.075761235
H	 0.498754544	-2.859537438	-2.024184002
C	 0.700219733	-2.841785713	 0.124976567
H	 1.689424261	-3.301897254	 0.113675068
C	 0.098985150	-2.477347952	 1.331985020
H	 0.603892801	-2.678391530	 2.279608627
C	-1.153635983	-1.855045619	 1.335139267
H	-1.613476070	-1.562709659	 2.282122890

----------- 264_FGG114: PBE+D3(BJ) -----------
O	 3.830311072	 1.027434109	-0.808874210
C	 3.453187133	-0.052555040	-0.403493027
O	 3.817913102	-1.207895584	-0.979142455
H	 3.379356179	-1.975450910	-0.495393705
C	 2.540387393	-0.196663103	 0.831587442
H	 2.310462682	 0.808620724	 1.200122874
H	 3.094118638	-0.749146019	 1.610098935
N	 1.284046337	-0.887870776	 0.571116203
H	 0.435295224	-0.331610140	 0.475228018
C	 1.212835442	-2.214548706	 0.342083673
O	 2.218651706	-2.945618919	 0.287516731
C	-0.178098832	-2.804762606	 0.123027499
H	-0.223979593	-3.742556445	 0.696730354
H	-0.258019679	-3.059908796	-0.946908037
N	-1.277018812	-1.928264560	 0.446378196
H	-1.606535346	-1.787782378	 1.405063344
C	-2.054694771	-1.342143630	-0.509412321
O	-1.888128653	-1.485878322	-1.719131777
C	-3.175266393	-0.445150722	 0.059411652
N	-3.123074231	-0.382912172	 1.526697094
H	-4.059501163	-0.307084086	 1.923735497
H	-2.596120071	 0.442916330	 1.828769206
H	-4.114708750	-0.945778880	-0.229873852
C	-3.137127547	 0.934396695	-0.654719733
H	-3.180948707	 0.750281908	-1.737902732
H	-4.041607946	 1.493794083	-0.365545360
C	-1.903545160	 1.729290722	-0.305929565
C	-0.705118901	 1.549177239	-1.020634801
H	-0.689612889	 0.858861333	-1.867746657
C	 0.452778746	 2.246004300	-0.665698130
H	 1.376068863	 2.100926932	-1.231146709
C	 0.436302884	 3.131160923	 0.417468029
H	 1.342842460	 3.675412375	 0.689392935
C	-0.748234823	 3.328855079	 1.129702292
H	-0.775847586	 4.032972917	 1.964348259
C	-1.907398292	 2.635402983	 0.766669992
H	-2.839969714	 2.822073141	 1.307404848

----------- 265_FGG357: PBE+D3(BJ) -----------
O	-3.743991105	 1.340212149	 0.795057816
C	-3.461205123	 0.244658235	 0.356258550
O	-3.937631344	-0.891534141	 0.887466204
H	-3.562342585	-1.678667812	 0.383275834
C	-2.545035720	 0.058554209	-0.870555671
H	-2.222231723	 1.050343511	-1.204124362
H	-3.130250037	-0.421323159	-1.673669431
N	-1.358391731	-0.746529006	-0.613052723
H	-0.468066057	-0.268773409	-0.478635777
C	-1.408302401	-2.081586598	-0.431913082
O	-2.475604789	-2.721941646	-0.421704292
C	-0.079460954	-2.799583445	-0.210467847
H	-0.110644412	-3.725684433	-0.803661900
H	-0.036150748	-3.082825760	 0.854423763
N	 1.097968729	-2.019634506	-0.501598715
H	 1.441604682	-1.871814678	-1.454338154
C	 1.910928113	-1.524492955	 0.475680768
O	 1.718934582	-1.683949960	 1.679809261
C	 3.112211193	-0.715067846	-0.058897345
N	 3.076936641	-0.598517560	-1.523525100
H	 2.644247950	 0.289270320	-1.798170766
H	 4.018339389	-0.610883150	-1.915441690
H	 3.999571074	-1.308680342	 0.218146216
C	 3.192594857	 0.637481064	 0.701754723
H	 3.203467869	 0.413042513	 1.778168403
H	 4.149175385	 1.119674729	 0.442771070
C	 2.041069568	 1.552958791	 0.367283450
C	 0.821602044	 1.460659395	 1.062953619
H	 0.732522487	 0.751245258	 1.889511024
C	-0.265094626	 2.268530823	 0.716985606
H	-1.204738171	 2.189659623	 1.268447850
C	-0.155557200	 3.179584717	-0.339040422
H	-1.006641855	 3.809560520	-0.605589314
C	 1.051896883	 3.291553607	-1.031146035
H	 1.154013830	 4.014497665	-1.843603606
C	 2.140017326	 2.486901440	-0.676842975
H	 3.092237979	 2.606101837	-1.202014955

----------- 266_FGG691: PBE+D3(BJ) -----------
O	 3.151368261	-1.698141826	 0.101970171
C	 4.094886965	-1.102181177	-0.371732911
O	 5.311127493	-1.675321141	-0.588123840
H	 5.235985256	-2.600562773	-0.273940136
C	 4.110746107	 0.358005824	-0.807582264
H	 4.485246449	 0.411844508	-1.842449441
H	 4.826965627	 0.898235391	-0.167434076
N	 2.826403894	 0.988796622	-0.675005462
H	 2.030209250	 0.630356025	-1.218160169
C	 2.521643003	 1.722791436	 0.438846507
O	 3.345915421	 2.098467724	 1.268296245
C	 1.018301251	 2.030369698	 0.566968712
H	 0.647230008	 2.488897651	-0.363972039
H	 0.890141057	 2.734146690	 1.397792830
N	 0.241328694	 0.830819971	 0.826583211
H	 0.054544663	 0.505266583	 1.778631785
C	-0.099918022	-0.042975561	-0.142184862
O	 0.160818908	 0.123933758	-1.345785901
C	-0.804825507	-1.316014833	 0.359386314
N	-1.150293299	-1.207619910	 1.781138552
H	-1.111074821	-2.118450807	 2.238975262
H	-2.104990939	-0.850837953	 1.885864117
H	-0.030958252	-2.097614445	 0.259599416
C	-1.980798973	-1.686672209	-0.582130397
H	-1.600719248	-1.663121473	-1.614412417
H	-2.288072557	-2.720404977	-0.356267681
C	-3.156929734	-0.755491565	-0.428975057
C	-4.227043752	-1.082863117	 0.419124907
H	-4.234934929	-2.055503492	 0.919305475
C	-5.290368370	-0.195946408	 0.614107994
H	-6.115890766	-0.473310780	 1.273474551
C	-5.299404009	 1.037561540	-0.039342984
H	-6.129365302	 1.731735543	 0.108949691
C	-4.243551584	 1.373571426	-0.892308251
H	-4.247608787	 2.333115314	-1.413799694
C	-3.182943327	 0.486926725	-1.084925261
H	-2.358170129	 0.753192017	-1.750482899



==> geometries/FGG_mbd.txt <==
%auto-ignore
FGG: PBE+MBD@rsSCS

----------- 252_FGG55: PBE+MBD@rsSCS -----------
O	-3.134888393	 0.098471760	-2.287348868
C	-3.052553976	-0.061581146	-1.082298024
O	-3.148508384	 0.963670248	-0.208065162
H	-2.955349167	 0.619251201	 0.725207131
C	-2.857042843	-1.445827260	-0.436105142
H	-2.845620869	-2.191827807	-1.235548094
H	-3.715356319	-1.644723735	 0.226828448
N	-1.619291915	-1.573660617	 0.327097559
H	-0.847742851	-2.167282032	-0.018541262
C	-1.404243389	-0.929313925	 1.491738204
O	-2.223650713	-0.129624332	 2.001996631
C	-0.068540549	-1.249600379	 2.170419892
H	-0.020078290	-2.328326302	 2.380948955
H	-0.041615168	-0.700602208	 3.116604388
N	 1.106328976	-0.883830701	 1.382487765
H	 1.507007068	 0.042883598	 1.523857238
C	 1.520067458	-1.591862589	 0.297380407
O	 0.925237191	-2.618695828	-0.094548573
C	 2.754044601	-1.050341534	-0.445130160
N	 3.484447470	-2.089677756	-1.163606934
H	 2.812478824	-2.653938768	-1.693484128
H	 3.921060130	-2.733241473	-0.499880495
H	 3.438363608	-0.596936631	 0.290491679
C	 2.317562836	 0.055274569	-1.440563467
H	 3.227888530	 0.350659310	-1.983146642
H	 1.629624249	-0.388010091	-2.177563844
C	 1.673913003	 1.240184982	-0.770095338
C	 2.417834585	 2.034475433	 0.118837845
H	 3.483146324	 1.834495901	 0.258758406
C	 1.815613929	 3.083754567	 0.815764027
H	 2.408919744	 3.691189927	 1.500086162
C	 0.458311886	 3.361059347	 0.627341029
H	-0.013972677	 4.178467820	 1.172449051
C	-0.286542472	 2.592267446	-0.268671990
H	-1.345761582	 2.793591141	-0.423943189
C	 0.318815897	 1.538781904	-0.958500319
H	-0.274894753	 0.939422960	-1.652255185

----------- 253_FGG99: PBE+MBD@rsSCS -----------
O	 1.118635171	 0.029160170	-1.280438928
C	 2.099324194	 0.068450338	-0.558194683
O	 3.247877847	-0.621698397	-0.818896398
H	 3.076278315	-1.135319227	-1.635610441
C	 2.239508363	 0.873260517	 0.730040811
H	 3.124500156	 1.516744938	 0.626940586
H	 2.429030067	 0.176540897	 1.556967175
N	 1.074125693	 1.675698497	 1.004103451
H	 0.263989642	 1.232467799	 1.448654704
C	 0.823789977	 2.771941422	 0.214269618
O	 1.681413889	 3.309298506	-0.491244750
C	-0.642940701	 3.223694098	 0.236756382
H	-0.724182536	 4.154412297	-0.333295119
H	-0.985554474	 3.388063160	 1.267956678
N	-1.486040663	 2.199402116	-0.364951876
H	-1.495489305	 2.069339844	-1.380498040
C	-1.910138813	 1.119123271	 0.338681149
O	-1.774682998	 1.012860731	 1.573718508
C	-2.588773273	 0.039694277	-0.523768593
N	-2.037691067	 0.099532908	-1.883085563
H	-1.073025611	-0.249211132	-1.894851670
H	-2.592469539	-0.459835558	-2.531456616
H	-3.649105168	 0.340776052	-0.593007072
C	-2.571564355	-1.341729923	 0.180729715
H	-3.002277043	-1.207491485	 1.182767115
H	-3.252078123	-1.998790043	-0.383090655
C	-1.219296582	-1.996517709	 0.285778185
C	-0.727741205	-2.795503142	-0.756680084
H	-1.344465430	-2.958926475	-1.643150257
C	 0.527377913	-3.402616014	-0.670908077
H	 0.885912620	-4.025851271	-1.491220333
C	 1.313329526	-3.225441677	 0.468917534
H	 2.290081844	-3.704341241	 0.544040840
C	 0.831556684	-2.439725490	 1.520083682
H	 1.431122505	-2.313434388	 2.423220917
C	-0.420481694	-1.830401813	 1.428323968
H	-0.796855827	-1.216626852	 2.247398139

----------- 254_FGG300: PBE+MBD@rsSCS -----------
O	-1.214259559	-1.582913058	 0.343774956
C	-2.189620294	-2.068429442	-0.206643128
O	-2.421139057	-3.412041668	-0.259234925
H	-1.679600932	-3.840490668	 0.217391130
C	-3.295779256	-1.303873802	-0.925597051
H	-4.252515427	-1.588363528	-0.465216615
H	-3.323994905	-1.636224011	-1.972582947
N	-3.129238620	 0.123936331	-0.843882789
H	-2.390662672	 0.572999636	-1.400987960
C	-3.509210802	 0.782330868	 0.300659319
O	-4.261601422	 0.297861061	 1.150568698
C	-2.843822253	 2.158247904	 0.452747093
H	-3.303928069	 2.674727251	 1.300457692
H	-2.970157951	 2.756814588	-0.460618875
N	-1.418315531	 1.985096495	 0.699522122
H	-1.074128118	 1.747186233	 1.634737956
C	-0.545404093	 1.697400792	-0.298505384
O	-0.846475960	 1.749783892	-1.508386401
C	 0.850174186	 1.280324731	 0.187940139
N	 0.757351577	 0.774733035	 1.566956747
H	 1.687853165	 0.713091816	 1.983534250
H	 0.369382542	-0.174466749	 1.550225411
H	 1.464063826	 2.197926381	 0.216772057
C	 1.483116720	 0.308520333	-0.834774256
H	 0.846402402	-0.587113667	-0.893403714
H	 1.458022140	 0.790524786	-1.822057495
C	 2.884649569	-0.068054750	-0.447360342
C	 3.147873028	-1.271020413	 0.222473088
H	 2.325771254	-1.964052397	 0.414011527
C	 4.442055193	-1.594528761	 0.636962209
H	 4.626941658	-2.536173260	 1.155014594
C	 5.496961895	-0.714197587	 0.390213426
H	 6.507128648	-0.961416395	 0.716232333
C	 5.249403505	 0.486632832	-0.280837314
H	 6.069679893	 1.175875410	-0.483252669
C	 3.955429641	 0.803906848	-0.694698148
H	 3.770594079	 1.741438932	-1.224154728

----------- 255_FGG252: PBE+MBD@rsSCS -----------
O	-2.785425923	-1.279438620	-0.560134690
C	-3.798876005	-0.699552482	-0.205934432
O	-5.054453533	-1.189749133	-0.424930799
H	-4.944223447	-2.036618030	-0.905506841
C	-3.866133447	 0.637457019	 0.524165834
H	-4.432950870	 0.502037343	 1.455939315
H	-4.435052628	 1.334274066	-0.108482151
N	-2.560899761	 1.189124227	 0.781815671
H	-1.953378046	 0.719757546	 1.468199728
C	-1.913334973	 1.881515646	-0.213150592
O	-2.479397153	 2.359945044	-1.199737890
C	-0.391609547	 1.931795690	-0.009466654
H	-0.141860289	 2.293386054	 0.998763149
H	 0.041644653	 2.602463799	-0.757509154
N	 0.157447328	 0.593955851	-0.173845438
H	 0.410939715	 0.240446045	-1.100017815
C	 0.099707192	-0.344172713	 0.798276602
O	-0.298996136	-0.115943602	 1.960343634
C	 0.578635764	-1.733342152	 0.370655053
N	 0.421716102	-1.882719097	-1.083987347
H	-0.574149389	-1.958402061	-1.310206961
H	 0.882188527	-2.733809434	-1.410613641
H	-0.037987160	-2.441817054	 0.952299732
C	 2.051795521	-1.941081768	 0.803195945
H	 2.067495741	-1.976351662	 1.901325256
H	 2.371553272	-2.933306297	 0.445162944
C	 2.985045503	-0.868769318	 0.308796293
C	 3.554156565	-0.928634466	-0.969738186
H	 3.373336186	-1.801208012	-1.599740411
C	 4.338880485	 0.119851326	-1.452492559
H	 4.768305953	 0.060412934	-2.452819389
C	 4.571329780	 1.244963407	-0.658356576
H	 5.183197761	 2.064766819	-1.035183895
C	 4.021724686	 1.309173928	 0.624151399
H	 4.202293473	 2.181627044	 1.252706426
C	 3.237217324	 0.259584662	 1.102175396
H	 2.795083775	 0.320376449	 2.098884043

----------- 256_FGG366: PBE+MBD@rsSCS -----------
O	-1.900197390	 1.693691946	 0.384857229
C	-3.045088012	 1.915291590	 0.026803208
O	-3.666417758	 3.116578422	 0.212719593
H	-3.018766664	 3.697665426	 0.663292159
C	-3.971278146	 0.935762889	-0.686073841
H	-4.197769417	 1.335072695	-1.684585294
H	-4.914976509	 0.893848875	-0.124794765
N	-3.402514699	-0.384681890	-0.781816256
H	-2.637542017	-0.543074295	-1.451976935
C	-3.383049782	-1.175777484	 0.342124210
O	-4.082959451	-0.967930256	 1.337126908
C	-2.335355252	-2.294471979	 0.271646251
H	-2.388999936	-2.825589422	-0.689098512
H	-2.512187588	-2.994405368	 1.093817798
N	-1.007995222	-1.706894546	 0.403676437
H	-0.645752229	-1.442674060	 1.325603722
C	-0.400063238	-1.064379297	-0.625536647
O	-0.813052198	-1.091205204	-1.802513979
C	 0.859926520	-0.296299816	-0.228279493
N	 0.795636121	 0.081229504	 1.190214601
H	 1.714535254	 0.395852781	 1.511176910
H	 0.136219549	 0.855166515	 1.307893214
H	 0.898346546	 0.571366974	-0.912337712
C	 2.100794882	-1.174422034	-0.499268781
H	 2.042725097	-2.067812494	 0.141424189
H	 2.054730742	-1.505631716	-1.546805879
C	 3.378744698	-0.424706842	-0.234336097
C	 4.067629464	-0.578826355	 0.977039995
H	 3.698937166	-1.295954544	 1.713795203
C	 5.220700263	 0.163536016	 1.245440453
H	 5.746142184	 0.027698843	 2.191086336
C	 5.702234698	 1.072367066	 0.302016982
H	 6.603531326	 1.649982698	 0.507965420
C	 5.026161060	 1.231593093	-0.911303959
H	 5.401367495	 1.933983819	-1.656390497
C	 3.874548904	 0.490496553	-1.174700218
H	 3.351070540	 0.617570900	-2.124902954

----------- 257_FGG215: PBE+MBD@rsSCS -----------
O	 3.118157028	-2.143434532	 0.378705927
C	 2.976869936	-0.974288087	 0.060347115
O	 3.148165933	-0.543143125	-1.202947772
H	 3.062070800	 0.466967494	-1.224668492
C	 2.656577767	 0.117462553	 1.099926846
H	 3.587230983	 0.688610163	 1.260974239
H	 2.398109821	-0.385114118	 2.036023209
N	 1.577641209	 1.046004607	 0.769212955
H	 0.720465339	 1.065294127	 1.340850623
C	 1.666587717	 1.963539075	-0.214793028
O	 2.632608515	 2.027974026	-1.011246272
C	 0.492416195	 2.941564855	-0.306792931
H	 0.703553037	 3.630637315	-1.130335925
H	 0.426991562	 3.511055105	 0.633757652
N	-0.782954048	 2.286103510	-0.543764320
H	-1.213931103	 2.247704798	-1.471657798
C	-1.501934899	 1.699627144	 0.441163007
O	-1.106827245	 1.626300357	 1.623324973
C	-2.859097515	 1.138527819	-0.015376825
N	-2.915552331	 1.098600909	-1.485596563
H	-3.880293800	 1.142036320	-1.814429451
H	-2.515035592	 0.217470516	-1.823981453
H	-3.606272780	 1.875336152	 0.323962172
C	-3.167149391	-0.203788024	 0.700585848
H	-3.173662246	-0.018571792	 1.783293967
H	-4.183613711	-0.508374626	 0.407165802
C	-2.168293600	-1.277996286	 0.362022108
C	-2.279551342	-2.029127997	-0.818812151
H	-3.164744095	-1.916050254	-1.450274982
C	-1.284130383	-2.940302527	-1.185359709
H	-1.379803188	-3.502323710	-2.114934002
C	-0.170795719	-3.128125624	-0.365580386
H	 0.622130507	-3.817135304	-0.654616867
C	-0.072811419	-2.421908102	 0.836354109
H	 0.793168646	-2.580020572	 1.478901082
C	-1.059303944	-1.504102717	 1.192940334
H	-0.975954645	-0.939026449	 2.122656957

----------- 258_FGG224: PBE+MBD@rsSCS -----------
O	 3.401170000	-1.207176000	 1.557447000
C	 3.176140000	-0.431635000	 0.642554000
O	 3.221900000	-0.809600000	-0.649928000
H	 2.948240000	-0.027560000	-1.235058000
C	 2.855066000	 1.054180000	 0.880913000
H	 3.670103000	 1.652152000	 0.438735000
H	 2.840432000	 1.223155000	 1.961475000
N	 1.580078000	 1.501361000	 0.330381000
H	 0.806302000	 1.789279000	 0.958408000
C	 1.351788000	 1.620120000	-0.990709000
O	 2.171942000	 1.272000000	-1.873884000
C	 0.014390000	 2.267190000	-1.365730000
H	-0.042544000	 2.275590000	-2.458412000
H	 0.025569000	 3.308820000	-1.004664000
N	-1.169578000	 1.598910000	-0.843753000
H	-1.806147000	 1.095530000	-1.467118000
C	-1.562504000	 1.635309000	 0.448733000
O	-0.892901000	 2.152552000	 1.369270000
C	-2.904492000	 0.954750000	 0.730660000
N	-3.687350000	 0.828200000	-0.510489000
H	-4.134656000	 1.716580000	-0.744866000
H	-4.432138000	 0.138940000	-0.396021000
H	-3.394946000	 1.586424000	 1.492785000
C	-2.661430000	-0.430450000	 1.381439000
H	-2.208610000	-0.250874000	 2.366047000
H	-3.650060000	-0.884426000	 1.562949000
C	-1.785800000	-1.363235000	 0.584068000
C	-0.448180000	-1.561094000	 0.955925000
H	-0.059150000	-1.061770000	 1.846621000
C	 0.390270000	-2.392318000	 0.210887000
H	 1.425020000	-2.536719000	 0.519147000
C	-0.097740000	-3.028710000	-0.931596000
H	 0.558530000	-3.667950000	-1.522402000
C	-1.430980000	-2.849930000	-1.308039000
H	-1.821580000	-3.353390000	-2.192969000
C	-2.269920000	-2.031480000	-0.550534000
H	-3.313200000	-1.914720000	-0.848277000

----------- 259_FGG380: PBE+MBD@rsSCS -----------
O	-2.587075141	-2.629410466	 0.693909314
C	-2.765953620	-1.455607208	 0.413831647
O	-3.302979021	-0.580777441	 1.287123813
H	-3.420853830	 0.314969664	 0.827843300
C	-2.436312866	-0.885762027	-0.978417149
H	-3.396163819	-0.688287752	-1.485832131
H	-1.899024233	-1.659512870	-1.533531067
N	-1.625932307	 0.329230397	-0.992178618
H	-0.660962112	 0.305383526	-1.360951699
C	-2.085359182	 1.523529924	-0.569902250
O	-3.217048316	 1.683082938	-0.051845121
C	-1.125709625	 2.702323108	-0.755300249
H	-1.635459005	 3.598087538	-0.387902023
H	-0.910678188	 2.821352327	-1.829379754
N	 0.132425210	 2.538824898	-0.041435708
H	 0.341348857	 3.062349549	 0.811033417
C	 1.130950426	 1.746463415	-0.503524702
O	 1.033706009	 1.067040541	-1.544221050
C	 2.373425890	 1.694594371	 0.387196989
N	 2.472642276	 2.917492347	 1.201362988
H	 2.877342625	 3.687558105	 0.665686051
H	 3.071808177	 2.762925143	 2.014128265
H	 3.225302307	 1.540491974	-0.298380440
C	 2.289470436	 0.475750263	 1.339302529
H	 3.234126612	 0.452497658	 1.909789522
H	 1.479863721	 0.662134279	 2.062282937
C	 2.074449021	-0.844939358	 0.649136485
C	 3.083365058	-1.406848268	-0.144742052
H	 4.042313641	-0.893500617	-0.244382724
C	 2.872800630	-2.608662613	-0.818600147
H	 3.665264911	-3.028273450	-1.439142972
C	 1.647602930	-3.271592976	-0.701776349
H	 1.481722954	-4.210129561	-1.231592505
C	 0.639137349	-2.731070960	 0.097472703
H	-0.321858967	-3.235255328	 0.204745894
C	 0.855738446	-1.523471212	 0.766419157
H	 0.064546748	-1.105989858	 1.393775696

----------- 260_FGG412: PBE+MBD@rsSCS -----------
O	 3.536522198	 0.186883871	 0.491102468
C	 2.464875495	-0.370026531	 0.325861662
O	 1.365197286	-0.121830465	 1.096173136
H	 1.630274476	 0.605508686	 1.698845703
C	 2.221624845	-1.406773438	-0.764754800
H	 2.902346979	-2.243781242	-0.554153465
H	 2.540931571	-0.952944176	-1.711892228
N	 0.874302075	-1.910174555	-0.877582610
H	 0.163864286	-1.367439725	-1.379858857
C	 0.430444914	-2.890920398	-0.032307272
O	 1.170862086	-3.552632718	 0.700962474
C	-1.094723751	-3.072066608	-0.049173549
H	-1.339119325	-3.910623995	 0.609932740
H	-1.437650223	-3.295093798	-1.069982687
N	-1.783475125	-1.875442069	 0.411828445
H	-1.937813426	-1.702076412	 1.407541097
C	-2.031243846	-0.818465140	-0.397517792
O	-1.754739899	-0.807693704	-1.614113565
C	-2.721325502	 0.364313794	 0.306834619
N	-2.426714613	 0.323639447	 1.747776882
H	-1.496225172	 0.715533532	 1.922854592
H	-3.098844964	 0.885382605	 2.272469686
H	-3.803266356	 0.174860601	 0.197462453
C	-2.426037209	 1.702683276	-0.415584393
H	-2.720756461	 1.585470220	-1.467289983
H	-3.085329908	 2.464526779	 0.029177497
C	-0.993398364	 2.161573131	-0.334555785
C	-0.525031519	 2.872714758	 0.781209814
H	-1.219428745	 3.132999682	 1.583957506
C	 0.807889582	 3.290526820	 0.862502539
H	 1.148756272	 3.852396091	 1.733304285
C	 1.692888536	 3.014486651	-0.181381136
H	 2.732160182	 3.337093264	-0.122310965
C	 1.233970278	 2.320202044	-1.304537027
H	 1.917612778	 2.111845345	-2.128928328
C	-0.091832771	 1.893172487	-1.377224445
H	-0.446596661	 1.341155891	-2.248645713

----------- 261_FGG444: PBE+MBD@rsSCS -----------
O	 2.316359249	-2.662128184	 1.084322775
C	 2.605287118	-1.701427443	 0.389909808
O	 2.558100390	-1.746304434	-0.957261598
H	 2.819431370	-0.842488511	-1.329153425
C	 3.067668689	-0.360331811	 0.985221883
H	 4.111780670	-0.189856088	 0.675356992
H	 3.033199854	-0.447084652	 2.075049499
N	 2.260981078	 0.787925396	 0.586878082
H	 1.567238078	 1.198926710	 1.237721003
C	 2.272990092	 1.292042458	-0.663609110
O	 2.940130555	 0.797965776	-1.603119379
C	 1.397112929	 2.534019339	-0.859836884
H	 1.582751788	 2.912349672	-1.869463503
H	 1.689797851	 3.302088329	-0.126211934
N	-0.024427156	 2.255812017	-0.715568414
H	-0.670649227	 2.286417307	-1.511179259
C	-0.632676005	 2.065135137	 0.474797443
O	-0.025818780	 2.013157103	 1.567221829
C	-2.163172491	 1.944096202	 0.394779718
N	-2.615597179	 1.948731058	-1.005913283
H	-3.489009002	 2.463160611	-1.111965582
H	-2.781739250	 0.988057044	-1.323296366
H	-2.533833527	 2.861296365	 0.880893807
C	-2.658625875	 0.736094192	 1.233603515
H	-2.164309387	 0.784560042	 2.213542041
H	-3.739970220	 0.858827005	 1.395296829
C	-2.388290966	-0.582732607	 0.558465172
C	-3.356718129	-1.162366325	-0.276403311
H	-4.336612909	-0.687522640	-0.371397287
C	-3.094787199	-2.351565462	-0.962126794
H	-3.861505699	-2.788691552	-1.602561325
C	-1.857698293	-2.981216196	-0.817637105
H	-1.650029160	-3.909931539	-1.349758857
C	-0.888262033	-2.424616685	 0.021143892
H	 0.075297145	-2.917140489	 0.152325148
C	-1.153068357	-1.234429379	 0.700136887
H	-0.396319013	-0.809837764	 1.362796093

----------- 262_FGG470: PBE+MBD@rsSCS -----------
O	-2.483188590	 0.896916170	 1.761023744
C	-2.972864521	 0.980229756	 0.648156694
O	-3.823270992	 1.987841682	 0.279482192
H	-3.929288949	 2.553148764	 1.072817163
C	-2.728721128	 0.037293352	-0.499964431
H	-2.319348868	 0.618143930	-1.345969692
H	-3.691190742	-0.362440573	-0.857924206
N	-1.842709641	-1.028591800	-0.102285520
H	-1.332384806	-0.966611788	 0.788917562
C	-1.568469451	-2.043309448	-0.966364864
O	-2.108589841	-2.160405386	-2.073877759
C	-0.514970457	-3.034958762	-0.450671138
H	-0.449919840	-3.850924394	-1.176992588
H	-0.832670814	-3.434920691	 0.524639576
N	 0.797175980	-2.427726941	-0.292360934
H	 1.524207173	-2.510372879	-1.006513054
C	 1.140242965	-1.699832648	 0.795370581
O	 0.365085406	-1.473379067	 1.744893697
C	 2.592121689	-1.187685349	 0.786735142
N	 3.201636660	-1.374220343	-0.539564199
H	 3.024055065	-0.553071894	-1.126526745
H	 4.213425442	-1.482101291	-0.466592006
H	 3.127002947	-1.845266930	 1.491966351
C	 2.660133032	 0.254440902	 1.354557513
H	 2.162154869	 0.250128089	 2.333363150
H	 3.720553489	 0.502158036	 1.514747826
C	 2.021229374	 1.271543224	 0.446540907
C	 0.667622400	 1.614720651	 0.591023739
H	 0.085462947	 1.169979945	 1.399059264
C	 0.067724026	 2.519017237	-0.286274709
H	-0.979520783	 2.793483769	-0.151319177
C	 0.802369462	 3.088643742	-1.329537027
H	 0.329244218	 3.792803175	-2.014151476
C	 2.151541505	 2.764047361	-1.477964446
H	 2.738489562	 3.216365621	-2.277905652
C	 2.755025381	 1.868467849	-0.591198814
H	 3.820576829	 1.647457928	-0.691333663

----------- 263_FGG80: PBE+MBD@rsSCS -----------
O	 3.871596429	-1.407219590	-0.229791918
C	 3.444352969	-0.276492332	-0.071649740
O	 3.820833605	 0.758537673	-0.852179115
H	 3.358674087	 1.596869804	-0.526330807
C	 2.459373453	 0.091882035	 1.049886276
H	 2.966040581	 0.792861070	 1.733066746
H	 2.204857956	-0.819365523	 1.595497111
N	 1.223512753	 0.709242650	 0.578008909
H	 0.362695944	 0.161256989	 0.604479443
C	 1.187658842	 1.994237556	 0.170379760
O	 2.225823903	 2.685169321	 0.043460063
C	-0.177254767	 2.611000617	-0.096315995
H	-0.032963434	 3.398712125	-0.847203398
H	-0.509880822	 3.083425498	 0.842751794
N	-1.213746428	 1.689609884	-0.502725151
H	-1.277211164	 1.346195145	-1.463710726
C	-2.255499233	 1.339994634	 0.309909916
O	-2.347345600	 1.666937921	 1.498383930
C	-3.315595190	 0.462820928	-0.371734257
N	-3.184219141	 0.513184943	-1.840799905
H	-3.705567073	-0.254179597	-2.269328843
H	-3.589553989	 1.378698170	-2.203681170
H	-4.284877114	 0.855037471	-0.016978644
C	-3.201896054	-0.986480637	 0.154396153
H	-3.553562254	-0.977886537	 1.194689120
H	-3.916750539	-1.604280503	-0.415427273
C	-1.825131836	-1.602534399	 0.108029054
C	-1.184286791	-1.917789952	-1.101340550
H	-1.681503707	-1.705182070	-2.048112584
C	 0.088524402	-2.491050571	-1.108963365
H	 0.576389935	-2.716144792	-2.057809094
C	 0.740113093	-2.783126327	 0.091997646
H	 1.738532938	-3.219064368	 0.081431792
C	 0.110497972	-2.482041687	 1.301858117
H	 0.602878662	-2.713578047	 2.247740108
C	-1.153468083	-1.884765099	 1.307683761
H	-1.636022304	-1.642503403	 2.256432835

----------- 264_FGG114: PBE+MBD@rsSCS -----------
O	 3.877400936	 1.425711244	-0.173475270
C	 3.432897532	 0.307869285	 0.027214439
O	 3.796428571	-0.761632149	-0.709245565
H	 3.331178138	-1.584335724	-0.346879415
C	 2.444866609	 0.002459940	 1.168028481
H	 2.186905617	 0.944562817	 1.658620146
H	 2.959325566	-0.651865505	 1.890391741
N	 1.208919416	-0.655198656	 0.753688832
H	 0.361938902	-0.093518759	 0.664309538
C	 1.178370933	-1.953578797	 0.383340820
O	 2.218077605	-2.646996962	 0.289845512
C	-0.175917453	-2.574363001	 0.085771754
H	-0.198491273	-3.543357255	 0.608542777
H	-0.229649563	-2.787450237	-0.993738849
N	-1.315147508	-1.752149322	 0.414549117
H	-1.535525128	-1.460919019	 1.371680638
C	-2.224471851	-1.349165869	-0.521955822
O	-2.160215710	-1.626405500	-1.724361943
C	-3.340080677	-0.454257787	 0.041058518
N	-3.328328417	-0.447474993	 1.518112974
H	-3.935884018	-1.182171371	 1.884221682
H	-3.686033338	 0.437792978	 1.879249643
H	-4.282962439	-0.857340511	-0.365569739
C	-3.169920703	 0.967021988	-0.545736101
H	-3.386318903	 0.893704696	-1.619659430
H	-3.947794066	 1.609846094	-0.101898318
C	-1.803672390	 1.577873505	-0.354644130
C	-0.844158555	 1.483260854	-1.375805455
H	-1.101109082	 0.957425688	-2.296567810
C	 0.425768547	 2.042658007	-1.222361916
H	 1.160012667	 1.958125735	-2.024067569
C	 0.762775639	 2.708634139	-0.041021190
H	 1.760177151	 3.131130705	 0.076784734
C	-0.179413736	 2.801768494	 0.986995081
H	 0.071125861	 3.322714354	 1.912099257
C	-1.450198660	 2.242267039	 0.829281616
H	-2.180866219	 2.341333853	 1.634205223

----------- 265_FGG357: PBE+MBD@rsSCS -----------
O	-3.625378888	 1.734630163	 0.226159967
C	-3.330217690	 0.573742463	-0.001317366
O	-3.816561410	-0.454298902	 0.723847748
H	-3.460699303	-1.322745274	 0.347795850
C	-2.398742168	 0.165797968	-1.157006035
H	-2.029984450	 1.075840393	-1.637695672
H	-2.991850585	-0.411339506	-1.884491205
N	-1.251409329	-0.642071252	-0.757133538
H	-0.347463927	-0.185386426	-0.641500451
C	-1.369287542	-1.937433993	-0.392722288
O	-2.479001103	-2.511743374	-0.305766530
C	-0.084756914	-2.690584575	-0.077245506
H	-0.152935935	-3.667391235	-0.577616178
H	-0.058947556	-2.877043964	 1.007986688
N	 1.126542568	-1.987620486	-0.423910840
H	 1.440754014	-1.867932028	-1.390995536
C	 2.009974830	-1.531504038	 0.513553369
O	 1.876505848	-1.695937636	 1.731287008
C	 3.183937519	-0.730415807	-0.080471985
N	 3.090174655	-0.652896322	-1.549433433
H	 2.622495494	 0.214088292	-1.830193712
H	 4.015939016	-0.651618918	-1.977009202
H	 4.094096007	-1.293027006	 0.177833400
C	 3.250121825	 0.647972627	 0.634570564
H	 3.400427464	 0.462421070	 1.706372760
H	 4.133389863	 1.183556967	 0.256108343
C	 1.999187830	 1.459715813	 0.415650391
C	 0.915767954	 1.353028439	 1.305424304
H	 1.012545423	 0.710042907	 2.180878776
C	-0.273900952	 2.043975150	 1.071929783
H	-1.106339076	 1.949163702	 1.769785578
C	-0.410718770	 2.851786451	-0.061609363
H	-1.351829901	 3.370719122	-0.242932354
C	 0.661365708	 2.978459934	-0.947409243
H	 0.574835520	 3.622595627	-1.823262157
C	 1.857085253	 2.293231032	-0.705762321
H	 2.702872707	 2.433255623	-1.383697612

----------- 266_FGG691: PBE+MBD@rsSCS -----------
O	 2.853821209	-1.535364095	 0.222084586
C	 3.866934329	-1.043795938	-0.242994171
O	 5.060760074	-1.709553486	-0.305769310
H	 4.900787036	-2.593718980	 0.085508772
C	 3.999935508	 0.354688455	-0.832686462
H	 4.354461903	 0.265435316	-1.869221385
H	 4.772440188	 0.892542751	-0.264974243
N	 2.767477739	 1.096736648	-0.762926863
H	 1.957904737	 0.766100189	-1.309623148
C	 2.464686384	 1.792327061	 0.380709289
O	 3.289071658	 2.088793751	 1.250363297
C	 0.969749943	 2.121899931	 0.503350646
H	 0.598990922	 2.588089708	-0.421403889
H	 0.836719140	 2.811667973	 1.341937393
N	 0.205689085	 0.906959476	 0.748535012
H	 0.052324924	 0.547824563	 1.696130608
C	-0.085311512	 0.020697416	-0.227882643
O	 0.162166839	 0.214712602	-1.438817097
C	-0.703706963	-1.293980411	 0.265679657
N	-1.011498985	-1.227552029	 1.702444657
H	-0.876559622	-2.133345316	 2.150127289
H	-1.986772920	-0.949275745	 1.846868511
H	 0.107069905	-2.028034141	 0.128470305
C	-1.890084870	-1.702380950	-0.643231990
H	-1.542099208	-1.661902658	-1.684804763
H	-2.156185866	-2.744820067	-0.413715100
C	-3.081604503	-0.804780477	-0.442016442
C	-4.105839348	-1.161316959	 0.447516015
H	-4.073370590	-2.138917060	 0.934084365
C	-5.171630841	-0.294585093	 0.704323881
H	-5.958975132	-0.591569941	 1.397979660
C	-5.228172916	 0.947468857	 0.070347952
H	-6.057563648	 1.626446207	 0.268350997
C	-4.217919120	 1.311511699	-0.824705977
H	-4.258768912	 2.277987228	-1.328444520
C	-3.155132248	 0.444739885	-1.078796873
H	-2.364709321	 0.733218633	-1.772800014



==> geometries/FGG_ts.txt <==
%auto-ignore
FGG: PBE+TS

----------- 252_FGG55: PBE+TS -----------
O	-3.274604970	 0.107726241	-2.317321312
C	-3.137980114	-0.043470805	-1.116643076
O	-3.223034854	 0.984709581	-0.243979613
H	-3.004673654	 0.648119485	 0.685001582
C	-2.891785254	-1.427368191	-0.479909935
H	-2.861707351	-2.160646545	-1.289773808
H	-3.745200429	-1.661880604	 0.177755487
N	-1.647659331	-1.544124159	 0.280579847
H	-0.886096826	-2.148667481	-0.062410881
C	-1.427712180	-0.904657251	 1.448716548
O	-2.240492336	-0.099250845	 1.957912393
C	-0.100875846	-1.240527354	 2.146124828
H	-0.075667745	-2.316254474	 2.374349608
H	-0.082818614	-0.679962930	 3.085277470
N	 1.098701537	-0.900485006	 1.380329162
H	 1.520831865	 0.011613154	 1.542924626
C	 1.516648633	-1.608271456	 0.295210969
O	 0.912243540	-2.623570486	-0.108656350
C	 2.766680740	-1.077812402	-0.435267860
N	 3.483345014	-2.123712202	-1.160893534
H	 2.804185242	-2.693935647	-1.674257660
H	 3.936482616	-2.759544261	-0.501288523
H	 3.454740469	-0.648037641	 0.309271750
C	 2.360462591	 0.056461319	-1.421094255
H	 3.282432312	 0.343890842	-1.946054298
H	 1.676699047	-0.362707655	-2.174333092
C	 1.721675788	 1.244607546	-0.744034409
C	 2.476388972	 2.070298090	 0.106886615
H	 3.549226476	 1.896493421	 0.214160620
C	 1.873021232	 3.114300399	 0.812327540
H	 2.475751717	 3.744540660	 1.466867135
C	 0.502873532	 3.355117821	 0.672349835
H	 0.029593426	 4.166872565	 1.224905920
C	-0.255321860	 2.553754302	-0.184111714
H	-1.323535437	 2.727709986	-0.306739974
C	 0.351936238	 1.507350475	-0.882627214
H	-0.249753189	 0.880321512	-1.542557426

----------- 253_FGG99: PBE+TS -----------
O	 1.120200267	 0.018178926	-1.284121060
C	 2.102785060	 0.056088347	-0.566020969
O	 3.235565125	-0.664140429	-0.813130047
H	 3.044919942	-1.201376558	-1.609743454
C	 2.259832647	 0.895060566	 0.701007218
H	 3.125437462	 1.557443185	 0.559088537
H	 2.485710004	 0.222987639	 1.538520849
N	 1.085786234	 1.683197899	 0.987063657
H	 0.283956479	 1.223127496	 1.425759837
C	 0.821392233	 2.796662684	 0.223854303
O	 1.674019965	 3.365728723	-0.461354735
C	-0.653685455	 3.229322789	 0.247414007
H	-0.741123340	 4.160734964	-0.319841247
H	-0.997779614	 3.389276892	 1.278529091
N	-1.492010808	 2.201293275	-0.357965097
H	-1.490414899	 2.065327501	-1.372164164
C	-1.931255307	 1.126734773	 0.348183940
O	-1.815920013	 1.030180240	 1.584650250
C	-2.597513121	 0.036836198	-0.515553954
N	-2.048079852	 0.096857710	-1.876457141
H	-1.084404468	-0.252387709	-1.892049043
H	-2.603366154	-0.463572823	-2.522759125
H	-3.660449537	 0.327250742	-0.584366856
C	-2.569657467	-1.346282502	 0.195264313
H	-2.988907116	-1.209272240	 1.200894745
H	-3.253602321	-2.006586983	-0.359044045
C	-1.213680551	-2.001846949	 0.289659146
C	-0.732681901	-2.809071070	-0.752053337
H	-1.357956842	-2.979231002	-1.630556732
C	 0.523961945	-3.414955562	-0.674943047
H	 0.872584064	-4.046131976	-1.493186892
C	 1.321801488	-3.229549505	 0.455282594
H	 2.297598341	-3.710342834	 0.525913122
C	 0.851325036	-2.434951897	 1.505086596
H	 1.459378176	-2.301657821	 2.401026683
C	-0.401706187	-1.826200264	 1.421990118
H	-0.769061514	-1.207735424	 2.241120936

----------- 254_FGG300: PBE+TS -----------
O	-1.275215000	-1.644434000	 0.293521000
C	-2.263265000	-2.116562000	-0.243727000
O	-2.496304000	-3.459815000	-0.323485000
H	-1.742744000	-3.898884000	 0.123222000
C	-3.387228000	-1.329641000	-0.915101000
H	-4.328695000	-1.585063000	-0.408568000
H	-3.473162000	-1.664263000	-1.958137000
N	-3.188396000	 0.096558000	-0.844552000
H	-2.440908000	 0.521918000	-1.406419000
C	-3.552834000	 0.777393000	 0.293516000
O	-4.313711000	 0.320134000	 1.150427000
C	-2.860405000	 2.143685000	 0.431683000
H	-3.318249000	 2.677892000	 1.269644000
H	-2.971759000	 2.732899000	-0.489288000
N	-1.436613000	 1.955047000	 0.691848000
H	-1.105473000	 1.721120000	 1.631612000
C	-0.553315000	 1.653409000	-0.295790000
O	-0.844176000	 1.688370000	-1.507204000
C	 0.846067000	 1.253755000	 0.210691000
N	 0.736796000	 0.722880000	 1.579464000
H	 1.656456000	 0.680805000	 2.020155000
H	 0.370118000	-0.233277000	 1.547816000
H	 1.432882000	 2.186702000	 0.273730000
C	 1.532758000	 0.321705000	-0.819750000
H	 0.928197000	-0.592297000	-0.912182000
H	 1.511041000	 0.820390000	-1.798178000
C	 2.945051000	-0.025224000	-0.423940000
C	 3.232224000	-1.230129000	 0.235119000
H	 2.422692000	-1.937797000	 0.424745000
C	 4.534554000	-1.538622000	 0.638079000
H	 4.736221000	-2.483369000	 1.144121000
C	 5.575963000	-0.641778000	 0.389867000
H	 6.593552000	-0.880342000	 0.699990000
C	 5.304575000	 0.563331000	-0.265261000
H	 6.113011000	 1.266321000	-0.468363000
C	 4.002231000	 0.866411000	-0.666616000
H	 3.801063000	 1.806777000	-1.184687000

----------- 255_FGG252: PBE+TS -----------
O	-2.867279126	-1.329355740	-0.553910338
C	-3.880075307	-0.737510189	-0.221277178
O	-5.136695096	-1.213913900	-0.468104646
H	-5.021365412	-2.064218205	-0.940948654
C	-3.944571867	 0.600644831	 0.512716507
H	-4.512019806	 0.463326584	 1.443484603
H	-4.508787137	 1.302795754	-0.117276174
N	-2.637561585	 1.148937581	 0.778119380
H	-2.037899008	 0.678594373	 1.468873220
C	-1.982551893	 1.838711890	-0.215298950
O	-2.543768503	 2.310183960	-1.207506870
C	-0.460188465	 1.899600892	-0.005763865
H	-0.216457592	 2.267122730	 1.001180947
H	-0.034058040	 2.572721560	-0.755283453
N	 0.112830202	 0.569353485	-0.166694939
H	 0.383440956	 0.223578361	-1.089603564
C	 0.085363438	-0.367139099	 0.810284606
O	-0.329342695	-0.151122422	 1.967306652
C	 0.622811690	-1.740800329	 0.394794414
N	 0.451199563	-1.924907431	-1.054975013
H	-0.542415619	-2.037815744	-1.272612497
H	 0.938250573	-2.764061027	-1.372509448
H	 0.045600413	-2.462716711	 0.998903643
C	 2.112407956	-1.884880516	 0.815768294
H	 2.135699589	-1.896658448	 1.914096751
H	 2.459244688	-2.875253529	 0.478876142
C	 3.029687753	-0.801626897	 0.299337964
C	 3.606111224	-0.874153636	-0.976914164
H	 3.422251988	-1.748650188	-1.602538442
C	 4.409456028	 0.160497272	-1.461434407
H	 4.848074454	 0.084949159	-2.456983316
C	 4.653935354	 1.287422965	-0.672617749
H	 5.285046149	 2.093232075	-1.047954090
C	 4.090875306	 1.369876786	 0.603521809
H	 4.280259922	 2.242496385	 1.229702316
C	 3.286960484	 0.334131019	 1.082479214
H	 2.840529418	 0.408603350	 2.075760295

----------- 256_FGG366: PBE+TS -----------
O	-1.983841000	 1.761040000	 0.432181000
C	-3.120163000	 1.959211000	 0.038015000
O	-3.751575000	 3.165039000	 0.159798000
H	-3.120122000	 3.764233000	 0.609736000
C	-4.027688000	 0.939421000	-0.648937000
H	-4.302313000	 1.326627000	-1.639913000
H	-4.951371000	 0.859553000	-0.058579000
N	-3.416699000	-0.362463000	-0.758945000
H	-2.651431000	-0.493487000	-1.432315000
C	-3.409792000	-1.199536000	 0.332576000
O	-4.152519000	-1.059594000	 1.307449000
C	-2.329113000	-2.290786000	 0.254478000
H	-2.376936000	-2.820087000	-0.707294000
H	-2.494266000	-2.997841000	 1.072923000
N	-1.005827000	-1.689873000	 0.388160000
H	-0.645478000	-1.429900000	 1.310918000
C	-0.389346000	-1.051092000	-0.640109000
O	-0.801552000	-1.072040000	-1.816452000
C	 0.878316000	-0.287918000	-0.239719000
N	 0.802371000	 0.112362000	 1.172889000
H	 1.719815000	 0.421227000	 1.501362000
H	 0.151652000	 0.895074000	 1.276125000
H	 0.926884000	 0.568957000	-0.935050000
C	 2.120968000	-1.179129000	-0.485598000
H	 2.052788000	-2.059980000	 0.170285000
H	 2.079217000	-1.532303000	-1.525449000
C	 3.410122000	-0.437346000	-0.226936000
C	 4.113653000	-0.613364000	 0.973995000
H	 3.748548000	-1.336336000	 1.706181000
C	 5.275296000	 0.117264000	 1.239744000
H	 5.808894000	-0.035368000	 2.178062000
C	 5.752304000	 1.036715000	 0.303952000
H	 6.657491000	 1.607828000	 0.509877000
C	 5.065055000	 1.215836000	-0.900713000
H	 5.436631000	 1.925788000	-1.640289000
C	 3.905234000	 0.485715000	-1.161996000
H	 3.374792000	 0.630551000	-2.105409000

----------- 257_FGG215: PBE+TS -----------
O	 3.203829558	-2.087176788	 0.364940851
C	 3.066400862	-0.916832306	 0.051129787
O	 3.280592523	-0.477196057	-1.203856195
H	 3.167619221	 0.528077288	-1.230195505
C	 2.702978761	 0.160920737	 1.096640337
H	 3.620378626	 0.739480914	 1.302603382
H	 2.419944145	-0.364804411	 2.012264908
N	 1.616345563	 1.079571746	 0.752437553
H	 0.763216795	 1.093000108	 1.328107248
C	 1.693009276	 1.995882153	-0.235200461
O	 2.666641077	 2.085712157	-1.019105258
C	 0.493535958	 2.946186775	-0.353202046
H	 0.684279133	 3.593664780	-1.214103329
H	 0.437195756	 3.565444845	 0.556121922
N	-0.782260657	 2.270852131	-0.545172550
H	-1.240313462	 2.226781206	-1.459383899
C	-1.489950516	 1.708298046	 0.462509922
O	-1.079366197	 1.652949263	 1.639446643
C	-2.861280950	 1.145284172	 0.038124109
N	-2.971044046	 1.127034991	-1.430944682
H	-3.941330008	 1.224988681	-1.728145360
H	-2.624219037	 0.236943807	-1.800266562
H	-3.596351024	 1.875743296	 0.414655889
C	-3.145761503	-0.209588274	 0.749081801
H	-3.107463686	-0.035550623	 1.832465875
H	-4.175334707	-0.504287886	 0.496087347
C	-2.172250014	-1.298275420	 0.366215735
C	-2.342025541	-2.055305398	-0.804799642
H	-3.242499540	-1.922747643	-1.409084640
C	-1.387715388	-3.000980306	-1.193690637
H	-1.535331313	-3.573920659	-2.109420979
C	-0.253520674	-3.215386140	-0.409242710
H	 0.501654128	-3.940059535	-0.711446837
C	-0.090830099	-2.496023778	 0.777551285
H	 0.789729912	-2.671303243	 1.394443886
C	-1.039151687	-1.547483412	 1.158165608
H	-0.908351244	-0.981894218	 2.081265201

----------- 258_FGG224: PBE+TS -----------
O	 3.528823977	-1.183005479	 1.551760921
C	 3.260160612	-0.418917297	 0.639690036
O	 3.314671289	-0.793872501	-0.653943722
H	 3.001918425	-0.027077893	-1.237267108
C	 2.881928359	 1.054146027	 0.893557792
H	 3.685635030	 1.685366064	 0.477747347
H	 2.850416257	 1.199569776	 1.976280279
N	 1.596459858	 1.484560968	 0.345841614
H	 0.831777511	 1.773110744	 0.980711766
C	 1.354251480	 1.603918379	-0.973946293
O	 2.166756362	 1.257957459	-1.863604868
C	 0.014497699	 2.256106350	-1.348157687
H	-0.041060328	 2.255195715	-2.440445165
H	 0.034575773	 3.301691619	-0.999813688
N	-1.181172451	 1.603529144	-0.826412867
H	-1.820381569	 1.111024205	-1.453623007
C	-1.576890099	 1.642024064	 0.466321189
O	-0.902415412	 2.149499855	 1.387402723
C	-2.924771545	 0.965210625	 0.748650059
N	-3.730246910	 0.876027411	-0.482437668
H	-4.176088717	 1.771570426	-0.689340885
H	-4.477229411	 0.188377503	-0.375397422
H	-3.396390254	 1.580912773	 1.534629724
C	-2.680113749	-0.440482863	 1.365646043
H	-2.228117708	-0.282185331	 2.353578622
H	-3.666713047	-0.899583576	 1.540924165
C	-1.802450634	-1.365018734	 0.553035104
C	-0.457202969	-1.546638924	 0.907580960
H	-0.061654943	-1.031833166	 1.784835185
C	 0.378310185	-2.383995011	 0.165762665
H	 1.414300052	-2.525439782	 0.470337767
C	-0.118474268	-3.041163300	-0.961452534
H	 0.533932030	-3.690103077	-1.545257618
C	-1.456517210	-2.873119863	-1.326555096
H	-1.855446901	-3.392546942	-2.198317373
C	-2.292393504	-2.050123352	-0.569426855
H	-3.339683270	-1.946692016	-0.854894103

----------- 259_FGG380: PBE+TS -----------
O	-2.654800491	-2.601991580	 0.779378242
C	-2.847805370	-1.433845356	 0.487162192
O	-3.414094935	-0.560987124	 1.344185109
H	-3.507759372	 0.339094600	 0.888744200
C	-2.502662555	-0.877636591	-0.910814486
H	-3.453269244	-0.687755736	-1.437561442
H	-1.957957796	-1.658894537	-1.446704435
N	-1.684715681	 0.335342112	-0.938126727
H	-0.730589771	 0.293320638	-1.324923731
C	-2.119448601	 1.537813587	-0.508471121
O	-3.239128325	 1.714288967	 0.027783712
C	-1.146652534	 2.707577763	-0.709210572
H	-1.638772583	 3.604246274	-0.321410130
H	-0.959499635	 2.837303183	-1.786913132
N	 0.130135942	 2.532152199	-0.028232504
H	 0.356307940	 3.050260932	 0.822374822
C	 1.126879916	 1.754218758	-0.523580843
O	 1.012881870	 1.083084635	-1.566163560
C	 2.393755441	 1.705313427	 0.339394098
N	 2.505366465	 2.920229048	 1.167346308
H	 2.908906514	 3.694196345	 0.637051268
H	 3.113666499	 2.755192554	 1.971065823
H	 3.229163198	 1.572727657	-0.369264338
C	 2.343463262	 0.471417609	 1.281470405
H	 3.296901463	 0.454889192	 1.835418301
H	 1.546532993	 0.642681833	 2.020791346
C	 2.125617274	-0.853747088	 0.593117196
C	 3.134896472	-1.434651714	-0.187519531
H	 4.101015247	-0.935392888	-0.281254641
C	 2.916919952	-2.641925370	-0.850470663
H	 3.711644327	-3.076292372	-1.457469767
C	 1.685496109	-3.293587365	-0.735437170
H	 1.518068279	-4.240579899	-1.249024209
C	 0.675694061	-2.734451173	 0.050593759
H	-0.287430464	-3.232731122	 0.164514642
C	 0.899716110	-1.521637275	 0.707768943
H	 0.109559023	-1.092246120	 1.326389638

----------- 260_FGG412: PBE+TS -----------
O	 3.583076983	 0.202222545	 0.423946378
C	 2.510287599	-0.365095105	 0.312648041
O	 1.441443768	-0.109167287	 1.121725495
H	 1.724447086	 0.630882660	 1.698819159
C	 2.232919481	-1.428737718	-0.747229807
H	 2.889571274	-2.279428833	-0.515049929
H	 2.560058077	-1.010124183	-1.707518314
N	 0.872723458	-1.903970243	-0.842985741
H	 0.173431030	-1.351917414	-1.346969714
C	 0.418826863	-2.909844759	-0.031427057
O	 1.153693849	-3.604905494	 0.675581006
C	-1.111176233	-3.079257254	-0.052600022
H	-1.360514598	-3.917510089	 0.605231045
H	-1.451890893	-3.302196514	-1.074100468
N	-1.800632592	-1.879808310	 0.405120593
H	-1.934476072	-1.694106360	 1.401246784
C	-2.064229137	-0.828791499	-0.409863298
O	-1.813691548	-0.829770664	-1.630714728
C	-2.733360472	 0.366871454	 0.299957425
N	-2.423702651	 0.327489227	 1.738351428
H	-1.493440050	 0.720786483	 1.907476742
H	-3.092640596	 0.883634591	 2.271452509
H	-3.817707348	 0.187726843	 0.201897230
C	-2.432421790	 1.704120862	-0.431451732
H	-2.716422941	 1.578501496	-1.484342763
H	-3.097541912	 2.467016533	 0.000608885
C	-0.999346998	 2.170936891	-0.339403457
C	-0.550164680	 2.915546053	 0.762949593
H	-1.257378216	 3.196591077	 1.546151320
C	 0.780948154	 3.336816429	 0.855871522
H	 1.105523579	 3.924080331	 1.715785616
C	 1.685002375	 3.028818424	-0.162496596
H	 2.724650407	 3.345899541	-0.091561518
C	 1.246239881	 2.302820927	-1.273628062
H	 1.944957832	 2.067879687	-2.077274353
C	-0.078458960	 1.874546927	-1.357906177
H	-0.417604008	 1.300443744	-2.220298035

----------- 261_FGG444: PBE+TS -----------
O	 2.386649782	-2.680752778	 1.030715720
C	 2.656578761	-1.702787785	 0.353918390
O	 2.616882905	-1.729331736	-0.994044267
H	 2.860380345	-0.815890593	-1.351529353
C	 3.090783843	-0.361657758	 0.979039570
H	 4.138360175	-0.172461350	 0.691846662
H	 3.040493300	-0.470950109	 2.065849074
N	 2.274268634	 0.788188724	 0.594380476
H	 1.588963178	 1.189767027	 1.256242386
C	 2.280283896	 1.310786481	-0.650061934
O	 2.949184865	 0.832853963	-1.595711420
C	 1.398786452	 2.552481968	-0.840932862
H	 1.583577142	 2.925851179	-1.852254692
H	 1.694665193	 3.323731337	-0.112353470
N	-0.025211608	 2.275231446	-0.696899598
H	-0.667746623	 2.305197888	-1.494116416
C	-0.635168913	 2.083006578	 0.493643532
O	-0.028129932	 2.034853681	 1.584828723
C	-2.167224140	 1.944915628	 0.413886916
N	-2.625321016	 1.962025430	-0.985270105
H	-3.501739897	 2.472270038	-1.081202355
H	-2.786708399	 1.006373492	-1.317427368
H	-2.545458247	 2.853150450	 0.909831530
C	-2.652677626	 0.721333989	 1.244216212
H	-2.147416258	 0.757660864	 2.218530134
H	-3.730470574	 0.845313932	 1.422938805
C	-2.397864446	-0.596910153	 0.552617343
C	-3.387898880	-1.177983518	-0.257268174
H	-4.370268590	-0.704863104	-0.325792591
C	-3.142371990	-2.366082181	-0.952097777
H	-3.925353490	-2.802459945	-1.572935845
C	-1.901161533	-2.995577970	-0.841685948
H	-1.705686498	-3.922440857	-1.380886507
C	-0.910846479	-2.439674269	-0.026406315
H	 0.054839188	-2.932940340	 0.081994359
C	-1.158987501	-1.250423906	 0.661059770
H	-0.385983019	-0.830805745	 1.306336395

----------- 262_FGG470: PBE+TS -----------
O	-2.539149871	 0.845525359	 1.813066078
C	-3.028200614	 0.954579069	 0.702765014
O	-3.886338650	 1.964891749	 0.359147060
H	-3.995121553	 2.511460729	 1.164943023
C	-2.772628364	 0.040031269	-0.469728424
H	-2.359494866	 0.643823807	-1.296861471
H	-3.731679034	-0.353282029	-0.842527499
N	-1.883229460	-1.032308656	-0.089537483
H	-1.389733217	-0.981358984	 0.809639554
C	-1.584821015	-2.031769009	-0.966382703
O	-2.104691068	-2.137348883	-2.084033836
C	-0.530754448	-3.027732596	-0.449548481
H	-0.469727801	-3.840977935	-1.179032146
H	-0.849724248	-3.431877508	 0.523248759
N	 0.787010134	-2.426920222	-0.293233041
H	 1.507870508	-2.509404996	-1.012522952
C	 1.146631034	-1.712156161	 0.799658349
O	 0.385182771	-1.494926738	 1.760543698
C	 2.600623638	-1.196104836	 0.775858589
N	 3.202800914	-1.390056906	-0.554047271
H	 3.032325092	-0.569190132	-1.142526746
H	 4.213109207	-1.508268493	-0.485055627
H	 3.141461963	-1.847704311	 1.481337627
C	 2.673112589	 0.252827216	 1.338448269
H	 2.169737974	 0.255475894	 2.314002654
H	 3.733489834	 0.493277486	 1.505384287
C	 2.048252726	 1.277874896	 0.423519750
C	 0.692537258	 1.623516323	 0.550209403
H	 0.101175596	 1.180663682	 1.351579364
C	 0.105015781	 2.532493751	-0.331029346
H	-0.943360579	 2.806162390	-0.207288550
C	 0.854595416	 3.108577497	-1.360714228
H	 0.390609084	 3.814882706	-2.049421215
C	 2.206446479	 2.785408564	-1.489346971
H	 2.805879717	 3.243745262	-2.276292249
C	 2.797161949	 1.883501440	-0.599601750
H	 3.863622124	 1.663670307	-0.686620488

----------- 263_FGG80: PBE+TS -----------
O	 3.907577993	-1.374313421	-0.367269898
C	 3.475235245	-0.249398519	-0.187162608
O	 3.817913241	 0.792423122	-0.975476480
H	 3.358136720	 1.624334292	-0.635816279
C	 2.528088531	 0.099241175	 0.977763602
H	 3.058308995	 0.788253560	 1.655292532
H	 2.301046124	-0.823461035	 1.515067718
N	 1.266082603	 0.716497958	 0.571259974
H	 0.411159824	 0.165791367	 0.640573447
C	 1.195616731	 2.001981826	 0.163053196
O	 2.217295601	 2.703823371	-0.019522024
C	-0.193122253	 2.600519841	-0.039396216
H	-0.084320912	 3.412261458	-0.770458407
H	-0.510940378	 3.039145328	 0.920584729
N	-1.225354015	 1.669189940	-0.443808677
H	-1.288520218	 1.330520705	-1.406294935
C	-2.288911921	 1.340416673	 0.351895824
O	-2.404482249	 1.682959618	 1.533072583
C	-3.343331563	 0.461140111	-0.344750619
N	-3.219659019	 0.546197211	-1.814183139
H	-3.720686654	-0.225455307	-2.257745657
H	-3.647010865	 1.408061069	-2.159304483
H	-4.314026598	 0.834801452	 0.024368603
C	-3.214796908	-1.003568177	 0.148471302
H	-3.582320454	-1.027320167	 1.182232505
H	-3.913552394	-1.617178978	-0.444583546
C	-1.829816520	-1.611111093	 0.112963345
C	-1.164174556	-1.906464686	-1.088706202
H	-1.640498085	-1.678264912	-2.041822342
C	 0.108568453	-2.481091438	-1.080505029
H	 0.616193928	-2.688311912	-2.022312390
C	 0.736132157	-2.796281731	 0.127534248
H	 1.730863707	-3.240083674	 0.127570154
C	 0.085782714	-2.508188094	 1.329676156
H	 0.560611927	-2.750504097	 2.281103409
C	-1.177579580	-1.908373894	 1.320051993
H	-1.675509349	-1.676188944	 2.262583608

----------- 264_FGG114: PBE+TS -----------
O	 3.936321769	 1.348304843	-0.258928062
C	 3.481185234	 0.238572565	-0.041958514
O	 3.820946575	-0.841538764	-0.776204704
H	 3.347021490	-1.653804795	-0.407061198
C	 2.506726163	-0.041816334	 1.120618240
H	 2.270494318	 0.910430966	 1.600302997
H	 3.024737968	-0.688585704	 1.847155429
N	 1.250878712	-0.685540354	 0.737291669
H	 0.410232140	-0.114509788	 0.667671948
C	 1.184109863	-1.982982955	 0.366089010
O	 2.203560712	-2.701486030	 0.251272531
C	-0.193387260	-2.568448479	 0.086476125
H	-0.236798518	-3.532012441	 0.616949078
H	-0.256854893	-2.787713874	-0.990346504
N	-1.316399868	-1.717756495	 0.413073656
H	-1.540318421	-1.434563503	 1.370874480
C	-2.243118868	-1.337004464	-0.519484570
O	-2.192306170	-1.636836202	-1.716365757
C	-3.361463791	-0.437832637	 0.039311188
N	-3.377255808	-0.456062730	 1.516934809
H	-3.977017044	-1.207420852	 1.861195895
H	-3.753946913	 0.416399783	 1.888557581
H	-4.296583953	-0.830682811	-0.394142501
C	-3.179936070	 0.998275612	-0.522618665
H	-3.398172710	 0.948331149	-1.597110879
H	-3.955951369	 1.635654518	-0.069809866
C	-1.811747942	 1.611470449	-0.322931500
C	-0.841352035	 1.506541140	-1.333978341
H	-1.087898962	 0.975351914	-2.254170043
C	 0.429737386	 2.061954990	-1.170680144
H	 1.173904419	 1.963097322	-1.960513928
C	 0.756398064	 2.739498793	 0.006990340
H	 1.753284816	 3.162220225	 0.129182841
C	-0.197952321	 2.848133756	 1.022275275
H	 0.044722715	 3.378046495	 1.943734784
C	-1.469136038	 2.289665038	 0.857153766
H	-2.206664392	 2.398651654	 1.654190533

----------- 265_FGG357: PBE+TS -----------
O	-3.737601019	 1.669194189	 0.239457922
C	-3.412044824	 0.514542409	 0.024110655
O	-3.885705124	-0.519318072	 0.749851301
H	-3.504155174	-1.381701206	 0.388293617
C	-2.456802714	 0.132417116	-1.124803396
H	-2.094922418	 1.059697436	-1.575736360
H	-3.034256688	-0.428374461	-1.877698579
N	-1.296757956	-0.666624848	-0.732843069
H	-0.390445513	-0.208013831	-0.665225086
C	-1.381117305	-1.963267883	-0.360755658
O	-2.474426211	-2.561164572	-0.241054620
C	-0.069913011	-2.691631949	-0.077723410
H	-0.127173705	-3.662548786	-0.591297462
H	-0.023246374	-2.890476833	 1.004168911
N	 1.125823032	-1.959663240	-0.433098741
H	 1.438695960	-1.845305737	-1.401401678
C	 2.034459792	-1.536887334	 0.500175702
O	 1.924904557	-1.736820351	 1.714000033
C	 3.202616323	-0.721070144	-0.092466135
N	 3.112298749	-0.643537165	-1.562529006
H	 2.665633224	 0.230793549	-1.851250635
H	 4.037630584	-0.667121833	-1.988713364
H	 4.115775894	-1.277257482	 0.166387445
C	 3.264289011	 0.660684016	 0.627537627
H	 3.406154901	 0.475753977	 1.699973135
H	 4.151045045	 1.196909522	 0.259031752
C	 2.016894331	 1.482207442	 0.404894708
C	 0.929303824	 1.381696244	 1.290755855
H	 1.016809183	 0.738823540	 2.166855669
C	-0.255353259	 2.080840181	 1.053696690
H	-1.091352271	 1.989031919	 1.746599693
C	-0.382061084	 2.893196184	-0.077377721
H	-1.314452909	 3.428078921	-0.255981786
C	 0.692874391	 3.012060353	-0.960746472
H	 0.610987684	 3.656472882	-1.836398168
C	 1.883153399	 2.318633280	-0.716135064
H	 2.730437675	 2.452752569	-1.392554304

----------- 266_FGG691: PBE+TS -----------
O	 2.986227244	-1.629144906	 0.188552833
C	 3.994256059	-1.107362895	-0.252017111
O	 5.203888396	-1.746386012	-0.309711905
H	 5.055446830	-2.640796333	 0.061634377
C	 4.103343275	 0.306092349	-0.815526380
H	 4.471945721	 0.241584788	-1.849274350
H	 4.855014715	 0.853877204	-0.229723910
N	 2.853645084	 1.022407454	-0.750137848
H	 2.054543968	 0.681410771	-1.302480022
C	 2.538944891	 1.750702764	 0.370141040
O	 3.357312849	 2.085198662	 1.231373093
C	 1.040463264	 2.086786449	 0.474505866
H	 0.687502044	 2.550989534	-0.458015183
H	 0.908365583	 2.786950495	 1.304599601
N	 0.246557142	 0.889549979	 0.725111279
H	 0.063329153	 0.554415713	 1.674948804
C	-0.069943552	 0.001216578	-0.243571083
O	 0.202632269	 0.165820741	-1.451639807
C	-0.757096210	-1.280698968	 0.258910315
N	-1.059652559	-1.195892015	 1.696619381
H	-0.947186981	-2.101254897	 2.150103908
H	-2.026292483	-0.893241557	 1.843940905
H	 0.015050554	-2.054990134	 0.124073984
C	-1.964159837	-1.647421241	-0.649272116
H	-1.624289135	-1.589755490	-1.692054998
H	-2.240059285	-2.691322665	-0.442226036
C	-3.156709407	-0.749350221	-0.426073811
C	-4.187917899	-1.129720236	 0.448048211
H	-4.155225881	-2.115680598	 0.916816385
C	-5.262581638	-0.275130954	 0.712099807
H	-6.055030548	-0.592274007	 1.390695836
C	-5.323421870	 0.978401886	 0.101146452
H	-6.159574633	 1.647694186	 0.304528684
C	-4.309730152	 1.365115053	-0.780590783
H	-4.357021334	 2.337147005	-1.272580377
C	-3.237285366	 0.511101153	-1.041692827
H	-2.450293271	 0.818960364	-1.731261214


==> geometries/GFA_d3.txt <==
%auto-ignore
GFA: PBE+D3(BJ)

----------- 236_GFA15: PBE+D3(BJ) -----------
O	-0.808320711	-0.361919733	 5.233628661
C	 0.039923664	-0.341753835	 4.367938545
O	 0.910609165	-1.349291217	 4.193375470
H	 1.509131179	-1.144291197	 3.407759989
C	 0.232199277	 0.860358108	 3.401614863
C	-0.738866910	 1.988449328	 3.711350222
H	-1.778697861	 1.655367366	 3.581257071
H	-0.623261747	 2.304592320	 4.755509392
H	-0.551361283	 2.849323565	 3.053008693
H	 1.275229562	 1.202684237	 3.540801659
N	 0.092195929	 0.457395735	 1.997969833
H	-0.718793102	 0.799636689	 1.449852952
C	 1.022837631	-0.250495133	 1.338449423
O	 2.048650245	-0.716815407	 1.876537015
C	 0.814048887	-0.436456171	-0.173514541
H	 1.502130431	-1.248012800	-0.445727944
N	-0.517333140	-0.897468125	-0.562732329
H	-0.583034058	-1.720043755	-1.172696646
C	-1.654237278	-0.168220064	-0.571704839
O	-1.824516757	 0.904913989	 0.030239550
C	-2.782904634	-0.792071101	-1.396901379
H	-3.333676435	 0.052960838	-1.847401140
H	-3.472746561	-1.272786040	-0.683638098
N	-2.289698607	-1.796555879	-2.340891160
H	-3.012399853	-2.474062866	-2.581329685
H	-1.964337662	-1.359620698	-3.206073894
C	 1.242791994	 0.844209050	-0.945940123
H	 0.645311594	 1.695894323	-0.591122158
H	 2.295759595	 1.040789917	-0.689799559
C	 1.068334361	 0.664089562	-2.431802177
C	 1.969045584	-0.116362479	-3.171345487
H	 2.847141645	-0.539643715	-2.675435509
C	 1.758887731	-0.357781241	-4.530055482
H	 2.473797066	-0.963967070	-5.090691746
C	 0.640216027	 0.179441477	-5.173626442
H	 0.477065084	-0.007100052	-6.237054993
C	-0.257807935	 0.969160449	-4.451060599
H	-1.125060903	 1.408582529	-4.949257591
C	-0.044070900	 1.207897667	-3.090382092
H	-0.748220314	 1.825391431	-2.525897722

----------- 237_GFA07: PBE+D3(BJ) -----------
O	-0.616340336	 0.917235141	 5.389306167
C	-0.787309007	 0.226829998	 4.408166465
O	-2.011228721	-0.148023821	 4.000175717
H	-1.933491256	-0.702760828	 3.162695501
C	 0.384590475	-0.323475360	 3.547841946
C	 1.734744406	 0.101876972	 4.104688802
H	 2.551014440	-0.340162466	 3.514897035
H	 1.833066614	 1.196765089	 4.093217183
H	 1.828730974	-0.225369278	 5.147653651
H	 0.290398181	-1.426091253	 3.571822972
N	 0.271334534	 0.090640453	 2.144792592
H	 0.988083956	 0.720075379	 1.748318918
C	-0.603383046	-0.453739652	 1.279859269
O	-1.509076410	-1.239830005	 1.619575415
C	-0.413508560	-0.008251949	-0.186774986
H	-0.431706600	 1.097294678	-0.187070490
N	 0.887905524	-0.406096326	-0.709826894
H	 0.958488687	-1.130374131	-1.431213667
C	 2.021060667	 0.299084000	-0.504310797
O	 2.122703679	 1.233997484	 0.304927040
C	 3.211633433	-0.155207719	-1.350495239
H	 3.891051328	-0.698523465	-0.673329859
H	 3.743189527	 0.764541812	-1.654650873
N	 2.815957192	-1.044007175	-2.446009044
H	 3.584026025	-1.652159753	-2.728782978
H	 2.522756070	-0.512957367	-3.268268087
C	-1.535169742	-0.544679538	-1.085425876
H	-1.562820589	-1.642617338	-1.007395986
H	-2.492089642	-0.186265149	-0.677520809
C	-1.363480992	-0.117229257	-2.523123620
C	-0.978143150	-1.039992409	-3.505351650
H	-0.845466510	-2.090624943	-3.231294073
C	-0.770090281	-0.638589950	-4.828373765
H	-0.476374267	-1.375215318	-5.579438417
C	-0.946860871	 0.698749047	-5.188419561
H	-0.788740872	 1.016223093	-6.220961443
C	-1.339237340	 1.628059733	-4.219981207
H	-1.489855489	 2.673901564	-4.495558454
C	-1.545276816	 1.222226356	-2.900967717
H	-1.854645217	 1.956063650	-2.151613180

----------- 238_GFA10: PBE+D3(BJ) -----------
O	-0.410778859	 1.850816393	-3.740274704
C	-0.270401008	 2.039239053	-2.551726206
O	-1.277058963	 2.475113954	-1.773954095
H	-0.967153705	 2.532066238	-0.818497419
C	 1.080022485	 1.820583659	-1.812494068
C	 2.182379523	 1.409211735	-2.775421653
H	 2.288677198	 2.158014215	-3.570078630
H	 3.140366654	 1.312165818	-2.243965163
H	 1.934981162	 0.452378595	-3.260207103
H	 1.333911772	 2.775835595	-1.318838583
N	 0.955620099	 0.814056959	-0.751664200
H	 1.255452361	-0.133036365	-0.979845589
C	 0.266483929	 0.998009222	 0.393198363
O	-0.296919977	 2.075051737	 0.674007755
C	 0.153805658	-0.219077714	 1.305991032
H	 1.090069479	-0.801678806	 1.295134652
N	-0.067450445	 0.228401584	 2.656431499
H	-0.524423336	 1.126439909	 2.832423542
C	 0.327107975	-0.512562631	 3.723724181
O	 0.886643364	-1.607387672	 3.632866022
C	 0.001761321	 0.113742528	 5.084347556
H	 0.871191512	-0.088434539	 5.736212958
H	-0.836011900	-0.472612197	 5.495497790
N	-0.399115907	 1.520356689	 4.994032213
H	-1.019489988	 1.781635517	 5.760125287
H	 0.411451846	 2.139991151	 5.031745990
C	-0.993689909	-1.159483189	 0.808705070
H	-1.076784558	-1.953521355	 1.566500103
H	-1.935282016	-0.589032344	 0.804246303
C	-0.710513659	-1.743003086	-0.549983875
C	 0.277471848	-2.730695906	-0.699966549
H	 0.771408132	-3.134506782	 0.188476671
C	 0.631791795	-3.196963303	-1.968091917
H	 1.400726240	-3.966404056	-2.068202300
C	 0.003473783	-2.682566337	-3.106284818
H	 0.285644632	-3.041747080	-4.097642015
C	-0.989765342	-1.709931002	-2.968627146
H	-1.478736704	-1.291544654	-3.849754792
C	-1.344002040	-1.248159305	-1.698983499
H	-2.105664454	-0.469412227	-1.601212667

----------- 239_GFA02: PBE+D3(BJ) -----------
O	 3.156956771	 0.782888605	 1.206404781
C	 3.112781857	 1.652258102	 0.355178178
O	 4.059972690	 2.610709973	 0.223871398
H	 4.721918571	 2.444120636	 0.927740414
C	 1.993656673	 1.822941516	-0.659868982
C	 1.186283628	 3.103313532	-0.370027525
H	 0.389807887	 3.189582284	-1.120586942
H	 0.729823587	 3.051410043	 0.629434338
H	 1.832563646	 3.990011392	-0.428808735
H	 2.439792822	 1.912973368	-1.665742101
N	 1.179583192	 0.629159540	-0.606468150
H	 1.339729334	-0.005418587	 0.173649089
C	 0.328281808	 0.268435815	-1.597949491
O	 0.133712945	 0.945079829	-2.609223141
C	-0.405106828	-1.073237260	-1.377929504
H	-0.042224355	-1.744890551	-2.174175834
N	-0.075965194	-1.714124315	-0.123447708
H	-0.507144374	-1.410422826	 0.754653779
C	 0.722486862	-2.818408893	-0.034901930
O	 1.258614405	-3.371942393	-0.991629121
C	 0.899822366	-3.338542117	 1.398190700
H	 1.951050370	-3.666684726	 1.481584577
H	 0.281307915	-4.246940144	 1.474634759
N	 0.465044220	-2.376152448	 2.417227356
H	 0.176102289	-2.847219922	 3.274299912
H	 1.223404509	-1.736658781	 2.663222317
C	-1.930927472	-0.871622779	-1.542904009
H	-2.086896082	-0.382666165	-2.515361438
H	-2.402605542	-1.865067672	-1.578649051
C	-2.530449758	-0.047000868	-0.430583320
C	-2.513420501	 1.356301189	-0.487224862
H	-2.104011068	 1.845875219	-1.373805763
C	-3.011700502	 2.119698707	 0.569636576
H	-2.993709399	 3.210432192	 0.505269339
C	-3.537478174	 1.494760118	 1.704211018
H	-3.930008406	 2.092555189	 2.529505261
C	-3.568972035	 0.100446441	 1.769681015
H	-3.988799282	-0.397990106	 2.646386658
C	-3.070673707	-0.661315962	 0.709524137
H	-3.107265666	-1.753407173	 0.763132006

----------- 240_GFA11: PBE+D3(BJ) -----------
O	-5.237039322	 0.644756241	-0.081933661
C	-4.068705281	 0.965269453	-0.109548331
O	-3.611527743	 2.061734610	 0.518720065
H	-2.618462510	 2.142394265	 0.374401789
C	-2.992162253	 0.168797404	-0.898575536
C	-3.595596773	-1.030492984	-1.614067591
H	-4.406342542	-0.703323654	-2.277137684
H	-2.828652297	-1.546637875	-2.210558514
H	-4.027449274	-1.738385164	-0.891775972
H	-2.564011573	 0.875616408	-1.634093782
N	-1.891351187	-0.269278660	-0.034384967
H	-1.818767793	-1.268276874	 0.224805256
C	-0.930724791	 0.553757579	 0.419564735
O	-0.969446427	 1.792178177	 0.270642829
C	 0.201375399	-0.149419147	 1.207992987
H	-0.300586490	-0.592825918	 2.088316889
N	 0.815281929	-1.244826417	 0.468504517
H	 1.760820441	-1.130920568	 0.085377616
C	 0.274986771	-2.470838624	 0.319526133
O	-0.866231141	-2.787544206	 0.693871245
C	 1.191179141	-3.492534529	-0.360896099
H	 0.564337328	-4.049116425	-1.080015182
H	 1.471558301	-4.213754487	 0.423503130
N	 2.397196195	-2.891114231	-0.933488350
H	 3.207525864	-3.501978461	-0.843629960
H	 2.279728500	-2.676430590	-1.924072559
C	 1.279300197	 0.838305517	 1.701754417
H	 0.762975708	 1.760800052	 2.003555470
H	 1.745541217	 0.404952561	 2.599227149
C	 2.362025868	 1.147565035	 0.689836181
C	 3.615265069	 0.524350692	 0.794197312
H	 3.807044775	-0.156409419	 1.628816329
C	 4.624010424	 0.769334812	-0.141540881
H	 5.593127096	 0.277135342	-0.036763530
C	 4.392653628	 1.647699730	-1.201010008
H	 5.178973378	 1.847393299	-1.932276107
C	 3.150316606	 2.279369550	-1.313048839
H	 2.964618173	 2.975773458	-2.134071049
C	 2.143174291	 2.032673790	-0.378656098
H	 1.173521099	 2.524860261	-0.467769348

----------- 241_GFA09: PBE+D3(BJ) -----------
O	 1.833709939	 3.752972894	 0.432031655
C	 2.033928462	 2.569813087	 0.264803792
O	 2.494540830	 1.777493667	 1.249091306
H	 2.557895783	 0.829295874	 0.918974160
C	 1.802070478	 1.854724532	-1.096304204
C	 1.361885569	 2.834631476	-2.172238575
H	 1.253727489	 2.321119111	-3.138720291
H	 0.404517746	 3.303251966	-1.897753461
H	 2.100136405	 3.639440105	-2.275457789
H	 2.757996545	 1.376126246	-1.374621355
N	 0.808607194	 0.781002540	-0.976527388
H	-0.145604137	 1.004490549	-1.256680557
C	 1.015717068	-0.374743876	-0.312778536
O	 2.104325441	-0.655134048	 0.227956313
C	-0.190613351	-1.300899227	-0.197236639
H	-0.790015486	-1.276481456	-1.122757426
N	 0.273440525	-2.650507602	-0.004631668
H	 1.204744212	-2.823853859	 0.381488553
C	-0.473966960	-3.718055080	-0.386501937
O	-1.593690558	-3.628005288	-0.894341494
C	 0.201570834	-5.076083598	-0.164313475
H	 0.511734212	-5.424883047	-1.162900038
H	-0.589552884	-5.769002773	 0.174327965
N	 1.380817895	-5.001451712	 0.703275588
H	 2.053809152	-5.734309792	 0.480216787
H	 1.124951808	-5.110524210	 1.685808908
C	-1.114642723	-0.831377557	 0.975331468
H	-1.895372608	-1.602071348	 1.065131165
H	-0.524139394	-0.829096352	 1.904567218
C	-1.724573166	 0.521214411	 0.720242780
C	-1.236179334	 1.670496418	 1.358283917
H	-0.441688703	 1.576340052	 2.103905427
C	-1.725123915	 2.936610525	 1.028448000
H	-1.311835139	 3.818600201	 1.520227533
C	-2.718759309	 3.070198179	 0.055639828
H	-3.099033996	 4.058886473	-0.207630453
C	-3.226839164	 1.931304717	-0.576613239
H	-4.012422830	 2.027955736	-1.329463541
C	-2.733363741	 0.666852207	-0.246931762
H	-3.132010191	-0.222210139	-0.743898536

----------- 242_GFA08: PBE+D3(BJ) -----------
O	-0.042341269	 5.251405958	-0.626598917
C	-0.093938990	 4.085323501	-0.951776162
O	 0.515388172	 3.621414786	-2.056216474
H	 0.356081466	 2.630792492	-2.137498126
C	-0.893033345	 3.018507460	-0.151656730
C	-1.592803875	 3.629170333	 1.052817824
H	-2.198649508	 2.870306618	 1.570026842
H	-0.861311349	 4.048946897	 1.758486176
H	-2.245491566	 4.450325605	 0.730589275
H	-1.638442476	 2.601696498	-0.854731814
N	-0.040675557	 1.905534632	 0.278125123
H	 0.227482502	 1.829424654	 1.273861075
C	 0.395383667	 0.940083742	-0.549295877
O	 0.236967100	 0.980524728	-1.786299418
C	 1.172431047	-0.201633443	 0.151430117
H	 2.046943059	 0.293673595	 0.612467227
N	 0.418951834	-0.816325784	 1.236047249
H	-0.030323138	-1.727548079	 1.093003682
C	 0.281252269	-0.281057557	 2.466366253
O	 0.697970547	 0.842853854	 2.791849381
C	-0.476111734	-1.157101261	 3.466258369
H	-1.446253811	-0.660754946	 3.629573989
H	 0.071744949	-1.082717892	 4.422790394
N	-0.705556320	-2.518272168	 2.980219842
H	 0.051494094	-3.146905432	 3.251755314
H	-1.573371050	-2.907216965	 3.346346723
C	 1.677524342	-1.271605470	-0.838715376
H	 1.978488178	-0.748592640	-1.757995930
H	 2.577772699	-1.732677614	-0.405647421
C	 0.676584241	-2.360894572	-1.158796754
C	-0.397655435	-2.140686836	-2.036480901
H	-0.499580985	-1.164457876	-2.513112594
C	-1.320387865	-3.155106709	-2.296967631
H	-2.146311140	-2.967616592	-2.986947592
C	-1.190565501	-4.406241964	-1.686933883
H	-1.912740722	-5.198083907	-1.897055510
C	-0.125504613	-4.638844835	-0.815688127
H	-0.007220439	-5.614970550	-0.340663942
C	 0.797994732	-3.622544264	-0.556355634
H	 1.638295791	-3.815457996	 0.117269960

----------- 243_GFA13: PBE+D3(BJ) -----------
O	 1.047937890	-0.520979431	-3.229237442
C	 0.022076839	-0.183260045	-3.785326343
O	-0.224225348	-0.432513689	-5.098875373
H	 0.563258242	-0.905291809	-5.441369041
C	-1.142937672	 0.587498697	-3.145327760
C	-1.172562400	 2.031890487	-3.658562173
H	-1.255905212	 2.052757127	-4.753445983
H	-2.034969412	 2.556907770	-3.224854466
H	-0.256816708	 2.569355047	-3.365985515
H	-2.066419967	 0.062324788	-3.435034994
N	-1.037300561	 0.554836316	-1.704616097
H	-0.362136246	 1.193218460	-1.259171890
C	-1.328861136	-0.593523516	-1.022107642
O	-1.965306522	-1.530954490	-1.498172922
C	-0.756612863	-0.647180554	 0.413364593
H	-1.026722741	-1.645337555	 0.785481414
N	 0.705778734	-0.617317761	 0.364166716
H	 1.215903405	-1.506529940	 0.367270873
C	 1.489204791	 0.432845297	 0.036772203
O	 1.096136162	 1.598480233	-0.137811540
C	 2.969932983	 0.072977320	-0.110580850
H	 3.462501857	 0.325658026	 0.843487442
H	 3.373357000	 0.758871519	-0.876438838
N	 3.161473463	-1.353614009	-0.383847657
H	 2.992311263	-1.545578958	-1.374430899
H	 4.112695740	-1.649487533	-0.165285774
C	-1.379236606	 0.403964019	 1.361284106
H	-1.171667304	 1.413498539	 0.983082906
H	-2.470222543	 0.250418149	 1.329044519
C	-0.870375905	 0.261957918	 2.773123626
C	-1.444458889	-0.665983232	 3.653732252
H	-2.300449114	-1.262201449	 3.323456973
C	-0.943700946	-0.832384559	 4.946222864
H	-1.408290958	-1.555671432	 5.620182898
C	 0.145235037	-0.070846257	 5.377999902
H	 0.537683819	-0.198060170	 6.388859785
C	 0.723157886	 0.858999547	 4.510645481
H	 1.571640488	 1.461782766	 4.842587394
C	 0.218827252	 1.023937025	 3.218653623
H	 0.671566201	 1.751637339	 2.540263629

----------- 244_GFA12: PBE+D3(BJ) -----------
O	 5.232515402	-0.569072281	-0.058382828
C	 4.328729045	 0.213990106	-0.256633315
O	 4.134013654	 0.795050416	-1.452299583
H	 3.316420814	 1.383838752	-1.411372992
C	 3.327559763	 0.649380224	 0.849503808
C	 3.660415768	 0.010157488	 2.188913005
H	 2.973799249	 0.371794929	 2.968375009
H	 3.589239918	-1.085399284	 2.125380980
H	 4.690050853	 0.257505599	 2.475864076
H	 3.403474839	 1.751073140	 0.919584753
N	 1.942764331	 0.334258048	 0.482258311
H	 1.439397230	-0.410613474	 0.996525938
C	 1.250784436	 1.020283251	-0.442767256
O	 1.745717312	 1.926695361	-1.143720645
C	-0.242514383	 0.676716473	-0.582318220
H	-0.549962928	 1.162740288	-1.518060514
N	-0.516888862	-0.747293298	-0.762156933
H	-1.007584451	-1.061392017	-1.606948881
C	-0.427909514	-1.715730008	 0.170861020
O	 0.095054872	-1.593731953	 1.291443605
C	-1.055213292	-3.049074575	-0.250593742
H	-1.915423040	-3.193001771	 0.422395321
H	-0.327140013	-3.837621374	 0.004196174
N	-1.492661664	-3.070416789	-1.649877841
H	-0.850948497	-3.602682228	-2.236942918
H	-2.420071225	-3.479085020	-1.751807186
C	-1.053437517	 1.307028851	 0.582410714
H	-0.701087207	 0.884737486	 1.533556975
H	-0.824641365	 2.384822411	 0.585733765
C	-2.533173598	 1.074384242	 0.422072166
C	-3.287722226	 1.843041090	-0.476193381
H	-2.805238946	 2.656303010	-1.026291287
C	-4.646188749	 1.587527484	-0.670678072
H	-5.219753105	 2.200461451	-1.369406205
C	-5.272865281	 0.554574879	 0.032221018
H	-6.336062632	 0.355250076	-0.117221953
C	-4.533534670	-0.212868294	 0.935299127
H	-5.018454371	-1.014245042	 1.497410460
C	-3.173854644	 0.045743195	 1.127051997
H	-2.597315306	-0.551950841	 1.838445531

----------- 245_GFA06: PBE+D3(BJ) -----------
O	 0.829368887	 5.359398909	 0.903585145
C	 0.916968121	 4.378639339	 0.197245699
O	 2.096236630	 3.938011588	-0.273009106
H	 1.951980854	 3.105825539	-0.822306136
C	-0.318430892	 3.555840074	-0.263884052
C	-1.615087519	 4.150162575	 0.264328127
H	-2.479372341	 3.584793903	-0.113782213
H	-1.629426829	 4.138791784	 1.363556041
H	-1.703709979	 5.196234234	-0.054557032
H	-0.307498088	 3.580572553	-1.370414231
N	-0.214301220	 2.148555008	 0.137860826
H	-0.892318460	 1.767614362	 0.818813818
C	 0.588376092	 1.262313226	-0.478155346
O	 1.436095339	 1.581793042	-1.334320475
C	 0.395008070	-0.201728811	-0.023148864
H	 0.498572042	-0.208164219	 1.077824480
N	-0.946755088	-0.686932914	-0.325048593
H	-1.096681655	-1.423342787	-1.023627621
C	-2.021853160	-0.436122012	 0.450084202
O	-2.038621931	 0.377054236	 1.387654850
C	-3.266213042	-1.256727922	 0.093979895
H	-4.087169376	-0.539073095	-0.064408722
H	-3.525381779	-1.815953266	 1.007864522
N	-3.065512644	-2.147937470	-1.053538888
H	-3.232155115	-3.124258733	-0.815767628
H	-3.672667076	-1.906257027	-1.835159539
C	 1.451109844	-1.120585044	-0.648683584
H	 1.393846776	-1.038078841	-1.745171237
H	 2.440762200	-0.730725211	-0.366341388
C	 1.294803017	-2.558133446	-0.215543110
C	 1.560433907	-2.943877058	 1.107607634
H	 1.913057503	-2.198552182	 1.825823016
C	 1.384692978	-4.266178517	 1.516294919
H	 1.601247142	-4.548263607	 2.548636254
C	 0.939523998	-5.230002812	 0.606175241
H	 0.805899314	-6.265461368	 0.925386466
C	 0.676725176	-4.861423664	-0.714351572
H	 0.338782055	-5.608571872	-1.435744140
C	 0.853250562	-3.534874870	-1.118366918
H	 0.654025689	-3.253263624	-2.156340741

----------- 246_GFA16: PBE+D3(BJ) -----------
O	-5.154308564	 0.365850535	-1.484322756
C	-4.313451480	 0.507756160	-0.619980830
O	-4.111418680	 1.676831312	 0.000246621
H	-3.374411342	 1.579855642	 0.689639130
C	-3.467852332	-0.699481558	-0.137899487
C	-4.039780466	-1.258538176	 1.174377279
H	-3.516138418	-2.186543530	 1.446246924
H	-3.928636939	-0.538076137	 1.996469676
H	-5.107929330	-1.482288160	 1.043586131
H	-3.588093637	-1.450188731	-0.930675950
N	-2.021180539	-0.452371410	-0.050200365
H	-1.388923672	-1.021476039	-0.644074582
C	-1.418919101	 0.406263932	 0.785922127
O	-2.015194722	 1.233807885	 1.508623525
C	 0.117741244	 0.408461513	 0.786269663
H	 0.384910590	 0.902695477	 1.730688718
N	 0.758241058	-0.905510849	 0.831966369
H	 1.505102953	-1.041858042	 1.522852723
C	 0.848677636	-1.791016851	-0.184985149
O	 0.118076052	-1.805727082	-1.189123527
C	 1.951292841	-2.837393246	-0.001191540
H	 2.337912299	-3.049836209	-1.013905779
H	 1.465766810	-3.762458241	 0.350177565
N	 2.952915285	-2.416732045	 0.979859307
H	 3.646111654	-1.798012590	 0.550893165
H	 3.447185305	-3.214772274	 1.377544460
C	 0.653144524	 1.282198650	-0.386374423
H	 0.270000851	 0.884563635	-1.336969380
H	 0.239633284	 2.294361865	-0.254289588
C	 2.160046247	 1.299259881	-0.400151614
C	 2.871098560	 0.527522110	-1.330421342
H	 2.319680241	-0.027045019	-2.094483358
C	 4.267234862	 0.462180660	-1.290036665
H	 4.804528572	-0.135576916	-2.030179892
C	 4.973583188	 1.167492358	-0.312055694
H	 6.064437693	 1.119917236	-0.278891181
C	 4.275736846	 1.950974350	 0.612292200
H	 4.820779455	 2.517307218	 1.370497793
C	 2.881976113	 2.015462580	 0.566192557
H	 2.345555063	 2.632770106	 1.292837172

----------- 247_GFA03: PBE+D3(BJ) -----------
O	-3.112152165	 0.648535489	-1.454868625
C	-3.044472475	 1.452338776	-0.546450973
O	-4.132975165	 2.003906459	 0.045513057
H	-4.913303948	 1.630174574	-0.415449052
C	-1.753405905	 1.993782195	 0.046334226
C	-1.542529162	 3.464822772	-0.355998605
H	-2.366301615	 4.089514205	 0.016763697
H	-0.600508794	 3.816416896	 0.085003444
H	-1.483723375	 3.558564805	-1.450388324
H	-1.818942742	 1.937577570	 1.146740750
N	-0.672202364	 1.133072428	-0.398523131
H	-0.919214374	 0.439011338	-1.104237034
C	 0.461468150	 0.987019878	 0.336041678
O	 0.739923157	 1.704856700	 1.299994020
C	 1.356043606	-0.183921517	-0.075513205
H	 1.204940341	-0.452015560	-1.133608820
N	 2.734745345	 0.209073134	 0.088703577
H	 2.979890482	 0.893447448	 0.808776946
C	 3.738968866	-0.363095456	-0.621294059
O	 3.573662675	-1.234496730	-1.478372904
C	 5.139923162	 0.149329713	-0.266405525
H	 5.688760383	 0.242233165	-1.221229859
H	 5.627185492	-0.666024822	 0.292881895
N	 5.126327370	 1.353723608	 0.568369022
H	 5.976184369	 1.428636121	 1.127181325
H	 5.062141485	 2.197815072	-0.002617957
C	 1.010149328	-1.427331529	 0.799062977
H	 1.714458376	-2.220295272	 0.503188791
H	 1.209036320	-1.163820549	 1.849663318
C	-0.414455163	-1.881237633	 0.624536733
C	-0.797147210	-2.598983984	-0.519347097
H	-0.036449876	-2.881790713	-1.252631207
C	-2.130530288	-2.956409587	-0.726689365
H	-2.410338287	-3.512798913	-1.623694801
C	-3.105283646	-2.604801266	 0.210303037
H	-4.148021422	-2.884260871	 0.047819112
C	-2.736521899	-1.897465721	 1.357159504
H	-3.490354616	-1.625115220	 2.099666781
C	-1.402030857	-1.538193923	 1.559722569
H	-1.118413559	-0.977413080	 2.454504082

----------- 248_GFA01: PBE+D3(BJ) -----------
O	-1.425255380	-0.620007411	-3.149666453
C	-0.519899393	-1.426984361	-3.078304749
O	 0.087493826	-1.966145309	-4.164495635
H	-0.360989849	-1.581959520	-4.947010780
C	 0.050889007	-1.987062078	-1.785341459
C	-0.361238294	-3.458746310	-1.599685634
H	 0.060946875	-3.823852185	-0.654240901
H	-1.456893069	-3.548764281	-1.561703303
H	 0.023867632	-4.074717917	-2.424307163
H	 1.152400251	-1.935180306	-1.833191632
N	-0.406961666	-1.138040949	-0.700372101
H	-1.108881604	-0.440390777	-0.947922060
C	 0.308494491	-1.012018866	 0.447397080
O	 1.265363664	-1.737390827	 0.731018722
C	-0.114009161	 0.146420256	 1.353217187
H	-1.168681793	 0.420547003	 1.187403455
N	 0.033817007	-0.268911174	 2.727305082
H	 0.694603231	-1.015319151	 2.958312099
C	-0.662928066	 0.307351507	 3.737741680
O	-1.480925371	 1.217950126	 3.585691468
C	-0.381621695	-0.290559571	 5.122424078
H	-1.261133835	-0.906836364	 5.370097940
H	-0.382631515	 0.555276039	 5.833431925
N	 0.815854624	-1.135087891	 5.158201890
H	 1.651417673	-0.583156180	 5.357501672
H	 0.745850604	-1.853512967	 5.878264666
C	 0.769037950	 1.392119485	 1.037511599
H	 0.468933727	 2.173834134	 1.752327728
H	 1.816245560	 1.119898708	 1.242382117
C	 0.610974711	 1.871290905	-0.380596509
C	 1.557290919	 1.545194023	-1.363228293
H	 2.448492496	 0.978840375	-1.079379062
C	 1.370462640	 1.928072055	-2.693469590
H	 2.121566642	 1.668498416	-3.443320756
C	 0.228179381	 2.642370086	-3.063041401
H	 0.077727232	 2.939863793	-4.102552268
C	-0.719766597	 2.977448676	-2.093048335
H	-1.613312942	 3.539171645	-2.373327874
C	-0.527901486	 2.596818777	-0.763761719
H	-1.269708427	 2.866968386	-0.006702709

----------- 249_GFA14: PBE+D3(BJ) -----------
O	 0.533614278	-3.139802437	-0.788621013
C	 0.183761257	-2.674465438	-1.856826645
O	 0.717777270	-3.070216123	-3.038182064
H	 1.401877787	-3.735818768	-2.813741241
C	-0.962275868	-1.662554046	-2.036565616
C	-0.935299123	-0.884108574	-3.354367679
H	-0.979210065	-1.567204921	-4.212828432
H	-1.805119923	-0.212764275	-3.390807941
H	-0.020963994	-0.281743805	-3.423707643
H	-1.875970903	-2.283184424	-2.011374329
N	-1.033002489	-0.794631417	-0.869034546
H	-1.710710495	-1.026294734	-0.134109455
C	 0.084466246	-0.128093971	-0.452592636
O	 1.107301205	-0.030366116	-1.129980930
C	-0.014033828	 0.371179530	 1.007711593
H	-1.045807681	 0.695604844	 1.215494955
N	 0.240913066	-0.797057265	 1.845306080
H	 1.199048868	-1.147214755	 1.952627238
C	-0.714116110	-1.734238907	 2.077245176
O	-1.913550122	-1.585195106	 1.807768099
C	-0.182175258	-3.024286399	 2.704434459
H	-0.851060111	-3.829313861	 2.350859012
H	-0.319293314	-2.944520809	 3.796081644
N	 1.240628797	-3.215492870	 2.411225257
H	 1.352724991	-3.560371945	 1.454084086
H	 1.663213727	-3.892052057	 3.046527395
C	 0.972176697	 1.503602651	 1.304096356
H	 1.033780611	 1.617191258	 2.398105559
H	 1.966125180	 1.208074958	 0.932835073
C	 0.548815040	 2.809287930	 0.672866783
C	-0.365275791	 3.646578853	 1.329625133
H	-0.745749107	 3.359062360	 2.313682953
C	-0.786845226	 4.843406438	 0.748103052
H	-1.494890436	 5.485305596	 1.277171604
C	-0.298504653	 5.222130604	-0.505015174
H	-0.624171702	 6.159589398	-0.959913916
C	 0.611400987	 4.396109246	-1.168820085
H	 0.998223636	 4.684393281	-2.148318211
C	 1.030652193	 3.198548344	-0.584983134
H	 1.728844363	 2.542967730	-1.109890815

----------- 250_GFA05: PBE+D3(BJ) -----------
O	-2.157052363	 1.493784789	-1.791837897
C	-2.327940726	 0.445389935	-2.376893560
O	-2.862883039	 0.363279097	-3.623437882
H	-3.047403523	 1.284467799	-3.903350682
C	-2.040843045	-0.955398908	-1.818233929
C	-3.330199144	-1.558179635	-1.248391810
H	-3.135989371	-2.576281374	-0.882360554
H	-3.704598155	-0.947505071	-0.411821150
H	-4.107544524	-1.605646974	-2.022909267
H	-1.672989837	-1.566412141	-2.656745222
N	-1.018329679	-0.909814446	-0.794083156
H	-1.325045397	-0.824707323	 0.174774580
C	 0.244657662	-0.493679189	-1.101749962
O	 0.620460628	-0.325803043	-2.261884405
C	 1.157025217	-0.242364617	 0.105119938
H	 1.154340220	-1.129165857	 0.762773895
N	 2.496400792	-0.041626543	-0.387404539
H	 2.636896814	 0.101387619	-1.391774483
C	 3.578572300	-0.220338656	 0.407769631
O	 3.513227527	-0.497502237	 1.609615838
C	 4.929583348	-0.071922914	-0.302004048
H	 5.338283627	-1.092102027	-0.383530006
H	 5.592385472	 0.472828053	 0.395373842
N	 4.822730220	 0.505955501	-1.644224488
H	 4.848579485	 1.526115229	-1.611661289
H	 5.586595355	 0.197975163	-2.245582672
C	 0.662311467	 0.971751648	 0.955311284
H	 1.531569216	 1.290879562	 1.549152900
H	 0.383622594	 1.795867840	 0.281204988
C	-0.476209283	 0.629716192	 1.883451079
C	-1.773568787	 1.120863499	 1.667958577
H	-1.961408820	 1.773205547	 0.810799907
C	-2.822990086	 0.762193515	 2.520144877
H	-3.825319905	 1.156744921	 2.339103323
C	-2.589999111	-0.091821213	 3.600252892
H	-3.408372975	-0.372411940	 4.266637042
C	-1.299596609	-0.581421322	 3.827600182
H	-1.107057178	-1.242792480	 4.675382246
C	-0.252311462	-0.223598067	 2.977788691
H	 0.757741078	-0.601419934	 3.159785288

----------- 251_GFA04: PBE+D3(BJ) -----------
O	 1.806459480	 1.496439744	-2.150551025
C	 2.403247309	 0.450758960	-2.294920076
O	 3.661306477	 0.371261291	-2.802843678
H	 3.937643666	 1.292032443	-2.994834866
C	 1.848656781	-0.950129563	-2.000169406
C	 1.297972965	-1.568869232	-3.290214600
H	 0.463965900	-0.965718521	-3.681926017
H	 2.082921147	-1.621434124	-4.056795370
H	 0.933703390	-2.586452916	-3.089919843
H	 2.685276033	-1.553347957	-1.615815898
N	 0.810783262	-0.898208619	-0.991486584
H	-0.153733512	-0.818462091	-1.313571412
C	 1.098614915	-0.459803696	 0.268879406
O	 2.252560494	-0.280666350	 0.658244527
C	-0.122365515	-0.199392157	 1.159785827
H	-0.771196580	-1.092420421	 1.168402178
N	 0.347676044	 0.029400788	 2.501801907
H	 1.336615294	 0.246523449	 2.653145817
C	-0.458777284	-0.139898668	 3.576659957
O	-1.650492769	-0.455616883	 3.501564406
C	 0.215423626	 0.116655189	 4.929165818
H	-0.203866783	-0.628472281	 5.630190483
H	-0.146572226	 1.100642723	 5.269661461
N	 1.677438930	 0.153519844	 4.849248268
H	 2.075032909	-0.785586875	 4.905021432
H	 2.078794448	 0.700779450	 5.610486226
C	-0.979687852	 0.995301389	 0.630139859
H	-1.588658716	 1.323315665	 1.485534007
H	-0.311671780	 1.822279483	 0.345199116
C	-1.888493205	 0.620946671	-0.513471426
C	-1.661437559	 1.089496613	-1.817411204
H	-0.809588142	 1.748456388	-2.006680254
C	-2.495571220	 0.700921626	-2.870660907
H	-2.305845255	 1.078267084	-3.878015294
C	-3.569592296	-0.160074926	-2.635119111
H	-4.222226844	-0.463446246	-3.456360494
C	-3.808633351	-0.626950310	-1.338413192
H	-4.651828621	-1.293583753	-1.143818310
C	-2.976526470	-0.239802529	-0.287477290
H	-3.167787093	-0.600190685	 0.727305564



==> geometries/GFA_mbd.txt <==
%auto-ignore
GFA: PBE+MBD@rsSCS

----------- 236_GFA15: PBE+MBD@rsSCS -----------
O	-0.823195254	-0.279386606	 5.266774702
C	 0.025277434	-0.273348718	 4.391666520
O	 0.912108638	-1.279290042	 4.242088476
H	 1.516216222	-1.080078510	 3.453102045
C	 0.201359463	 0.897635036	 3.390579434
C	-0.806801718	 2.008840702	 3.633442890
H	-1.830061567	 1.645913930	 3.472358454
H	-0.739599256	 2.359344942	 4.668636423
H	-0.616183285	 2.851384457	 2.956123666
H	 1.231027937	 1.271053004	 3.540518763
N	 0.103596970	 0.446732756	 1.997494488
H	-0.703066055	 0.753168251	 1.413491232
C	 1.072647723	-0.249252220	 1.379597119
O	 2.098216149	-0.683318451	 1.962472146
C	 0.905850858	-0.462855711	-0.127638015
H	 1.610799696	-1.265549551	-0.378071503
N	-0.413418205	-0.953101696	-0.535302788
H	-0.441951406	-1.745052554	-1.190012604
C	-1.549360878	-0.219111170	-0.605498564
O	-1.759898479	 0.841098979	 0.021728295
C	-2.605395602	-0.808670600	-1.539175503
H	-3.108824151	 0.051232129	-2.011943516
H	-3.358229329	-1.309307616	-0.912379830
N	-2.025205260	-1.781063379	-2.473530367
H	-2.724700202	-2.441097751	-2.810710060
H	-1.621329317	-1.308459872	-3.286625283
C	 1.319510678	 0.817834267	-0.909211633
H	 0.766870974	 1.680685720	-0.513448617
H	 2.389097848	 0.987173081	-0.715291951
C	 1.038213833	 0.655966332	-2.379122738
C	 1.779063094	-0.244385134	-3.158182654
H	 2.633256696	-0.763293630	-2.716730986
C	 1.432825253	-0.492216244	-4.486999478
H	 2.016923699	-1.197455706	-5.078513022
C	 0.338821509	 0.162006849	-5.062681800
H	 0.067220586	-0.033345862	-6.100391086
C	-0.391544129	 1.079178987	-4.302418819
H	-1.234676023	 1.608020882	-4.748404003
C	-0.043555060	 1.321978680	-2.970660010
H	-0.625995086	 2.026810036	-2.373917821

----------- 237_GFA07: PBE+MBD@rsSCS -----------
O	-0.501479183	 0.805726632	 5.472455895
C	-0.713923599	 0.175568554	 4.450833550
O	-1.959098232	-0.162165946	 4.059478896
H	-1.910860546	-0.681082080	 3.190619141
C	 0.422003796	-0.339368650	 3.529989561
C	 1.787800932	 0.095980866	 4.034149096
H	 2.583275355	-0.330053811	 3.409516594
H	 1.870930214	 1.190196912	 4.021465350
H	 1.926660049	-0.231356942	 5.069529904
H	 0.340583043	-1.442256194	 3.538692293
N	 0.251615079	 0.098946918	 2.139332531
H	 0.973360463	 0.708681020	 1.712420210
C	-0.655219043	-0.432510447	 1.298191859
O	-1.574467552	-1.202304744	 1.666246607
C	-0.483181927	 0.003811772	-0.166553027
H	-0.497635709	 1.109293300	-0.170277007
N	 0.817741541	-0.401924900	-0.695592892
H	 0.876254338	-1.099410282	-1.445600739
C	 1.952303112	 0.309110799	-0.508698766
O	 2.069811187	 1.231499621	 0.324843972
C	 3.115123786	-0.108781498	-1.405327752
H	 3.843556702	-0.632367122	-0.768666384
H	 3.603283397	 0.824446129	-1.734193974
N	 2.689236699	-1.006325233	-2.487091645
H	 3.459183200	-1.589482092	-2.812272978
H	 2.338600026	-0.482084416	-3.291098324
C	-1.605090000	-0.528023724	-1.065201375
H	-1.657426345	-1.622050374	-0.968087038
H	-2.558240438	-0.139371616	-0.681306707
C	-1.382529510	-0.127163962	-2.501175579
C	-0.944842058	-1.064175663	-3.446301382
H	-0.835454180	-2.111000963	-3.152613141
C	-0.646155508	-0.677429157	-4.755735263
H	-0.310894876	-1.421335202	-5.479232385
C	-0.785053203	 0.657402898	-5.140587929
H	-0.558667305	 0.960724304	-6.163093705
C	-1.233206230	 1.598921150	-4.208426683
H	-1.354568062	 2.641231329	-4.504364942
C	-1.529730296	 1.208654209	-2.902449513
H	-1.877141115	 1.953158607	-2.182036329

----------- 238_GFA10: PBE+MBD@rsSCS -----------
O	-0.371642510	 1.747499946	-3.783272159
C	-0.248200799	 1.938425004	-2.587175422
O	-1.277241788	 2.352211222	-1.814795838
H	-0.969183901	 2.426374185	-0.856782239
C	 1.096290488	 1.753239075	-1.833635682
C	 2.211060204	 1.340854883	-2.779239995
H	 2.301760265	 2.069401354	-3.591583708
H	 3.166965266	 1.279047002	-2.243578009
H	 1.984295882	 0.368221495	-3.237638398
H	 1.329208953	 2.719635835	-1.354858681
N	 0.979880723	 0.762866019	-0.754145161
H	 1.282224037	-0.188806942	-0.965675879
C	 0.280810577	 0.964074560	 0.383579556
O	-0.301771726	 2.047180896	 0.634582692
C	 0.176446963	-0.230954921	 1.320312416
H	 1.112534757	-0.813508922	 1.309564261
N	-0.037691784	 0.245950332	 2.663495931
H	-0.455381940	 1.166017128	 2.826194234
C	 0.255699618	-0.525305512	 3.743522858
O	 0.735194681	-1.666034369	 3.664698179
C	-0.068781134	 0.123454128	 5.089606483
H	 0.765727970	-0.122490203	 5.767176676
H	-0.950168770	-0.404631812	 5.481670609
N	-0.379718561	 1.555020314	 4.980265564
H	-1.005287453	 1.857518351	 5.725986887
H	 0.466109701	 2.121965863	 5.048257962
C	-0.971710046	-1.182036980	 0.851892518
H	-1.015858269	-1.984548234	 1.602263246
H	-1.919923254	-0.626406572	 0.884961425
C	-0.712684790	-1.729007460	-0.523149688
C	 0.330590157	-2.646914316	-0.727470827
H	 0.869702620	-3.046226742	 0.134897249
C	 0.683245408	-3.046715418	-2.018286540
H	 1.495423418	-3.760201361	-2.161194159
C	-0.003391589	-2.535051217	-3.123673272
H	 0.279430952	-2.837616365	-4.131961158
C	-1.056685787	-1.638295567	-2.929411360
H	-1.591107479	-1.225402102	-3.784584842
C	-1.407892962	-1.241565928	-1.637852885
H	-2.211093099	-0.515880650	-1.495013846

----------- 239_GFA02: PBE+MBD@rsSCS -----------
O	 2.667635000	 0.544931000	 1.489993000
C	 2.767247000	 1.434063000	 0.653691000
O	 3.749097000	 2.372549000	 0.687744000
H	 4.292752000	 2.178028000	 1.479815000
C	 1.816278000	 1.649430000	-0.509969000
C	 1.034297000	 2.964460000	-0.344212000
H	 0.362458000	 3.075020000	-1.202637000
H	 0.433010000	 2.941792000	 0.574225000
H	 1.717978000	 3.820810000	-0.311083000
H	 2.406458000	 1.708170000	-1.439792000
N	 0.956766000	 0.488540000	-0.564416000
H	 0.969510000	-0.119933000	 0.251340000
C	 0.259936000	 0.110240000	-1.666107000
O	 0.228371000	 0.760010000	-2.719433000
C	-0.544750000	-1.198270000	-1.496877000
H	-0.238850000	-1.850730000	-2.327850000
N	-0.233630000	-1.893010000	-0.261798000
H	-0.617260000	-1.561803000	 0.629660000
C	 0.822530000	-2.756420000	-0.147634000
O	 1.461010000	-3.206160000	-1.104158000
C	 1.156570000	-3.123607000	 1.303812000
H	 2.242150000	-3.311165000	 1.330483000
H	 0.661420000	-4.081592000	 1.523288000
N	 0.679730000	-2.107046000	 2.255522000
H	 0.550490000	-2.501687000	 3.186426000
H	 1.357760000	-1.344672000	 2.339604000
C	-2.055710000	-0.890740000	-1.606203000
H	-2.216600000	-0.399620000	-2.575576000
H	-2.599810000	-1.846130000	-1.610104000
C	-2.532310000	-0.010820000	-0.478749000
C	-2.439935000	 1.385910000	-0.578188000
H	-2.085840000	 1.829300000	-1.510626000
C	-2.777508000	 2.202499000	 0.501199000
H	-2.696087000	 3.285993000	 0.406030000
C	-3.215489000	 1.637043000	 1.701762000
H	-3.469339000	 2.274807000	 2.548959000
C	-3.329935000	 0.249466000	 1.807618000
H	-3.680720000	-0.200985000	 2.736635000
C	-2.994020000	-0.565387000	 0.724095000
H	-3.090300000	-1.650058000	 0.811661000

----------- 240_GFA11: PBE+MBD@rsSCS -----------
O	-5.192797711	 0.571597263	-0.234886121
C	-4.025412851	 0.917175054	-0.196782198
O	-3.616086767	 2.004940810	 0.490583277
H	-2.613150322	 2.099903055	 0.400073004
C	-2.896700317	 0.172153807	-0.954263021
C	-3.431652008	-1.019466080	-1.731686754
H	-4.228028060	-0.696480164	-2.410513464
H	-2.629489764	-1.488765357	-2.315912433
H	-3.862258204	-1.764654115	-1.050564982
H	-2.449739886	 0.911989737	-1.642246556
N	-1.829802095	-0.266011678	-0.047448337
H	-1.758223839	-1.268919829	 0.208289713
C	-0.912177261	 0.567085392	 0.475366490
O	-0.981038763	 1.816310238	 0.365536784
C	 0.202921354	-0.130998116	 1.283679097
H	-0.308978514	-0.555209531	 2.166659699
N	 0.811736167	-1.243808868	 0.560735990
H	 1.761313348	-1.140973472	 0.181664557
C	 0.253984007	-2.461708151	 0.398590173
O	-0.907007214	-2.757949841	 0.755236004
C	 1.159314503	-3.489575059	-0.277488072
H	 0.529398991	-4.053903665	-0.984742682
H	 1.455109970	-4.201873017	 0.506755054
N	 2.359627267	-2.884403891	-0.865103458
H	 3.155814290	-3.518990859	-0.840248803
H	 2.208033481	-2.618035703	-1.838160947
C	 1.291754473	 0.849925840	 1.759984727
H	 0.784967301	 1.768453773	 2.083795240
H	 1.780965414	 0.408185473	 2.639715433
C	 2.336358202	 1.157809650	 0.712589427
C	 3.554933717	 0.462388543	 0.713913765
H	 3.757449369	-0.263481084	 1.505038021
C	 4.515988391	 0.691298943	-0.273654281
H	 5.459643098	 0.145833625	-0.251827339
C	 4.270182936	 1.626862723	-1.279247718
H	 5.019946958	 1.812875349	-2.048314700
C	 3.064450138	 2.334090569	-1.284625302
H	 2.872631609	 3.075937111	-2.060832760
C	 2.104530402	 2.102846343	-0.299084494
H	 1.160940190	 2.648162180	-0.307270032

----------- 241_GFA09: PBE+MBD@rsSCS -----------
O	 1.696714000	 3.786573000	 0.410781000
C	 1.916783000	 2.600077000	 0.249295000
O	 2.365930000	 1.810989000	 1.250289000
H	 2.451729000	 0.861963000	 0.918879000
C	 1.727191000	 1.875310000	-1.110091000
C	 1.285252000	 2.836310000	-2.200476000
H	 1.216318000	 2.317060000	-3.164851000
H	 0.308611000	 3.274960000	-1.952842000
H	 1.999834000	 3.661540000	-2.288164000
H	 2.697320000	 1.415120000	-1.363066000
N	 0.754637000	 0.778490000	-1.003244000
H	-0.203682000	 0.982110000	-1.288329000
C	 0.978300000	-0.369400000	-0.327718000
O	 2.072010000	-0.621067000	 0.233990000
C	-0.206550000	-1.317440000	-0.219585000
H	-0.802830000	-1.298020000	-1.146425000
N	 0.283670000	-2.659080000	-0.028929000
H	 1.222600000	-2.818905000	 0.345517000
C	-0.474100000	-3.739500000	-0.353201000
O	-1.616700000	-3.661690000	-0.828634000
C	 0.205970000	-5.086590000	-0.105139000
H	 0.444460000	-5.497280000	-1.097254000
H	-0.559830000	-5.751319000	 0.327345000
N	 1.442260000	-4.974631000	 0.681196000
H	 2.109540000	-5.702303000	 0.429538000
H	 1.256890000	-5.068339000	 1.680265000
C	-1.144020000	-0.877073000	 0.950397000
H	-1.937810000	-1.636796000	 0.995325000
H	-0.572510000	-0.917961000	 1.888971000
C	-1.710640000	 0.495139000	 0.722755000
C	-1.221403000	 1.603998000	 1.425654000
H	-0.475326000	 1.457353000	 2.209168000
C	-1.641702000	 2.895892000	 1.105539000
H	-1.226986000	 3.747622000	 1.644231000
C	-2.565033000	 3.095505000	 0.076728000
H	-2.887263000	 4.104170000	-0.181608000
C	-3.076126000	 1.995900000	-0.619388000
H	-3.808181000	 2.143930000	-1.414048000
C	-2.652566000	 0.704680000	-0.297696000
H	-3.052070000	-0.153190000	-0.843725000

----------- 242_GFA08: PBE+MBD@rsSCS -----------
O	-0.192205970	 5.224507981	-0.570489405
C	-0.176334690	 4.056231656	-0.914941996
O	 0.489918672	 3.635280828	-2.011212174
H	 0.386254590	 2.632817804	-2.102020182
C	-0.940576044	 2.940327534	-0.157825982
C	-1.690719165	 3.487023760	 1.046137543
H	-2.278172655	 2.692434131	 1.524129996
H	-0.991275951	 3.905962065	 1.781154170
H	-2.363295392	 4.293561993	 0.735593128
H	-1.646428085	 2.503652685	-0.887349061
N	-0.043818190	 1.860630085	 0.269712635
H	 0.203671299	 1.772062361	 1.273898648
C	 0.455294454	 0.933306278	-0.567036836
O	 0.340543130	 1.004373466	-1.815797710
C	 1.244181511	-0.196460862	 0.130923594
H	 2.120930709	 0.305939158	 0.578480000
N	 0.499544938	-0.809544651	 1.226700582
H	 0.082608615	-1.740254033	 1.099878586
C	 0.326838867	-0.259194402	 2.445987223
O	 0.699902056	 0.892785316	 2.758950027
C	-0.414006857	-1.143518164	 3.446104905
H	-1.384066432	-0.656552566	 3.624477037
H	 0.139173377	-1.078203665	 4.397625360
N	-0.631382068	-2.507170139	 2.950601202
H	 0.098156002	-3.145562837	 3.267040138
H	-1.525147881	-2.885225849	 3.259137233
C	 1.734692256	-1.278842642	-0.850375420
H	 2.056858130	-0.767988687	-1.767486546
H	 2.617224607	-1.760567546	-0.405948199
C	 0.700549322	-2.334640246	-1.164359639
C	-0.328495529	-2.100929687	-2.089666608
H	-0.359590695	-1.147426984	-2.616529665
C	-1.301146841	-3.072605977	-2.326278611
H	-2.091287980	-2.879209540	-3.052671472
C	-1.265066006	-4.292152235	-1.644717235
H	-2.024679507	-5.050553630	-1.833979283
C	-0.241977644	-4.540051296	-0.729126672
H	-0.196270276	-5.494861634	-0.204930212
C	 0.731923822	-3.566746904	-0.494319648
H	 1.538142500	-3.769940925	 0.214379550

----------- 243_GFA13: PBE+MBD@rsSCS -----------
O	 1.086753485	-0.522164179	-3.010010354
C	 0.072198127	-0.238929140	-3.628632262
O	-0.137600467	-0.622223060	-4.921768285
H	 0.655036463	-1.132981103	-5.188962774
C	-1.093114899	 0.610292706	-3.107183915
C	-0.944557834	 2.051314420	-3.604654385
H	-0.909093615	 2.083790715	-4.699742179
H	-1.799553428	 2.646926117	-3.262180548
H	-0.024946254	 2.503000785	-3.206798731
H	-2.017944848	 0.164156026	-3.498237076
N	-1.124458721	 0.581397973	-1.658542107
H	-0.493933790	 1.235216899	-1.167533295
C	-1.358975333	-0.609419607	-1.020689458
O	-1.880985772	-1.586922212	-1.567163376
C	-0.835168689	-0.663954759	 0.427514172
H	-1.093136739	-1.666483548	 0.793277263
N	 0.630373451	-0.614134085	 0.379824811
H	 1.149593172	-1.496482597	 0.314939677
C	 1.388901921	 0.454130129	 0.042006979
O	 0.966825510	 1.623252799	-0.093029572
C	 2.860581068	 0.114578645	-0.180783803
H	 3.398383497	 0.326745090	 0.756351364
H	 3.226421893	 0.828162518	-0.937115531
N	 3.036067655	-1.301647884	-0.526822296
H	 2.783190422	-1.449846126	-1.507071569
H	 4.002333259	-1.599411410	-0.398761186
C	-1.468544045	 0.379175476	 1.372011704
H	-1.299611325	 1.389984490	 0.981041715
H	-2.553609584	 0.193246737	 1.370221100
C	-0.912498996	 0.260639683	 2.765676887
C	-1.394196743	-0.716344055	 3.646892600
H	-2.222584270	-1.357397500	 3.336307661
C	-0.829862114	-0.878820351	 4.912911570
H	-1.218316306	-1.642687153	 5.587191997
C	 0.229230834	-0.061555837	 5.316063168
H	 0.674294547	-0.188502855	 6.303533517
C	 0.711031468	 0.921111845	 4.448337085
H	 1.533376865	 1.566891879	 4.758246094
C	 0.144355278	 1.080584215	 3.182613873
H	 0.525264855	 1.842392313	 2.499920466

----------- 244_GFA12: PBE+MBD@rsSCS -----------
O	 5.214677171	-0.630689153	 0.033193009
C	 4.314356807	 0.157972390	-0.196604540
O	 4.141046559	 0.715668794	-1.413287019
H	 3.333936088	 1.326506326	-1.392072152
C	 3.306271573	 0.629830971	 0.883002233
C	 3.582623782	-0.021793953	 2.228028481
H	 2.913302598	 0.383364154	 2.997767358
H	 3.438899914	-1.108227589	 2.165251998
H	 4.621412334	 0.155933858	 2.524795131
H	 3.424385306	 1.726848384	 0.950814560
N	 1.917849150	 0.364318066	 0.488981145
H	 1.373955984	-0.360948324	 0.998482178
C	 1.267601574	 1.058512813	-0.461655393
O	 1.812167726	 1.939388626	-1.172621928
C	-0.226428640	 0.743846296	-0.623701684
H	-0.521044732	 1.223252762	-1.566443339
N	-0.502371875	-0.683518068	-0.797452984
H	-0.982552897	-1.005805994	-1.645931262
C	-0.439022190	-1.645020760	 0.147012702
O	 0.071081530	-1.513323644	 1.281729643
C	-1.067641382	-2.973479893	-0.275551627
H	-1.943263548	-3.108558530	 0.376613923
H	-0.355788031	-3.769456756	-0.007106288
N	-1.475023063	-2.992912405	-1.687201436
H	-0.829299909	-3.534204077	-2.260565895
H	-2.407069325	-3.383485046	-1.811166359
C	-1.046646891	 1.380001373	 0.529560978
H	-0.668404206	 1.007420370	 1.491030677
H	-0.858620388	 2.464012919	 0.494086571
C	-2.516435747	 1.081077912	 0.400551238
C	-3.304800183	 1.739060456	-0.553632335
H	-2.860225518	 2.521259789	-1.173498542
C	-4.652038841	 1.412273486	-0.714865958
H	-5.253192431	 1.934680330	-1.459704387
C	-5.233438853	 0.420182445	 0.079692174
H	-6.285850438	 0.165414082	-0.045141454
C	-4.459083069	-0.235729629	 1.039176986
H	-4.908944525	-1.002916450	 1.670685136
C	-3.110584823	 0.092389602	 1.196331182
H	-2.505465592	-0.419983934	 1.947248281

----------- 245_GFA06: PBE+MBD@rsSCS -----------
O	 0.731633662	 5.400088543	 0.812797903
C	 0.837713248	 4.386751822	 0.144193695
O	 2.023931594	 3.961458092	-0.337539477
H	 1.887163310	 3.104160528	-0.859586013
C	-0.374589071	 3.507709356	-0.256819687
C	-1.678940166	 4.051045411	 0.302349794
H	-2.526892728	 3.447219242	-0.046214537
H	-1.663991803	 4.044844491	 1.399681007
H	-1.820692605	 5.088264347	-0.018677789
H	-0.398277801	 3.513585204	-1.362421783
N	-0.199063806	 2.111985569	 0.164064712
H	-0.863066412	 1.702358458	 0.845634514
C	 0.613639137	 1.248086649	-0.474146006
O	 1.440990923	 1.596684309	-1.350068374
C	 0.449804900	-0.215070739	-0.031000972
H	 0.551176081	-0.230992547	 1.069543343
N	-0.892492321	-0.703470120	-0.340184910
H	-1.038567557	-1.428253763	-1.051280230
C	-1.962146370	-0.476643353	 0.453058450
O	-1.963693305	 0.321328640	 1.413709219
C	-3.199261581	-1.299191726	 0.096748222
H	-4.070789110	-0.628718960	 0.165768435
H	-3.312424747	-2.036897894	 0.904746613
N	-3.065302314	-1.997550451	-1.189559226
H	-3.510930785	-2.913275121	-1.169592314
H	-3.490446303	-1.465607440	-1.948773478
C	 1.507089395	-1.126087824	-0.659633478
H	 1.443066920	-1.050608101	-1.755104945
H	 2.495101432	-0.732867762	-0.382303807
C	 1.339378508	-2.553196445	-0.207179197
C	 1.679476758	-2.932088187	 1.099193742
H	 2.120280976	-2.196351854	 1.776004867
C	 1.461950254	-4.235995649	 1.543943795
H	 1.735202663	-4.515134368	 2.561791874
C	 0.899095349	-5.186615944	 0.687144322
H	 0.735766003	-6.208001040	 1.030912179
C	 0.560255337	-4.821677158	-0.616634275
H	 0.127485000	-5.558330400	-1.293826739
C	 0.780213072	-3.514701455	-1.057883429
H	 0.518677264	-3.237063361	-2.081810021

----------- 246_GFA16: PBE+MBD@rsSCS -----------
O	-5.179338353	 0.218789455	-1.487772271
C	-4.323720445	 0.409326784	-0.638005371
O	-4.137817683	 1.609412156	-0.059138252
H	-3.397224131	 1.544795427	 0.638262236
C	-3.447789767	-0.757644753	-0.124809296
C	-4.013523674	-1.294852727	 1.198093774
H	-3.464408335	-2.196315892	 1.499751397
H	-3.928730492	-0.547976045	 1.996758842
H	-5.071852073	-1.554807215	 1.068497203
H	-3.538069670	-1.532328438	-0.895644193
N	-2.010132847	-0.466124983	-0.028612751
H	-1.349116219	-1.030630736	-0.602909564
C	-1.444962034	 0.424896895	 0.802102305
O	-2.082030263	 1.262529592	 1.492177398
C	 0.084255576	 0.458637150	 0.833998530
H	 0.330878947	 0.949025500	 1.784493151
N	 0.748660882	-0.846606854	 0.877337749
H	 1.523363267	-0.955147111	 1.544527659
C	 0.879431224	-1.710795083	-0.157712066
O	 0.130733825	-1.753561095	-1.157379911
C	 2.050609793	-2.680514220	-0.008642661
H	 2.456194768	-2.824869061	-1.024245788
H	 1.640931525	-3.650887248	 0.308615044
N	 3.020206407	-2.212959685	 0.988772416
H	 3.672441571	-1.541519796	 0.574790104
H	 3.566080534	-2.982950580	 1.372782316
C	 0.617985678	 1.347350231	-0.328654096
H	 0.188971305	 0.999006708	-1.277915949
H	 0.251506041	 2.369356435	-0.152207915
C	 2.120962508	 1.294235596	-0.393474191
C	 2.759996551	 0.578490874	-1.415067939
H	 2.158370897	 0.130712495	-2.208527274
C	 4.149075451	 0.422573332	-1.419366820
H	 4.631449993	-0.130784820	-2.226039037
C	 4.920407396	 0.979299986	-0.395804856
H	 6.003952754	 0.858927620	-0.396904671
C	 4.293383321	 1.709465416	 0.619336701
H	 4.889955457	 2.160597909	 1.412606203
C	 2.906868980	 1.866602708	 0.617275520
H	 2.427166336	 2.437858073	 1.415627325

----------- 247_GFA03: PBE+MBD@rsSCS -----------
O	-3.028799694	 0.612401108	-1.594181211
C	-3.018693131	 1.365558541	-0.634006383
O	-4.153600555	 1.835781156	-0.041160712
H	-4.900583697	 1.456711663	-0.549954878
C	-1.769601861	 1.918413331	 0.024592720
C	-1.610585777	 3.418797036	-0.268770305
H	-2.463814539	 3.980164726	 0.131155201
H	-0.693223600	 3.773040664	 0.214999038
H	-1.537016213	 3.596488208	-1.349649336
H	-1.853847034	 1.783575286	 1.115679790
N	-0.649770423	 1.124578641	-0.454496848
H	-0.870144317	 0.458336033	-1.195904944
C	 0.463612294	 0.955108412	 0.306204273
O	 0.707383235	 1.633743796	 1.315309782
C	 1.374943297	-0.187326837	-0.129868325
H	 1.233797773	-0.425307435	-1.196627028
N	 2.746822841	 0.224930684	 0.060238947
H	 2.968334841	 0.914520710	 0.783070636
C	 3.773501603	-0.366493717	-0.600793647
O	 3.630771416	-1.265843311	-1.442581254
C	 5.159756434	 0.160254643	-0.221468981
H	 5.723221469	 0.264451403	-1.164155726
H	 5.649536795	-0.645949587	 0.344352369
N	 5.114100332	 1.368283614	 0.613129509
H	 5.940911552	 1.448818133	 1.203014040
H	 5.060445068	 2.213593808	 0.043978426
C	 1.045428436	-1.460357055	 0.705740936
H	 1.714707594	-2.252444128	 0.340612692
H	 1.304282692	-1.245091289	 1.752503109
C	-0.396884880	-1.866795994	 0.591274849
C	-0.861438613	-2.547119690	-0.543739430
H	-0.149756936	-2.848633318	-1.315477934
C	-2.217537210	-2.841099898	-0.694364812
H	-2.563206353	-3.365327836	-1.585636920
C	-3.131056463	-2.463205170	 0.292436766
H	-4.190215990	-2.691733986	 0.173296031
C	-2.679012577	-1.795558010	 1.433140031
H	-3.383979669	-1.506098631	 2.213674899
C	-1.322535582	-1.499210808	 1.578405429
H	-0.971685549	-0.969583897	 2.466641203

----------- 248_GFA01: PBE+MBD@rsSCS -----------
O	-1.580870000	-0.547590000	-3.076591000
C	-0.609820000	-1.286200000	-3.059676000
O	 0.027630000	-1.706830000	-4.190516000
H	-0.462120000	-1.306570000	-4.939167000
C	 0.019710000	-1.873570000	-1.811226000
C	-0.270890000	-3.378550000	-1.700022000
H	 0.194900000	-3.753170000	-0.781434000
H	-1.352330000	-3.561920000	-1.654962000
H	 0.150030000	-3.916610000	-2.558245000
H	 1.111620000	-1.732680000	-1.869952000
N	-0.483870000	-1.115410000	-0.676666000
H	-1.222450000	-0.443890000	-0.889452000
C	 0.257560000	-0.981603000	 0.455710000
O	 1.258140000	-1.673332000	 0.698406000
C	-0.177490000	 0.147317000	 1.385175000
H	-1.238050000	 0.405838000	 1.232702000
N	-0.006840000	-0.285801000	 2.753233000
H	 0.677220000	-1.015456000	 2.969100000
C	-0.669873000	 0.297642000	 3.783521000
O	-1.494629000	 1.214114000	 3.650410000
C	-0.344420000	-0.288749000	 5.159710000
H	-1.207640000	-0.909167000	 5.442239000
H	-0.326529000	 0.559931000	 5.863556000
N	 0.863050000	-1.124696000	 5.161334000
H	 1.702640000	-0.566841000	 5.318661000
H	 0.827260000	-1.837537000	 5.888072000
C	 0.685432000	 1.409374000	 1.080871000
H	 0.328983000	 2.202760000	 1.753435000
H	 1.725368000	 1.169761000	 1.346553000
C	 0.591794000	 1.827370000	-0.359380000
C	 1.575753000	 1.440610000	-1.280783000
H	 2.447989000	 0.885990000	-0.927288000
C	 1.442532000	 1.741780000	-2.637497000
H	 2.217602000	 1.432430000	-3.340121000
C	 0.317767000	 2.433080000	-3.094347000
H	 0.207011000	 2.663660000	-4.154334000
C	-0.666461000	 2.827480000	-2.184965000
H	-1.548162000	 3.364900000	-2.534748000
C	-0.528638000	 2.528310000	-0.828597000
H	-1.301743000	 2.837110000	-0.121162000

----------- 249_GFA14: PBE+MBD@rsSCS -----------
O	 0.398686850	-3.095691159	-0.701172878
C	 0.084097190	-2.627496158	-1.785688258
O	 0.613680724	-3.076372852	-2.958732018
H	 1.252724513	-3.777140242	-2.711426796
C	-0.999214166	-1.559469757	-1.999293214
C	-0.882854078	-0.782067376	-3.311543180
H	-0.920491266	-1.461265725	-4.170816660
H	-1.715262305	-0.071133896	-3.382844929
H	 0.060612385	-0.226504807	-3.338536516
H	-1.944765689	-2.128096618	-2.006358112
N	-1.057843066	-0.689926461	-0.829634128
H	-1.737581582	-0.921461540	-0.095352851
C	 0.090185002	-0.092036210	-0.384252719
O	 1.136670464	-0.046565285	-1.043097843
C	-0.004585925	 0.389463429	 1.077538302
H	-1.033467826	 0.714276020	 1.295230221
N	 0.255253877	-0.796623904	 1.891686958
H	 1.215933893	-1.145670502	 1.986634053
C	-0.689719662	-1.760360069	 2.064021622
O	-1.894970257	-1.608850768	 1.789839527
C	-0.142991293	-3.074312174	 2.616283874
H	-0.780843111	-3.868520324	 2.194231961
H	-0.298238915	-3.075966352	 3.705880222
N	 1.291820854	-3.212053905	 2.333360629
H	 1.420868156	-3.489867383	 1.357016609
H	 1.722325732	-3.920253187	 2.926532367
C	 0.981924527	 1.514867250	 1.381600615
H	 1.013535487	 1.655683809	 2.472180822
H	 1.983369045	 1.206432579	 1.046511896
C	 0.567639580	 2.792839696	 0.697560514
C	-0.392519802	 3.626774927	 1.287273099
H	-0.798199657	 3.368674138	 2.268513211
C	-0.837190271	 4.777459551	 0.635329975
H	-1.585259102	 5.414864443	 1.107654042
C	-0.325131249	 5.110546065	-0.621179227
H	-0.675667883	 6.005723474	-1.135530526
C	 0.636455240	 4.289643265	-1.214299572
H	 1.040535928	 4.543103034	-2.195049627
C	 1.078923115	 3.138487103	-0.560292017
H	 1.808874543	 2.480907869	-1.033609446

----------- 250_GFA05: PBE+MBD@rsSCS -----------
O	-2.039099480	 1.478774201	-1.737168617
C	-2.276412369	 0.431356070	-2.311531746
O	-2.843160391	 0.372361025	-3.553688622
H	-2.972144513	 1.301232919	-3.838722222
C	-2.052794881	-0.979155208	-1.754858960
C	-3.355835132	-1.517067527	-1.157699407
H	-3.205013741	-2.542616737	-0.798290553
H	-3.681883985	-0.893988730	-0.312557511
H	-4.149057622	-1.525094640	-1.913831303
H	-1.735971734	-1.608262187	-2.598869384
N	-1.007526373	-0.977388692	-0.749628855
H	-1.295213772	-0.888553551	 0.225411405
C	 0.248818585	-0.548478182	-1.077371954
O	 0.607281913	-0.371283770	-2.248500040
C	 1.168729918	-0.278692524	 0.112796751
H	 1.169671589	-1.146845535	 0.793953016
N	 2.504963097	-0.089705681	-0.395478643
H	 2.635869225	 0.036590310	-1.403104520
C	 3.590697650	-0.204866657	 0.408193020
O	 3.526450899	-0.443316163	 1.625532384
C	 4.933835004	-0.032509703	-0.301207872
H	 5.378592016	-1.036841704	-0.363951422
H	 5.576124814	 0.551443807	 0.379882983
N	 4.803318121	 0.512192628	-1.658579624
H	 4.731191765	 1.530387734	-1.639859727
H	 5.613124334	 0.277327165	-2.231310967
C	 0.680931171	 0.958743621	 0.929928345
H	 1.544974296	 1.277543855	 1.530370153
H	 0.421945218	 1.771800150	 0.236558211
C	-0.472230720	 0.634853339	 1.840530758
C	-1.757073000	 1.150190522	 1.616037576
H	-1.921373863	 1.819438275	 0.770413422
C	-2.822822287	 0.785388895	 2.443481099
H	-3.816394194	 1.195551916	 2.258363642
C	-2.618844310	-0.101216446	 3.502919346
H	-3.450977046	-0.389959898	 4.145004027
C	-1.339028883	-0.611934248	 3.740635256
H	-1.169135483	-1.295651598	 4.572648509
C	-0.274882909	-0.245077696	 2.917554431
H	 0.727723071	-0.636143356	 3.106119611

----------- 251_GFA04: PBE+MBD@rsSCS -----------
O	 1.749194138	 1.460431302	-2.100152673
C	 2.333487020	 0.406747712	-2.276675059
O	 3.589244373	 0.326580782	-2.811164994
H	 3.873954856	 1.249027266	-2.979955769
C	 1.771364851	-0.993079437	-2.007418333
C	 1.193219533	-1.572926696	-3.300551783
H	 0.349788162	-0.962998746	-3.654607889
H	 1.959773906	-1.598641943	-4.083501749
H	 0.837494429	-2.595728184	-3.124311470
H	 2.607389997	-1.613997144	-1.655537561
N	 0.749619769	-0.952198099	-0.978936104
H	-0.219871679	-0.857630877	-1.284050472
C	 1.065663406	-0.498342502	 0.271713709
O	 2.234900277	-0.321036339	 0.636845983
C	-0.132317005	-0.210367365	 1.177000629
H	-0.800656441	-1.087920232	 1.205599494
N	 0.364613825	 0.023266550	 2.510415536
H	 1.361416689	 0.212159323	 2.645463826
C	-0.440741764	-0.093068331	 3.594166935
O	-1.649924152	-0.369900691	 3.528639021
C	 0.246375638	 0.164773870	 4.935727091
H	-0.170020779	-0.569996941	 5.645427176
H	-0.097915186	 1.153011287	 5.274829156
N	 1.711110267	 0.180387353	 4.841259781
H	 2.099255384	-0.759736480	 4.922729072
H	 2.128035870	 0.747906232	 5.577460564
C	-0.969784999	 0.997570568	 0.653070114
H	-1.587913870	 1.317887798	 1.504203916
H	-0.291045784	 1.821521865	 0.390415270
C	-1.857427299	 0.636805210	-0.507696749
C	-1.619941700	 1.135505734	-1.797190427
H	-0.779858169	 1.812489145	-1.959148079
C	-2.424572297	 0.743503324	-2.870817892
H	-2.227565377	 1.141124386	-3.867365501
C	-3.474998464	-0.154821086	-2.670546319
H	-4.100220135	-0.464184875	-3.508418950
C	-3.723519083	-0.652823327	-1.387523283
H	-4.545891128	-1.349340394	-1.221621327
C	-2.922438521	-0.259288762	-0.315550747
H	-3.119728559	-0.644181255	 0.687735858



==> geometries/GFA_ts.txt <==
%auto-ignore
GFA: PBE+TS

----------- 236_GFA15: PBE+TS -----------
O	-0.666451000	-0.233237000	 5.394016000
C	 0.121846000	-0.236372000	 4.464480000
O	 1.034201000	-1.217795000	 4.303104000
H	 1.587250000	-1.032349000	 3.475855000
C	 0.194151000	 0.904605000	 3.410366000
C	-0.849430000	 1.983488000	 3.665693000
H	-1.864032000	 1.579281000	 3.558854000
H	-0.753268000	 2.367699000	 4.686415000
H	-0.722795000	 2.813979000	 2.959115000
H	 1.210498000	 1.329241000	 3.502096000
N	 0.054551000	 0.408901000	 2.031242000
H	-0.764091000	 0.710350000	 1.465344000
C	 1.027335000	-0.257614000	 1.384711000
O	 2.083562000	-0.651361000	 1.940004000
C	 0.843670000	-0.489838000	-0.123778000
H	 1.523834000	-1.317880000	-0.355805000
N	-0.485560000	-0.950731000	-0.540203000
H	-0.519539000	-1.729100000	-1.208695000
C	-1.622584000	-0.215466000	-0.587289000
O	-1.829646000	 0.830435000	 0.062402000
C	-2.690761000	-0.784383000	-1.523567000
H	-3.186907000	 0.087653000	-1.979920000
H	-3.443610000	-1.283816000	-0.896269000
N	-2.134932000	-1.752432000	-2.476664000
H	-2.837835000	-2.419765000	-2.789993000
H	-1.755134000	-1.283207000	-3.301512000
C	 1.312471000	 0.767709000	-0.923003000
H	 0.779877000	 1.652688000	-0.550867000
H	 2.380642000	 0.907859000	-0.703507000
C	 1.068067000	 0.610640000	-2.405130000
C	 1.839313000	-0.267298000	-3.182283000
H	 2.678571000	-0.796696000	-2.726125000
C	 1.546414000	-0.475559000	-4.531578000
H	 2.158929000	-1.158297000	-5.120921000
C	 0.475053000	 0.193949000	-5.131460000
H	 0.248334000	 0.033384000	-6.185729000
C	-0.291000000	 1.082314000	-4.371895000
H	-1.118040000	 1.622711000	-4.833992000
C	 0.004192000	 1.286612000	-3.020526000
H	-0.601187000	 1.976117000	-2.429780000

----------- 237_GFA07: PBE+TS -----------
O	-0.559979775	 0.732555191	 5.509125365
C	-0.749974377	 0.116376901	 4.475242119
O	-1.987202569	-0.241738818	 4.070653443
H	-1.925242848	-0.742001396	 3.194445737
C	 0.403871728	-0.361120014	 3.548765387
C	 1.768586320	 0.068911763	 4.070441624
H	 2.566300520	-0.340823554	 3.437186047
H	 1.855447821	 1.163052873	 4.088002401
H	 1.909181631	-0.288569379	 5.095965390
H	 0.334763406	-1.464322143	 3.529094336
N	 0.237402870	 0.106939716	 2.162783471
H	 0.957316521	 0.730561463	 1.758480432
C	-0.644456452	-0.430885680	 1.295036664
O	-1.551262759	-1.225436129	 1.636476799
C	-0.457130952	 0.030563813	-0.167149496
H	-0.464183080	 1.134423123	-0.150198894
N	 0.849075217	-0.371866619	-0.689965904
H	 0.918021109	-1.071674566	-1.435491242
C	 1.983327435	 0.337076711	-0.487195842
O	 2.091927532	 1.255989006	 0.350115239
C	 3.158677965	-0.084182630	-1.370230224
H	 3.880949101	-0.599049375	-0.720094182
H	 3.647426439	 0.847510619	-1.700233849
N	 2.750327566	-0.989354497	-2.453121621
H	 3.511130893	-1.606179525	-2.732842400
H	 2.447073160	-0.475187308	-3.281567645
C	-1.579102276	-0.484267446	-1.082616501
H	-1.648180273	-1.576809281	-0.984539735
H	-2.530053441	-0.085187895	-0.703813940
C	-1.362703924	-0.094343521	-2.528258970
C	-0.960646704	-1.049352384	-3.472917029
H	-0.849684484	-2.091872028	-3.166894593
C	-0.709368412	-0.688805701	-4.800171569
H	-0.406123879	-1.449128044	-5.520620601
C	-0.858346096	 0.639018717	-5.205773018
H	-0.672850976	 0.920542426	-6.242540365
C	-1.264711073	 1.600075223	-4.274310801
H	-1.393414019	 2.637527280	-4.583984964
C	-1.514505488	 1.235819849	-2.950238125
H	-1.835243373	 1.996533255	-2.235262945

----------- 238_GFA10: PBE+TS -----------
O	-0.441200603	 1.790915481	-3.745707868
C	-0.290524547	 1.990780480	-2.554857792
O	-1.300282321	 2.428045844	-1.769525012
H	-0.984379800	 2.484255103	-0.814527126
C	 1.069774757	 1.792837824	-1.825348234
C	 2.169850321	 1.382787911	-2.793625972
H	 2.266794170	 2.125779389	-3.592150054
H	 3.130159464	 1.297575736	-2.269070017
H	 1.929045363	 0.422530958	-3.269562348
H	 1.315251416	 2.754841393	-1.345814162
N	 0.971641184	 0.793004784	-0.747869441
H	 1.295528100	-0.147932295	-0.966316157
C	 0.278363336	 0.971665101	 0.399113566
O	-0.311021709	 2.045162324	 0.669467103
C	 0.184069167	-0.238684165	 1.324032861
H	 1.129800054	-0.802050693	 1.323188890
N	-0.051226222	 0.225373921	 2.671632537
H	-0.507947517	 1.126489638	 2.832518652
C	 0.327821519	-0.503818708	 3.756628944
O	 0.888657819	-1.606528792	 3.683263716
C	-0.011981508	 0.140803649	 5.105266872
H	 0.853454191	-0.037953668	 5.764751580
H	-0.843500285	-0.445065255	 5.523879435
N	-0.426410804	 1.546712729	 4.991640528
H	-1.077841972	 1.803519784	 5.731937830
H	 0.372495690	 2.177971009	 5.059540790
C	-0.948280810	-1.208560473	 0.834837514
H	-0.995268882	-2.014415424	 1.580313554
H	-1.902058173	-0.663730919	 0.862325293
C	-0.685792031	-1.758302649	-0.543535836
C	 0.316114941	-2.722284073	-0.747683925
H	 0.839023689	-3.145307003	 0.112586794
C	 0.649505131	-3.140484924	-2.038544142
H	 1.427741056	-3.890799648	-2.180675157
C	-0.013003214	-2.600953186	-3.145227588
H	 0.253312805	-2.920521379	-4.152702234
C	-1.020106433	-1.651925179	-2.953262849
H	-1.533425704	-1.213640053	-3.808454719
C	-1.354528264	-1.239535590	-1.662188451
H	-2.122425371	-0.477208982	-1.522326376

----------- 239_GFA02: PBE+TS -----------
O	 2.747461526	 0.691358312	 1.406022667
C	 2.831872907	 1.554719569	 0.543329041
O	 3.806418493	 2.503720302	 0.541859799
H	 4.358787508	 2.333485128	 1.333355733
C	 1.868155160	 1.719556495	-0.624227133
C	 1.058747480	 3.026924891	-0.492931751
H	 0.397896208	 3.117718757	-1.362153678
H	 0.444216909	 3.004021828	 0.416366781
H	 1.726121181	 3.896304459	-0.460887540
H	 2.455628309	 1.760189456	-1.556299228
N	 1.027965617	 0.538722289	-0.633128407
H	 1.076192255	-0.052347675	 0.193295898
C	 0.289754835	 0.122469331	-1.694391034
O	 0.219303203	 0.731565189	-2.768842422
C	-0.512461701	-1.178745587	-1.446505503
H	-0.230932733	-1.861021200	-2.261080998
N	-0.160474119	-1.836307305	-0.200721881
H	-0.530275266	-1.510009172	 0.696947799
C	 0.798188853	-2.809291259	-0.115736878
O	 1.358026019	-3.324545122	-1.088310353
C	 1.136957858	-3.217744179	 1.324549765
H	 2.220428119	-3.417660639	 1.338171303
H	 0.637662288	-4.180021428	 1.510288098
N	 0.677062030	-2.235962997	 2.319598752
H	 0.505333746	-2.673227092	 3.223571914
H	 1.372693253	-1.501017147	 2.463756818
C	-2.033357758	-0.888253314	-1.529164800
H	-2.219603702	-0.407811297	-2.498806718
H	-2.560363750	-1.852337050	-1.523908295
C	-2.529659740	-0.015479835	-0.399912094
C	-2.442459142	 1.383911070	-0.481465289
H	-2.061828711	 1.842085569	-1.395673247
C	-2.833394762	 2.187871385	 0.590321829
H	-2.757358164	 3.272654468	 0.508298377
C	-3.325162349	 1.608575748	 1.763951309
H	-3.632770447	 2.236949813	 2.600353771
C	-3.428790548	 0.218878051	 1.853731180
H	-3.818159259	-0.243439528	 2.761155628
C	-3.035739039	-0.583779886	 0.779453401
H	-3.126744570	-1.669437399	 0.853918385

----------- 240_GFA11: PBE+TS -----------
O	-5.277277767	 0.560912828	-0.165229216
C	-4.109064545	 0.903703373	-0.189386134
O	-3.676414459	 2.024034309	 0.430397275
H	-2.679377105	 2.114930533	 0.302074828
C	-3.007444056	 0.121434429	-0.959447294
C	-3.568225756	-1.103282409	-1.669620566
H	-4.386626298	-0.811021645	-2.336192944
H	-2.783742494	-1.593346452	-2.260815403
H	-3.972317352	-1.824448580	-0.947582211
H	-2.589992213	 0.830871222	-1.695684648
N	-1.900858150	-0.282404541	-0.078794069
H	-1.806660245	-1.277990954	 0.194768814
C	-0.961055753	 0.567786396	 0.376683934
O	-1.030521785	 1.810780392	 0.218631054
C	 0.177166369	-0.100080208	 1.188532170
H	-0.326098564	-0.516927531	 2.079253514
N	 0.806359929	-1.220001471	 0.488568304
H	 1.766363432	-1.122328022	 0.138659149
C	 0.274331303	-2.455763017	 0.369637809
O	-0.888151022	-2.757768566	 0.714684853
C	 1.212257333	-3.503205489	-0.236070472
H	 0.625276773	-4.062140762	-0.982436209
H	 1.432547077	-4.214966948	 0.572893691
N	 2.461138580	-2.929593677	-0.751460612
H	 3.264833755	-3.522361234	-0.555085416
H	 2.425850645	-2.776983862	-1.758524367
C	 1.248605188	 0.907279685	 1.660744230
H	 0.725849758	 1.834177538	 1.929964653
H	 1.703203812	 0.504603592	 2.576119696
C	 2.346874095	 1.193934436	 0.656981071
C	 3.609812338	 0.602237427	 0.815392643
H	 3.794308033	-0.042126886	 1.677443530
C	 4.637088437	 0.834897280	-0.103086479
H	 5.613758070	 0.373672845	 0.044719181
C	 4.413175602	 1.667044492	-1.200874599
H	 5.213581007	 1.855851149	-1.916421625
C	 3.160784911	 2.265838674	-1.368114094
H	 2.982053045	 2.925288904	-2.218038758
C	 2.136141831	 2.033840498	-0.449301618
H	 1.161942244	 2.504232253	-0.580682664

----------- 241_GFA09: PBE+TS -----------
O	 1.746372660	 3.771711423	 0.439261100
C	 1.958448809	 2.584956570	 0.272996416
O	 2.415559383	 1.793597101	 1.268844914
H	 2.483350970	 0.842916256	 0.940078126
C	 1.757909821	 1.869373517	-1.095377979
C	 1.310602513	 2.843878283	-2.175610880
H	 1.228264411	 2.331445952	-3.142878398
H	 0.341375518	 3.291852822	-1.916219308
H	 2.032579921	 3.661963218	-2.268212906
H	 2.727858934	 1.416299936	-1.360787291
N	 0.783323756	 0.768097161	-1.003394333
H	-0.165567691	 0.972463008	-1.313699383
C	 0.987754273	-0.380529059	-0.320170472
O	 2.069918988	-0.637119908	 0.259451981
C	-0.208384326	-1.322867155	-0.223687493
H	-0.787211623	-1.310817986	-1.160073438
N	 0.271586849	-2.669055085	-0.014823817
H	 1.192252157	-2.831292588	 0.400684507
C	-0.467179060	-3.753019810	-0.376651458
O	-1.585889293	-3.679029541	-0.904998137
C	 0.205317393	-5.102042099	-0.098187194
H	 0.477830456	-5.515102444	-1.080138771
H	-0.575863872	-5.764450431	 0.309174646
N	 1.411754325	-4.992921554	 0.735135619
H	 2.107493167	-5.691789821	 0.479830899
H	 1.196048332	-5.127005313	 1.723026504
C	-1.165024791	-0.863010337	 0.932443249
H	-1.962186978	-1.617598352	 0.979231502
H	-0.604449566	-0.899291102	 1.876728076
C	-1.731444553	 0.512607593	 0.696872550
C	-1.215258999	 1.627578449	 1.373135766
H	-0.447055529	 1.485387998	 2.134572436
C	-1.635515324	 2.919296125	 1.051482663
H	-1.197207638	 3.772306625	 1.568052144
C	-2.590593692	 3.114723762	 0.050843864
H	-2.914542101	 4.122798362	-0.206858870
C	-3.131465182	 2.010933432	-0.615142379
H	-3.888248222	 2.155783189	-1.386521398
C	-2.704841189	 0.719667350	-0.295151487
H	-3.126974006	-0.138566549	-0.821813571

----------- 242_GFA08: PBE+TS -----------
O	-0.111042758	 5.263503970	-0.557430797
C	-0.140112417	 4.097782931	-0.908463692
O	 0.497074502	 3.666824020	-2.019680468
H	 0.370359453	 2.669809398	-2.112911220
C	-0.934075634	 2.996345607	-0.150273617
C	-1.687906170	 3.555402611	 1.048836301
H	-2.297271046	 2.770538546	 1.515547987
H	-0.994683342	 3.959949037	 1.797304511
H	-2.343464398	 4.374006658	 0.732959745
H	-1.645002081	 2.575718148	-0.883057575
N	-0.064074366	 1.891436314	 0.281368529
H	 0.192317422	 1.806502315	 1.281351329
C	 0.413728733	 0.950567239	-0.555977988
O	 0.290456470	 1.022164094	-1.802543243
C	 1.199896279	-0.193684556	 0.132269724
H	 2.089627991	 0.300131691	 0.561830896
N	 0.474773382	-0.805317970	 1.244743158
H	 0.063716522	-1.738559259	 1.130304880
C	 0.343004385	-0.261871237	 2.474657979
O	 0.721335057	 0.889622838	 2.778582786
C	-0.354659954	-1.156502899	 3.501874818
H	-1.315640923	-0.671408853	 3.726889376
H	 0.241154620	-1.094853066	 4.427471940
N	-0.590525399	-2.520936064	 3.013724647
H	 0.130159177	-3.169806016	 3.327859559
H	-1.489232067	-2.886352653	 3.322289529
C	 1.674641861	-1.278807969	-0.859347560
H	 1.988707399	-0.765980627	-1.777435806
H	 2.564502586	-1.756231561	-0.427001707
C	 0.652460084	-2.351553712	-1.176640310
C	-0.412137438	-2.118497497	-2.063373953
H	-0.497108366	-1.144980386	-2.545695022
C	-1.347755173	-3.120364852	-2.325950940
H	-2.164474752	-2.924109475	-3.021353081
C	-1.239061438	-4.371979236	-1.712366599
H	-1.968031045	-5.154202941	-1.925102402
C	-0.183829163	-4.617615837	-0.832604149
H	-0.081869828	-5.594431394	-0.359383941
C	 0.751663718	-3.613335083	-0.569168393
H	 1.582859118	-3.816252271	 0.109742772

----------- 243_GFA13: PBE+TS -----------
O	 1.092174000	-0.515175000	-3.090143000
C	 0.062548000	-0.233092000	-3.682046000
O	-0.181113000	-0.620257000	-4.969128000
H	 0.606229000	-1.126257000	-5.258863000
C	-1.093662000	 0.617717000	-3.131484000
C	-0.958915000	 2.060594000	-3.637026000
H	-0.933093000	 2.087392000	-4.732364000
H	-1.813956000	 2.653640000	-3.290398000
H	-0.037657000	 2.520712000	-3.253697000
H	-2.027201000	 0.170008000	-3.498828000
N	-1.095314000	 0.590983000	-1.680373000
H	-0.450054000	 1.235463000	-1.198999000
C	-1.374605000	-0.579247000	-1.021377000
O	-1.959531000	-1.534679000	-1.541413000
C	-0.824588000	-0.651081000	 0.422979000
H	-1.077310000	-1.660568000	 0.770478000
N	 0.643371000	-0.604253000	 0.368984000
H	 1.154932000	-1.489666000	 0.302661000
C	 1.412413000	 0.459221000	 0.035404000
O	 1.002215000	 1.632208000	-0.093706000
C	 2.883054000	 0.109662000	-0.194289000
H	 3.424788000	 0.326129000	 0.739083000
H	 3.244312000	 0.820745000	-0.954672000
N	 3.058641000	-1.308316000	-0.536098000
H	 2.837174000	-1.457990000	-1.523099000
H	 4.015882000	-1.617277000	-0.373061000
C	-1.462784000	 0.368296000	 1.399029000
H	-1.312145000	 1.389119000	 1.028892000
H	-2.545135000	 0.171952000	 1.394765000
C	-0.906868000	 0.237997000	 2.797230000
C	-1.389654000	-0.740337000	 3.679005000
H	-2.211125000	-1.389182000	 3.366289000
C	-0.835780000	-0.892687000	 4.951955000
H	-1.225295000	-1.656705000	 5.625818000
C	 0.213409000	-0.065669000	 5.362525000
H	 0.647028000	-0.181929000	 6.356169000
C	 0.698632000	 0.915684000	 4.494645000
H	 1.515132000	 1.567571000	 4.807328000
C	 0.141600000	 1.066358000	 3.222988000
H	 0.523755000	 1.830016000	 2.544038000

----------- 244_GFA12: PBE+TS -----------
O	 5.478071576	-0.314101449	-0.031365834
C	 4.494858104	 0.380826665	-0.220884466
O	 4.283971600	 1.020990884	-1.389904636
H	 3.408336926	 1.527131198	-1.343290107
C	 3.417368876	 0.642538759	 0.869601056
C	 3.741231884	-0.070259758	 2.175484394
H	 3.000489438	 0.186900633	 2.943903195
H	 3.748172919	-1.159061743	 2.037806816
H	 4.735406875	 0.223416748	 2.528651803
H	 3.410472449	 1.736917237	 1.024992065
N	 2.066464193	 0.260207568	 0.424814420
H	 1.563996278	-0.500252316	 0.924705398
C	 1.355085769	 0.975239735	-0.464207546
O	 1.825587149	 1.948925313	-1.104654861
C	-0.125055283	 0.610427028	-0.654464850
H	-0.378003343	 1.023526155	-1.638352381
N	-0.432483517	-0.821991398	-0.742142344
H	-1.072890448	-1.116291654	-1.488647292
C	-0.400305274	-1.730695207	 0.262417302
O	 0.241976866	-1.607799645	 1.326008574
C	-1.233086977	-2.986151275	-0.008947228
H	-1.675390319	-3.268904724	 0.960634919
H	-0.532878549	-3.789583051	-0.280963796
N	-2.195593191	-2.792067851	-1.100161229
H	-2.430809289	-3.671179522	-1.557813244
H	-3.062480598	-2.369829449	-0.761354556
C	-0.997041146	 1.336837609	 0.416226530
H	-0.670272983	 1.025940389	 1.417492952
H	-0.795062342	 2.413279535	 0.319747462
C	-2.465067873	 1.038324724	 0.231449105
C	-3.199643695	 1.637633081	-0.802966158
H	-2.718321581	 2.377232835	-1.446337800
C	-4.538185408	 1.303799154	-1.017851012
H	-5.095518003	 1.785625418	-1.821373118
C	-5.168470253	 0.360482207	-0.200843353
H	-6.215600427	 0.104789538	-0.363832306
C	-4.449366750	-0.238272502	 0.836957140
H	-4.937484970	-0.961855038	 1.490701232
C	-3.109127533	 0.098761923	 1.049785804
H	-2.553059153	-0.368280748	 1.864804949

----------- 245_GFA06: PBE+TS -----------
O	 0.756369461	 5.511526619	 0.561071458
C	 0.835066722	 4.454831637	-0.040718048
O	 2.000621049	 4.005872773	-0.551494845
H	 1.848053758	 3.121897262	-1.018928954
C	-0.397384767	 3.549705001	-0.325551808
C	-1.670526979	 4.112022301	 0.293270180
H	-2.535265393	 3.490389723	 0.026788824
H	-1.588480590	 4.154489104	 1.386798068
H	-1.844165639	 5.133109006	-0.062009408
H	-0.492850953	 3.517572553	-1.426517710
N	-0.197949653	 2.164056047	 0.134728114
H	-0.859271754	 1.777520632	 0.829063471
C	 0.578058743	 1.268715766	-0.511551011
O	 1.376092626	 1.581986453	-1.425273177
C	 0.407926672	-0.188351017	-0.026189586
H	 0.497003240	-0.170338601	 1.073608081
N	-0.934872654	-0.683638194	-0.330490122
H	-1.088341336	-1.385982970	-1.060291639
C	-2.016105063	-0.427807714	 0.440360313
O	-2.022150352	 0.384206827	 1.387983444
C	-3.272730384	-1.206919796	 0.048293140
H	-3.970165936	-0.478653901	-0.390431014
H	-3.735026383	-1.550692707	 0.988171846
N	-2.998043865	-2.267709784	-0.930808855
H	-2.775315850	-3.153376334	-0.475519181
H	-3.793764446	-2.426709165	-1.546182790
C	 1.474964589	-1.117542658	-0.622280971
H	 1.432922873	-1.055582346	-1.718922354
H	 2.459211732	-0.721493413	-0.336267509
C	 1.320776371	-2.551394784	-0.166907572
C	 1.604474385	-2.925031221	 1.155934557
H	 1.970273552	-2.176839367	 1.862369037
C	 1.436035657	-4.244394234	 1.579108330
H	 1.668745539	-4.516602225	 2.608988146
C	 0.981725817	-5.218978842	 0.685091171
H	 0.862142445	-6.252656551	 1.009861011
C	 0.700508315	-4.861188670	-0.634837967
H	 0.360235353	-5.616761424	-1.343564327
C	 0.868737581	-3.538183493	-1.053958613
H	 0.660076517	-3.269964291	-2.091741729

----------- 246_GFA16: PBE+TS -----------
O	-5.286024405	 0.305922320	-1.320956557
C	-4.380434626	 0.486292993	-0.522151702
O	-4.151672019	 1.683589310	 0.046603793
H	-3.376678280	 1.612876509	 0.703271794
C	-3.491829394	-0.700229011	-0.069285862
C	-4.024666834	-1.284905059	 1.251734226
H	-3.471769004	-2.198899035	 1.503386451
H	-3.920343763	-0.572146202	 2.078854104
H	-5.086325749	-1.537674378	 1.138695245
H	-3.614953723	-1.446586061	-0.862522829
N	-2.042823958	-0.435005248	-0.013108984
H	-1.416830813	-1.027633126	-0.594281228
C	-1.426626606	 0.442036508	 0.797944696
O	-2.019589886	 1.302418548	 1.498032945
C	 0.108915332	 0.432654228	 0.805926645
H	 0.370889302	 0.899232888	 1.763425830
N	 0.749593052	-0.888192580	 0.827279763
H	 1.537057163	-1.009132199	 1.475357378
C	 0.828210798	-1.769053594	-0.200025167
O	 0.049120705	-1.808456654	-1.174835803
C	 1.982984108	-2.766196657	-0.078028962
H	 2.358815053	-2.915872612	-1.103370925
H	 1.555908145	-3.727110757	 0.244422548
N	 2.992874050	-2.330869576	 0.894132835
H	 3.672553743	-1.700832396	 0.462594373
H	 3.502339135	-3.119829991	 1.288823456
C	 0.660161645	 1.338914780	-0.341077758
H	 0.244188468	 1.006289490	-1.301014494
H	 0.287843940	 2.356110234	-0.154748866
C	 2.168204050	 1.299302489	-0.393107630
C	 2.820936283	 0.569046259	-1.396659838
H	 2.227718558	 0.091111437	-2.178320232
C	 4.213512909	 0.443897135	-1.402909933
H	 4.704044217	-0.117974904	-2.198237287
C	 4.977327039	 1.044645983	-0.398622452
H	 6.063539963	 0.950416177	-0.403352452
C	 4.336933897	 1.782882246	 0.601910483
H	 4.925805475	 2.266143912	 1.381627809
C	 2.946570893	 1.910805806	 0.601913212
H	 2.459652138	 2.492635785	 1.387650377

----------- 247_GFA03: PBE+TS -----------
O	-3.021601151	 0.615088002	-1.538196829
C	-3.006745972	 1.349031358	-0.564110555
O	-4.140359223	 1.767119241	 0.069609177
H	-4.885733645	 1.368387008	-0.426116514
C	-1.751574193	 1.932848268	 0.065929422
C	-1.629947723	 3.438117299	-0.242768342
H	-2.484606414	 3.987445813	 0.171247282
H	-0.710375748	 3.818468417	 0.216093622
H	-1.585635478	 3.607833797	-1.326423907
H	-1.810525168	 1.801584872	 1.157859360
N	-0.626806330	 1.152356582	-0.435099070
H	-0.856157520	 0.496041923	-1.181560987
C	 0.497052305	 0.963847189	 0.310956709
O	 0.763457242	 1.633419354	 1.319260219
C	 1.388910548	-0.197168690	-0.137286143
H	 1.244755914	-0.422726833	-1.204689046
N	 2.771101232	 0.185165852	 0.059723212
H	 2.998930699	 0.870595016	 0.784280366
C	 3.796573042	-0.372507061	-0.635950653
O	 3.658547355	-1.240470953	-1.509837974
C	 5.184712866	 0.148403298	-0.242440280
H	 5.757321391	 0.244814372	-1.180300121
H	 5.661608114	-0.659230082	 0.332446611
N	 5.138661134	 1.358762113	 0.589615926
H	 5.949456635	 1.427265387	 1.202367171
H	 5.108499026	 2.204763165	 0.020199038
C	 1.026456484	-1.472769448	 0.692798685
H	 1.683157887	-2.277261717	 0.334401934
H	 1.281373272	-1.265790400	 1.741404734
C	-0.423892482	-1.861982649	 0.568986269
C	-0.887301542	-2.557044165	-0.558391460
H	-0.174366163	-2.873777180	-1.322160316
C	-2.244980318	-2.842728793	-0.713867261
H	-2.588110611	-3.378918207	-1.598780818
C	-3.163042566	-2.440424485	 0.258766765
H	-4.223149987	-2.662008144	 0.135479192
C	-2.713934731	-1.753882897	 1.389517070
H	-3.422190394	-1.441789676	 2.157866102
C	-1.355887126	-1.466934753	 1.540705616
H	-1.009124663	-0.919565194	 2.419073794

----------- 248_GFA01: PBE+TS -----------
O	-1.534685909	-0.550675785	-3.041748402
C	-0.573329976	-1.301383787	-3.035844626
O	 0.052922380	-1.714639970	-4.175531781
H	-0.436949657	-1.297162185	-4.914507091
C	 0.044051306	-1.915506784	-1.788776199
C	-0.280867303	-3.419165876	-1.695731264
H	 0.166110043	-3.816800256	-0.777638624
H	-1.366547042	-3.577617777	-1.661733438
H	 0.134196369	-3.960360295	-2.554955811
H	 1.137757608	-1.793948888	-1.838267467
N	-0.455541196	-1.155476539	-0.649968578
H	-1.197867666	-0.490278376	-0.866687575
C	 0.288519086	-0.996035903	 0.479925904
O	 1.293630082	-1.675430523	 0.733434937
C	-0.160040622	 0.148062695	 1.392169677
H	-1.226855354	 0.375824055	 1.247841531
N	 0.032271502	-0.254127214	 2.769723913
H	 0.736206535	-0.962787804	 2.990193706
C	-0.678801195	 0.282904418	 3.795541934
O	-1.554447440	 1.149693483	 3.659521379
C	-0.333328698	-0.288010391	 5.177093658
H	-1.184097252	-0.921798492	 5.467074527
H	-0.331540832	 0.567281277	 5.872900831
N	 0.894335736	-1.096000870	 5.188143854
H	 1.716915954	-0.529387496	 5.394682729
H	 0.850400490	-1.840804597	 5.881260330
C	 0.668272232	 1.431218841	 1.051874596
H	 0.298505745	 2.227041198	 1.712850588
H	 1.715597810	 1.227073561	 1.314678389
C	 0.559868670	 1.838732408	-0.395057800
C	 1.539775300	 1.450348206	-1.321514656
H	 2.409226526	 0.890143775	-0.972564353
C	 1.407628566	 1.759614538	-2.676698321
H	 2.181372779	 1.450284981	-3.380394413
C	 0.288556263	 2.463214223	-3.129053075
H	 0.182357421	 2.706083242	-4.186559225
C	-0.692776810	 2.857726970	-2.216718109
H	-1.570137312	 3.404742559	-2.562233738
C	-0.556639136	 2.549176018	-0.861600958
H	-1.326857003	 2.861522358	-0.153563980

----------- 249_GFA14: PBE+TS -----------
O	 0.431479679	-3.152508928	-0.780046704
C	 0.123642482	-2.664886302	-1.857006385
O	 0.676893384	-3.078207183	-3.032717369
H	 1.326236139	-3.771865142	-2.793024475
C	-0.976048069	-1.604683106	-2.057625724
C	-0.902338920	-0.831256907	-3.378846930
H	-0.962145335	-1.512748768	-4.235000546
H	-1.744085981	-0.129913401	-3.427693232
H	 0.031945828	-0.263462731	-3.441547147
H	-1.915110596	-2.182803127	-2.041076315
N	-1.027408987	-0.729965209	-0.888126068
H	-1.721265822	-0.939542604	-0.162910087
C	 0.115396849	-0.116852358	-0.446440119
O	 1.156516484	-0.056896225	-1.110505549
C	 0.016394957	 0.366755565	 1.018002811
H	-1.012723409	 0.692871463	 1.225296330
N	 0.256096198	-0.818986886	 1.844589952
H	 1.205194144	-1.195822323	 1.937522677
C	-0.721778892	-1.739657529	 2.069661047
O	-1.923728142	-1.554490111	 1.805466278
C	-0.218980064	-3.051609283	 2.673496010
H	-0.897997054	-3.835727009	 2.300387506
H	-0.357294790	-2.994107638	 3.764135672
N	 1.204544197	-3.267405955	 2.380662127
H	 1.316242703	-3.606425564	 1.422214842
H	 1.615408913	-3.952981943	 3.012613102
C	 1.003004740	 1.496421981	 1.332949189
H	 1.055433375	 1.601552357	 2.426086310
H	 1.999972559	 1.208196173	 0.970073783
C	 0.577922623	 2.804907527	 0.704731708
C	-0.379896816	 3.614120215	 1.334596533
H	-0.789076949	 3.308771315	 2.300011365
C	-0.813455807	 4.802862081	 0.745463798
H	-1.557744992	 5.418845425	 1.250875114
C	-0.291460085	 5.203441635	-0.487352906
H	-0.630159250	 6.130342315	-0.950793882
C	 0.664907102	 4.407475266	-1.121936416
H	 1.079482367	 4.713510951	-2.082876069
C	 1.094948578	 3.217054430	-0.531379943
H	 1.828353659	 2.587715535	-1.035764287

----------- 250_GFA05: PBE+TS -----------
O	-2.142892531	 1.485071297	-1.773781536
C	-2.295903621	 0.438142392	-2.376441401
O	-2.789509623	 0.374064624	-3.650060998
H	-2.951255466	 1.300727015	-3.924464359
C	-2.041008109	-0.971575532	-1.823049071
C	-3.344459165	-1.538025149	-1.244364651
H	-3.178850899	-2.558629571	-0.876642908
H	-3.699540152	-0.916272655	-0.410135839
H	-4.124736866	-1.566466378	-2.013896390
H	-1.699230941	-1.590471641	-2.664615339
N	-1.009855602	-0.957650924	-0.798735728
H	-1.313976084	-0.916762004	 0.173214802
C	 0.250938776	-0.513408073	-1.091784647
O	 0.622915602	-0.293788438	-2.250861858
C	 1.163284362	-0.284979139	 0.119243696
H	 1.156713122	-1.175673324	 0.768654880
N	 2.505160268	-0.083281929	-0.378138240
H	 2.637507518	 0.089881844	-1.378486129
C	 3.595775109	-0.225422959	 0.416275424
O	 3.541474496	-0.512847479	 1.622931652
C	 4.938429037	-0.014589223	-0.293444697
H	 5.399312673	-1.009881619	-0.377715131
H	 5.570744583	 0.562714435	 0.402278077
N	 4.804964862	 0.564280333	-1.637670329
H	 4.795196465	 1.584167922	-1.606947631
H	 5.574061339	 0.284073997	-2.244079151
C	 0.677524689	 0.932633329	 0.975643322
H	 1.544209277	 1.239075621	 1.576941638
H	 0.416729902	 1.760412197	 0.301765260
C	-0.476052183	 0.603283505	 1.889765766
C	-1.765943599	 1.097003463	 1.640735460
H	-1.932192839	 1.736356672	 0.773031779
C	-2.833421729	 0.756315762	 2.476780843
H	-3.828097413	 1.153387989	 2.271192448
C	-2.627081792	-0.086444867	 3.571167977
H	-3.459667029	-0.353737027	 4.222050711
C	-1.344773047	-0.580869747	 3.830617332
H	-1.174898310	-1.232693707	 4.688006591
C	-0.278190251	-0.238520237	 2.998212395
H	 0.723928173	-0.619109776	 3.206927978

----------- 251_GFA04: PBE+TS -----------
O	 1.746979000	 1.477543000	-2.169293000
C	 2.361673000	 0.435461000	-2.304132000
O	 3.632997000	 0.377499000	-2.804433000
H	 3.894816000	 1.303397000	-2.989793000
C	 1.830162000	-0.975819000	-2.011239000
C	 1.280237000	-1.599740000	-3.300309000
H	 0.435549000	-1.013345000	-3.688130000
H	 2.059357000	-1.636144000	-4.070229000
H	 0.936170000	-2.623061000	-3.105080000
H	 2.679498000	-1.565373000	-1.639957000
N	 0.798382000	-0.948871000	-0.987659000
H	-0.171343000	-0.909398000	-1.298782000
C	 1.085653000	-0.476879000	 0.265065000
O	 2.244357000	-0.252755000	 0.635460000
C	-0.127551000	-0.223488000	 1.168668000
H	-0.772715000	-1.116287000	 1.193847000
N	 0.362151000	 0.018208000	 2.507473000
H	 1.348147000	 0.258595000	 2.637379000
C	-0.426367000	-0.150077000	 3.599556000
O	-1.618835000	-0.491381000	 3.544499000
C	 0.257661000	 0.140690000	 4.940686000
H	-0.113108000	-0.619922000	 5.648429000
H	-0.143275000	 1.105473000	 5.285513000
N	 1.719763000	 0.243066000	 4.843013000
H	 2.167881000	-0.668959000	 4.934637000
H	 2.103447000	 0.849083000	 5.566480000
C	-0.991207000	 0.972979000	 0.643776000
H	-1.599087000	 1.297577000	 1.498905000
H	-0.322800000	 1.799859000	 0.368270000
C	-1.898266000	 0.611476000	-0.506558000
C	-1.645224000	 1.072981000	-1.808009000
H	-0.779274000	 1.711045000	-1.987545000
C	-2.474413000	 0.700820000	-2.870447000
H	-2.265721000	 1.072893000	-3.873997000
C	-3.567441000	-0.139470000	-2.648269000
H	-4.215223000	-0.428411000	-3.476207000
C	-3.831142000	-0.600664000	-1.354653000
H	-4.687972000	-1.249225000	-1.171373000
C	-3.005571000	-0.227869000	-0.293019000
H	-3.218802000	-0.583036000	 0.717416000



==> geometries/GGF_d3.txt <==
%auto-ignore
GGF: PBE+D3(BJ)

----------- 221_GGF14: PBE+D3(BJ) -----------
O	-4.239749377	-0.675176831	-1.299108126
C	-3.482640910	-0.186847877	-0.486341372
O	-3.913652998	 0.489603650	 0.586769318
H	-3.126610456	 0.785585213	 1.151994923
C	-1.951883768	-0.384751519	-0.610756931
H	-1.789851480	-0.690486685	-1.652497477
N	-1.151347963	 0.827507145	-0.427912119
H	-0.516992056	 1.108379108	-1.193239336
C	-0.993386230	 1.496616930	 0.728855895
O	-1.688735345	 1.313499273	 1.748473610
C	 0.115198444	 2.557466587	 0.708531476
H	 0.143110568	 3.018937658	 1.702284016
H	-0.153884278	 3.328871306	-0.033558029
N	 1.429699734	 2.030672529	 0.388357838
H	 2.135425749	 1.864604694	 1.111692325
C	 1.817586886	 1.692718681	-0.860385190
O	 1.086354939	 1.765161456	-1.860753194
C	 3.262589286	 1.204285716	-0.964488069
H	 3.822688199	 2.002637361	-1.477999078
H	 3.247082932	 0.337722888	-1.648620549
N	 3.863354067	 0.936251260	 0.344326813
H	 4.864911370	 1.125799433	 0.343153912
H	 3.726450334	-0.043737607	 0.602435085
C	-1.517290747	-1.541641159	 0.325927399
H	-1.820046731	-1.312569977	 1.357463289
H	-2.087258462	-2.431402173	 0.010768304
C	-0.036172650	-1.828360316	 0.290234045
C	 0.591778046	-2.275984876	-0.882901655
H	 0.002370124	-2.412407996	-1.793590205
C	 1.955823659	-2.568586993	-0.898991812
H	 2.422244241	-2.928577935	-1.818486259
C	 2.718610732	-2.428126267	 0.265730166
H	 3.778726439	-2.691667750	 0.261487597
C	 2.107512014	-1.974830921	 1.438255675
H	 2.689692195	-1.871205151	 2.357399673
C	 0.744024072	-1.665720873	 1.443151742
H	 0.269489421	-1.308837983	 2.360896298

----------- 222_GGF13: PBE+D3(BJ) -----------
O	-4.249200955	-1.231908024	 0.766523870
C	-3.493642567	-0.449400233	 0.228632153
O	-3.927494207	 0.579905827	-0.510588584
H	-3.142119043	 1.126158984	-0.842902715
C	-1.963119093	-0.561064973	 0.434814642
H	-1.799380560	-1.583223129	 0.801053390
N	-1.159086979	-0.445207159	-0.783945751
H	-0.519166942	-1.221585825	-1.016203213
C	-1.007508845	 0.669149886	-1.523163683
O	-1.709341653	 1.693980083	-1.405269976
C	 0.106217595	 0.594385451	-2.576614723
H	 0.122312946	 1.555985300	-3.102943206
H	-0.148140332	-0.200892416	-3.298150503
N	 1.422489639	 0.325316227	-2.027217421
H	 2.099052450	 1.073847761	-1.853972135
C	 1.815603209	-0.894402824	-1.601510324
O	 1.099770844	-1.907972515	-1.636063157
C	 3.226753502	-0.943505727	-1.020826415
H	 3.715275087	-1.838602480	-1.442266395
H	 3.091424986	-1.135820455	 0.055419647
N	 3.973881647	 0.304842404	-1.209000296
H	 4.623166365	 0.239923789	-1.993385213
H	 4.513067250	 0.542079764	-0.377422967
C	-1.526959578	 0.436695212	 1.540983920
H	-1.795147936	 1.458638638	 1.237245257
H	-2.122277751	 0.193439185	 2.435926534
C	-0.052737813	 0.367610900	 1.851000951
C	 0.811493143	 1.391314903	 1.438292956
H	 0.402034218	 2.246161394	 0.893442870
C	 2.176564336	 1.341582118	 1.732054703
H	 2.828247541	 2.158479823	 1.413994358
C	 2.701439946	 0.256655495	 2.438368188
H	 3.764419538	 0.222054770	 2.688364331
C	 1.852619916	-0.779456949	 2.842197599
H	 2.252823754	-1.629321666	 3.399531229
C	 0.488956210	-0.721727271	 2.550695734
H	-0.168939864	-1.527896270	 2.887104343

----------- 223_GGF07: PBE+D3(BJ) -----------
O	 4.127425271	 1.447558312	 0.558405855
C	 3.453222239	 0.449829288	 0.397558319
O	 3.910562987	-0.803180588	 0.647750993
H	 4.837617248	-0.687411643	 0.946456424
C	 2.014465159	 0.475344616	-0.121480588
H	 2.107706028	 0.719329782	-1.195333730
N	 1.333870034	-0.795251240	-0.064591245
H	 0.943758395	-1.125223015	 0.828634044
C	 0.902777102	-1.428937037	-1.191793665
O	 1.192484296	-1.088886887	-2.338510081
C	-0.034235528	-2.611664761	-0.889889119
H	 0.442948015	-3.290753067	-0.164097829
H	-0.209994909	-3.148631267	-1.829185151
N	-1.306748705	-2.167516988	-0.345859115
H	-2.118885942	-2.004193800	-0.947134911
C	-1.476929928	-1.795794748	 0.941894663
O	-0.584848164	-1.828098425	 1.803338646
C	-2.894483061	-1.329673267	 1.278722615
H	-2.781137151	-0.485316744	 1.981725918
H	-3.369727940	-2.151103899	 1.840057282
N	-3.686283536	-1.029318509	 0.083538810
H	-3.550204948	-0.053495440	-0.195147717
H	-4.682223038	-1.167676482	 0.253698650
C	 1.230895384	 1.584065714	 0.611048890
H	 1.218980212	 1.357714901	 1.690409888
H	 1.802425753	 2.520699534	 0.501415692
C	-0.190961476	 1.780316898	 0.135363003
C	-1.184250669	 2.126284192	 1.064154120
H	-0.922184441	 2.198510164	 2.122936344
C	-2.495611767	 2.385682717	 0.658995584
H	-3.246965871	 2.667097878	 1.400338022
C	-2.842196123	 2.288050670	-0.692266231
H	-3.862320907	 2.503951297	-1.017732141
C	-1.867948983	 1.918993788	-1.624452167
H	-2.128175276	 1.827576164	-2.681247374
C	-0.555936636	 1.669148725	-1.215433198
H	 0.182026877	 1.369053166	-1.962589500

----------- 224_GGF12: PBE+D3(BJ) -----------
O	 1.501248830	-3.111447058	-0.117603541
C	 1.005605183	-1.900134915	 0.250765300
O	 1.709241561	-0.934092127	 0.461613526
H	 2.475590419	-3.009252710	-0.155386098
C	-0.527348618	-1.940894396	 0.331396236
H	-0.788439707	-2.857446769	 0.883408028
N	-1.030335178	-0.805062669	 1.066485321
H	-1.222919045	 0.059945224	 0.554800482
C	-0.780416433	-0.700396946	 2.411270801
O	-0.398200678	-1.642313459	 3.100041915
C	-0.958956454	 0.721923547	 2.968743758
H	-0.818835890	 0.679007501	 4.055730389
H	-1.963711557	 1.107994840	 2.737582628
N	 0.016867612	 1.617674406	 2.371189211
H	 1.004842162	 1.551344131	 2.634105986
C	-0.195900652	 2.188941815	 1.158630114
O	-1.295332710	 2.200195582	 0.588473126
C	 1.050280731	 2.801170834	 0.518189026
H	 1.018633184	 3.888467649	 0.701893907
H	 0.927526285	 2.653049250	-0.570997717
N	 2.280839795	 2.248905017	 1.090403240
H	 3.083651548	 2.842818407	 0.883951428
H	 2.463340626	 1.318894501	 0.703137400
C	-1.143961442	-2.025125375	-1.089505300
H	-0.825937825	-2.980706041	-1.531799590
H	-2.237185510	-2.062676760	-0.963612002
C	-0.753780315	-0.877914770	-1.991529681
C	 0.402710188	-0.955686784	-2.783804431
H	 0.991063760	-1.877047573	-2.784288627
C	 0.806785584	 0.125188983	-3.568425801
H	 1.708448873	 0.045177932	-4.179494867
C	 0.058791468	 1.306665044	-3.572229165
H	 0.375542036	 2.154893797	-4.182767238
C	-1.099734243	 1.392580392	-2.798288603
H	-1.688851434	 2.311112279	-2.785471420
C	-1.504572179	 0.305481747	-2.021020629
H	-2.414809971	 0.386295472	-1.422007114

----------- 225_GGF10: PBE+D3(BJ) -----------
O	-1.237211215	 4.249923940	 0.144009140
C	-0.169221299	 3.452829160	 0.437107954
O	 0.784454386	 3.829945389	 1.080650940
H	-1.046523256	 5.118393772	 0.556675666
C	-0.374681668	 2.048078614	-0.128682274
H	-0.661170256	 2.159737778	-1.186904733
N	 0.852328772	 1.294373731	-0.111556318
H	 1.211324583	 0.923203591	 0.777249626
C	 1.426768083	 0.830952916	-1.256849853
O	 1.052873491	 1.119272723	-2.393471002
C	 2.587049823	-0.143778219	-0.990398052
H	 3.300790773	 0.308269666	-0.282114310
H	 3.091156281	-0.332425972	-1.945257751
N	 2.117672972	-1.403672581	-0.438949202
H	 1.916071862	-2.208250573	-1.038062124
C	 1.781886075	-1.567039764	 0.860055581
O	 1.869566807	-0.680770315	 1.722289998
C	 1.285441117	-2.971835030	 1.208166051
H	 0.467748966	-2.837362130	 1.938308020
H	 2.110774416	-3.471995291	 1.741188716
N	 0.925131571	-3.753110898	 0.021680647
H	 1.034996490	-4.753159974	 0.189493475
H	-0.053568640	-3.585530352	-0.227512107
C	-1.497660619	 1.333767143	 0.661185125
H	-1.231983234	 1.332129773	 1.731456107
H	-2.417321994	 1.935434725	 0.565845857
C	-1.767839379	-0.088890522	 0.221533581
C	-2.075930995	-1.061527019	 1.183872503
H	-2.065745412	-0.788006103	 2.242187520
C	-2.398780433	-2.368647417	 0.811871129
H	-2.649459263	-3.104795036	 1.579082765
C	-2.403158575	-2.730387881	-0.538629870
H	-2.670182003	-3.746781692	-0.836913703
C	-2.070489511	-1.776601628	-1.505319108
H	-2.057059412	-2.049949882	-2.562645457
C	-1.757975106	-0.468588387	-1.129166245
H	-1.485074196	 0.254043745	-1.901068294

----------- 226_GGF15: PBE+D3(BJ) -----------
O	 3.866933431	-1.534051939	-0.945009691
C	 3.367086424	-0.698397395	-0.223030867
O	 4.083030832	 0.280033850	 0.352767654
H	 3.474961822	 0.860366458	 0.910175294
C	 1.858503666	-0.684985668	 0.141622150
H	 1.813229046	-0.760683410	 1.244318395
N	 1.217371784	 0.579809330	-0.215110064
H	 0.563505731	 0.617886500	-1.008654357
C	 1.336700723	 1.688408536	 0.542196996
O	 2.167801693	 1.795587543	 1.464219138
C	 0.371381247	 2.824983084	 0.194626193
H	 0.637992876	 3.217753404	-0.801309665
H	 0.517710024	 3.618038269	 0.937847320
N	-1.023268228	 2.425048464	 0.176414374
H	-1.618683815	 2.514548902	 1.003503347
C	-1.591442760	 1.785653333	-0.873534942
O	-0.974130622	 1.472569501	-1.901284542
C	-3.080701545	 1.491074914	-0.697231609
H	-3.289650851	 0.578938504	-1.281532041
H	-3.625848935	 2.318439798	-1.181802866
N	-3.461517710	 1.424040881	 0.715706885
H	-4.455166581	 1.618339861	 0.839101032
H	-3.286534369	 0.481803460	 1.077341510
C	 1.110515804	-1.858717494	-0.492352231
H	 1.189822022	-1.786833641	-1.588439220
H	 1.650769805	-2.778080667	-0.215622893
C	-0.341052391	-1.950244167	-0.077727905
C	-0.708334660	-2.054873422	 1.274031418
H	 0.064372007	-2.069606187	 2.047462145
C	-2.048418781	-2.157958391	 1.649348676
H	-2.310167743	-2.248276956	 2.705993504
C	-3.052540027	-2.169018683	 0.674686261
H	-4.100152326	-2.275016948	 0.965188947
C	-2.701193731	-2.066529023	-0.673739820
H	-3.474281070	-2.084506279	-1.445137435
C	-1.357774035	-1.949451471	-1.041927228
H	-1.092018757	-1.854212849	-2.097843862

----------- 227_GGF04: PBE+D3(BJ) -----------
O	-0.452557151	 1.238956883	 3.803591798
C	 0.365374062	 0.433610031	 3.418391777
O	 1.396729834	-0.013958178	 4.191470218
H	 1.309313339	 0.447935896	 5.051618511
C	 0.423149363	-0.194749184	 2.027224665
H	 0.521594249	-1.283876612	 2.161774659
N	-0.806263086	 0.021802534	 1.309423371
H	-1.040983942	 0.962212921	 0.966580915
C	-1.567582587	-1.014544284	 0.858783038
O	-1.366914359	-2.199237932	 1.126743926
C	-2.704375967	-0.560623597	-0.074018452
H	-3.290560632	 0.237884074	 0.409584147
H	-3.350701232	-1.426418166	-0.259615243
N	-2.195757728	-0.060381916	-1.340206712
H	-2.086236304	-0.671349733	-2.153641555
C	-1.679648643	 1.179808268	-1.491069499
O	-1.627138429	 2.029146224	-0.589593109
C	-1.162916541	 1.478929824	-2.899974715
H	-0.247220228	 2.082635783	-2.770068712
H	-1.911973741	 2.134266114	-3.374928407
N	-0.990220784	 0.267947591	-3.706618146
H	-0.053400819	-0.120933655	-3.566439651
H	-1.096357999	 0.467507886	-4.701043485
C	 1.648390926	 0.362951807	 1.261049158
H	 1.591320751	 1.464367755	 1.255229448
H	 2.555030565	 0.100002844	 1.832686991
C	 1.780988326	-0.128505644	-0.163443812
C	 2.230143332	 0.755522460	-1.155738115
H	 2.426846651	 1.797991557	-0.892431944
C	 2.435193384	 0.324518695	-2.468717656
H	 2.798751937	 1.028545999	-3.220702563
C	 2.176233752	-1.005117490	-2.815992836
H	 2.346223846	-1.351851126	-3.837814991
C	 1.701807227	-1.888767624	-1.841902005
H	 1.482430487	-2.925896285	-2.103842287
C	 1.509432263	-1.456331382	-0.528160434
H	 1.121375878	-2.161842334	 0.209661706

----------- 228_GGF08: PBE+D3(BJ) -----------
O	-3.978402697	-0.758211028	-0.607939815
C	-2.806104589	-0.960588678	 0.056932552
O	-2.348749285	-2.063081136	 0.270430788
H	-4.313844711	-1.650317723	-0.835716138
C	-2.180947054	 0.358955387	 0.479316413
H	-2.935883589	 0.891691170	 1.086230987
N	-1.024106581	 0.074073415	 1.297603833
H	-0.641994759	-0.881379889	 1.304348964
C	-0.393650961	 1.050192080	 2.000669151
O	-0.788091306	 2.217039689	 2.059949188
C	 0.878830086	 0.575518364	 2.727045384
H	 0.615619083	-0.237786948	 3.423763354
H	 1.264054563	 1.430210042	 3.295755213
N	 1.908152330	 0.091246719	 1.826136992
H	 2.650530626	 0.702239898	 1.479712220
C	 1.895821740	-1.157225452	 1.303847686
O	 1.029205900	-2.003642712	 1.556202535
C	 3.059881258	-1.465576126	 0.360344097
H	 2.632447143	-2.043885088	-0.477804969
H	 3.730728971	-2.148452969	 0.906983360
N	 3.801508187	-0.265627801	-0.041166512
H	 3.382374044	 0.140059609	-0.881218043
H	 4.774583795	-0.484405001	-0.253468457
C	-1.868895159	 1.290025941	-0.732727272
H	-2.754105317	 1.299245344	-1.387723060
H	-1.744663019	 2.300690804	-0.322538126
C	-0.630429302	 0.914897248	-1.507938129
C	 0.490936886	 1.755603638	-1.477640108
H	 0.454122038	 2.666981387	-0.875682376
C	 1.640036462	 1.450243288	-2.211881078
H	 2.490148544	 2.137511820	-2.196660588
C	 1.695956901	 0.277461054	-2.970435881
H	 2.588462089	 0.038109382	-3.553280964
C	 0.591437560	-0.579991341	-2.992982357
H	 0.623096603	-1.497594849	-3.584250976
C	-0.561937817	-0.257412291	-2.276715192
H	-1.423308664	-0.927987248	-2.325092677

----------- 229_GGF11: PBE+D3(BJ) -----------
O	-0.578071810	 3.625050759	-0.928331614
C	 0.466653019	 3.057781194	-0.314414280
O	 1.613350028	 3.361698507	-0.574149364
H	-1.444600432	 3.260102642	-0.552234627
C	 0.084110516	 2.030927703	 0.789374493
H	-0.496342994	 2.610183034	 1.532135266
N	-0.791499723	 0.977456548	 0.285350685
H	-0.396836175	 0.041166111	 0.194939897
C	-2.093016261	 1.144926401	-0.010620614
O	-2.654379593	 2.256905028	-0.005239227
C	-2.874416108	-0.123392609	-0.347308838
H	-3.556099371	 0.121582600	-1.175006149
H	-3.485176284	-0.370929292	 0.537887537
N	-2.065584151	-1.275833386	-0.661667062
H	-1.663857692	-1.424272550	-1.591426811
C	-1.862597194	-2.301359209	 0.219696730
O	-2.288106356	-2.317503171	 1.371933086
C	-1.057148520	-3.464640206	-0.370569776
H	-1.785478189	-4.267887407	-0.568236525
H	-0.396645441	-3.828697888	 0.435820265
N	-0.372184325	-3.112891791	-1.618343032
H	 0.561514476	-2.740244463	-1.424563178
H	-0.256535830	-3.928338809	-2.219913262
C	 1.308514561	 1.411133064	 1.492798236
H	 2.069991427	 2.201551631	 1.564695030
H	 1.011637779	 1.133143571	 2.515365417
C	 1.886315915	 0.192386903	 0.806032279
C	 2.648747560	 0.302857770	-0.369581215
H	 2.834350913	 1.293640351	-0.788101505
C	 3.165345960	-0.834866834	-0.990385112
H	 3.759572943	-0.728993796	-1.900451077
C	 2.941751130	-2.103688230	-0.444228278
H	 3.369569928	-2.989673233	-0.918452312
C	 2.185585276	-2.226288429	 0.724147730
H	 2.018698411	-3.208476506	 1.171536003
C	 1.653985425	-1.086977455	 1.336116083
H	 1.063541181	-1.191928552	 2.250105124

----------- 230_GGF09: PBE+D3(BJ) -----------
O	-0.301793600	-2.067843786	-2.266702336
C	-0.206299986	-0.969830187	-2.771213738
O	 0.341340526	-0.761875743	-4.002043293
H	 0.604085802	-1.647407139	-4.329352758
C	-0.663186548	 0.337666686	-2.145415470
H	-1.355966970	 0.822044986	-2.856896075
N	-1.370667645	 0.032809070	-0.922395843
H	-1.270540546	-0.905283454	-0.512827078
C	-2.100415030	 0.973403841	-0.268304261
O	-2.281017594	 2.117908505	-0.690238166
C	-2.689194918	 0.491919523	 1.070888701
H	-3.327962707	-0.388612373	 0.890928374
H	-3.301160324	 1.311198755	 1.467780765
N	-1.679519212	 0.122275696	 2.046379878
H	-1.289428992	 0.803835190	 2.699559323
C	-1.068713995	-1.086995526	 2.033518808
O	-1.339757480	-1.987448039	 1.230291125
C	 0.034189894	-1.259179567	 3.075857203
H	 0.977777668	-1.242451293	 2.506854383
H	-0.070001353	-2.278814232	 3.487251445
N	 0.062147561	-0.185013563	 4.075910029
H	 1.010436777	-0.027577696	 4.416446384
H	-0.515539452	-0.419617565	 4.884628380
C	 0.521141335	 1.334045710	-1.942403843
H	 1.056550753	 1.417533541	-2.900002337
H	 0.066777676	 2.309314149	-1.721551129
C	 1.460642869	 0.943567780	-0.831371786
C	 2.459039295	-0.023576203	-1.022376031
H	 2.575864088	-0.489964013	-2.003773099
C	 3.311723048	-0.389290662	 0.020614343
H	 4.083258768	-1.143560136	-0.148743059
C	 3.186092802	 0.215600399	 1.274633022
H	 3.864022305	-0.060031581	 2.085764514
C	 2.198805137	 1.183353139	 1.477040758
H	 2.092669639	 1.668076987	 2.450042508
C	 1.340213563	 1.536331613	 0.433691675
H	 0.568386844	 2.294007190	 0.594058685

----------- 231_GGF01: PBE+D3(BJ) -----------
O	 2.080789061	-2.910517326	 1.071639094
C	 1.079749842	-2.269677925	 0.821185446
O	 0.238301860	-1.888985451	 1.790503266
H	-0.520447313	-1.324597817	 1.486322297
C	 0.770299571	-1.880549582	-0.650915508
H	 0.658437979	-2.842319452	-1.175455801
N	-0.448340364	-1.128107005	-0.834683691
H	-0.392691282	-0.116935979	-0.731556651
C	-1.686255749	-1.687347317	-0.947299083
O	-1.898075404	-2.885135719	-1.093487625
C	-2.853279138	-0.686215052	-0.860593291
H	-3.583918351	-1.148576981	-0.178276807
H	-3.320122479	-0.610360161	-1.852483673
N	-2.499333762	 0.644236467	-0.402977522
H	-2.629557517	 1.481693844	-0.977022667
C	-2.042963590	 0.883490739	 0.850401261
O	-1.828199625	-0.005080859	 1.685007610
C	-1.785295419	 2.356660469	 1.168650461
H	-0.838550294	 2.390022456	 1.736409948
H	-2.580921972	 2.666121857	 1.865866557
N	-1.807966323	 3.207501901	-0.025566288
H	-0.862133092	 3.314363926	-0.400262167
H	-2.162003687	 4.139371173	 0.188817141
C	 1.967865938	-1.103183367	-1.249668799
H	 2.881542749	-1.636221055	-0.948080538
H	 1.895197552	-1.141393521	-2.347172995
C	 2.004274669	 0.337426689	-0.792410458
C	 2.393762769	 0.675568726	 0.515565761
H	 2.725423844	-0.109904560	 1.198594244
C	 2.364265030	 2.001871003	 0.948756693
H	 2.672700966	 2.243832085	 1.967621876
C	 1.957741329	 3.020485961	 0.080234492
H	 1.955720006	 4.059917990	 0.416100119
C	 1.576909833	 2.700774677	-1.225709563
H	 1.285171829	 3.489624193	-1.923797181
C	 1.593429389	 1.368521464	-1.651921169
H	 1.297951146	 1.122833511	-2.675774788

----------- 232_GGF06: PBE+D3(BJ) -----------
O	-0.549991552	 1.539286467	 4.093483169
C	-0.396683382	 0.513974962	 3.470209084
O	-0.641905920	-0.700262300	 4.013983445
H	-0.461961155	-1.361346249	 3.304424860
C	 0.117931847	 0.487806830	 2.015792190
H	 1.199030770	 0.697183708	 2.093591887
N	 0.002433868	-0.829426555	 1.402566003
H	-0.873566590	-1.060587059	 0.901224401
C	 1.119519835	-1.498255224	 0.946252094
O	 2.269299536	-1.210652001	 1.257209922
C	 0.778941638	-2.650283856	-0.014565297
H	 0.016289493	-3.304585894	 0.440578259
H	 1.695986885	-3.225980321	-0.185017341
N	 0.275142009	-2.161193162	-1.286415486
H	 0.884435101	-2.046052657	-2.101591132
C	-0.990216368	-1.724117468	-1.465823343
O	-1.849573826	-1.694661850	-0.570112003
C	-1.302337158	-1.266270722	-2.890177998
H	-1.947871523	-0.376005453	-2.792991151
H	-1.918608558	-2.059880749	-3.344460105
N	-0.092854206	-1.059503391	-3.689114702
H	 0.231044561	-0.092398214	-3.599627516
H	-0.263051949	-1.242152332	-4.677560389
C	-0.587480798	 1.575161322	 1.191726459
H	-1.669155560	 1.360465690	 1.167347738
H	-0.480512901	 2.519471545	 1.751576396
C	-0.087466423	 1.749870115	-0.224855136
C	-0.991398760	 2.139921043	-1.225482461
H	-2.047620487	 2.260428778	-0.971199141
C	-0.564091174	 2.384704039	-2.532315887
H	-1.285547101	 2.702491767	-3.288467825
C	 0.784714995	 2.228558878	-2.868414836
H	 1.128090933	 2.434794527	-3.884635251
C	 1.691441935	 1.816956783	-1.887546238
H	 2.746046972	 1.683491356	-2.138231072
C	 1.260149449	 1.581239925	-0.579638878
H	 1.989955565	 1.255847719	 0.164907282

----------- 233_GGF03: PBE+D3(BJ) -----------
O	-1.476768660	-2.224313921	 0.697262519
C	-2.090948028	-1.294039560	 1.178710016
O	-3.426783208	-1.332094888	 1.425424394
H	-3.732177827	-2.214475668	 1.127094688
C	-1.495747088	 0.054095813	 1.551231528
H	-1.772037094	 0.298941995	 2.589646906
N	-0.059571457	-0.047438461	 1.484405643
H	 0.340851404	-0.644083354	 0.764301818
C	 0.762266203	 0.691696203	 2.274119395
O	 0.367044848	 1.447334046	 3.159840251
C	 2.264803678	 0.530775827	 1.990050981
H	 2.743112412	 0.210813855	 2.927859243
H	 2.644485246	 1.534543551	 1.744559820
N	 2.613844135	-0.362609615	 0.910686462
H	 2.700284524	-1.374765453	 1.036541440
C	 2.849775287	 0.073696093	-0.359454958
O	 2.824824803	 1.253575316	-0.707794688
C	 3.104986568	-1.055026836	-1.366220420
H	 3.923451172	-0.718222584	-2.025434768
H	 2.198664907	-1.096856351	-1.992955674
N	 3.326329911	-2.360806558	-0.734408181
H	 4.320527947	-2.572960931	-0.648563157
H	 2.892007337	-3.116198467	-1.262386974
C	-2.055042157	 1.187377277	 0.632889135
H	-3.143250511	 1.245642967	 0.783802876
H	-1.611610855	 2.123908921	 1.002943008
C	-1.725031881	 0.972259046	-0.822121154
C	-0.481881550	 1.366711295	-1.340109234
H	 0.239448085	 1.884986938	-0.705042308
C	-0.143979210	 1.099211027	-2.668996197
H	 0.833366509	 1.412691964	-3.041045648
C	-1.050040711	 0.441625413	-3.505166364
H	-0.790458585	 0.238506775	-4.546303481
C	-2.297323473	 0.057543154	-3.005402828
H	-3.017569854	-0.444515734	-3.655287012
C	-2.628764260	 0.319267701	-1.674543036
H	-3.605938567	 0.016883207	-1.288714040

----------- 234_GGF02: PBE+D3(BJ) -----------
O	 1.841533909	-2.757748624	 0.821359669
C	 0.822689534	-2.941041499	-0.056867564
O	 0.912261029	-3.660504308	-1.031491970
H	 2.590819825	-3.290679712	 0.481471918
C	-0.443127242	-2.191254049	 0.346784668
H	-1.037698491	-2.925992371	 0.925429048
N	-0.148380561	-1.075496133	 1.223188338
H	 0.791850755	-0.657589992	 1.241276582
C	-1.120818175	-0.475241823	 1.956206403
O	-2.287201111	-0.868196512	 2.012317104
C	-0.627365274	 0.762514756	 2.731984948
H	 0.173431321	 0.455125956	 3.425775176
H	-1.477698601	 1.143329430	 3.309493451
N	-0.118994579	 1.820131263	 1.875536438
H	-0.695529640	 2.625247543	 1.621109843
C	 1.108158764	 1.796926262	 1.311509534
O	 1.925195150	 0.875428495	 1.459788466
C	 1.442331988	 3.018635242	 0.455525718
H	 1.950859001	 2.633908435	-0.445738627
H	 2.191401890	 3.597244423	 1.020388153
N	 0.273600458	 3.860147908	 0.181045817
H	-0.180286743	 3.556433091	-0.683428707
H	 0.538158783	 4.838105300	 0.066278222
C	-1.303945738	-1.808699638	-0.884947311
H	-1.282097307	-2.666313400	-1.575282123
H	-2.334743862	-1.681533832	-0.528806173
C	-0.862021622	-0.547719663	-1.586513978
C	-1.649286649	 0.609858438	-1.507127906
H	-2.575097291	 0.583656500	-0.927011966
C	-1.277988933	 1.780787264	-2.174110467
H	-1.930789775	 2.657171250	-2.131898722
C	-0.089056488	 1.822903096	-2.908087048
H	 0.201159691	 2.732657324	-3.438695255
C	 0.714618628	 0.680849609	-2.978661462
H	 1.640619160	 0.699688439	-3.557463355
C	 0.325459418	-0.494826457	-2.334480254
H	 0.943178780	-1.391002013	-2.428146607

----------- 235_GGF05: PBE+D3(BJ) -----------
O	-1.872738683	 0.479740220	 1.820296671
C	-2.346515954	 0.968295250	 0.812660020
O	-3.680103159	 1.121188304	 0.617292132
H	-4.116388879	 0.754009931	 1.414742460
C	-1.545324467	 1.446125384	-0.387548747
H	-1.859107954	 2.468740925	-0.653251080
N	-0.155964593	 1.475919453	-0.005490021
H	 0.146376452	 0.805376329	 0.696853668
C	 0.763230403	 2.275743191	-0.605872344
O	 0.492058099	 3.102193490	-1.474761398
C	 2.210393524	 2.077797415	-0.122607880
H	 2.577763695	 3.053465391	 0.228832152
H	 2.801621489	 1.794235897	-1.006966771
N	 2.398338045	 1.065141501	 0.890334718
H	 2.211040724	 1.240253518	 1.881082118
C	 2.774179337	-0.213455396	 0.595185781
O	 3.065715811	-0.609650207	-0.531876501
C	 2.805096656	-1.147334337	 1.811211555
H	 3.867127584	-1.313460146	 2.052078917
H	 2.404040917	-2.115555786	 1.464183284
N	 2.124785726	-0.584032653	 2.983238850
H	 1.130103612	-0.820079171	 2.979756411
H	 2.517914584	-0.946239296	 3.851325350
C	-1.805820125	 0.531603598	-1.628069722
H	-2.867001913	 0.619642934	-1.903186812
H	-1.208160403	 0.957406980	-2.448010399
C	-1.431927583	-0.906339109	-1.374560572
C	-0.096114978	-1.324527322	-1.474553978
H	 0.674636568	-0.622158473	-1.796818445
C	 0.268603801	-2.635230122	-1.158660204
H	 1.317957851	-2.927142780	-1.235133306
C	-0.701798859	-3.554261792	-0.750635670
H	-0.419319145	-4.581416985	-0.510414820
C	-2.038343296	-3.155108423	-0.663289023
H	-2.805142223	-3.870043332	-0.356908907
C	-2.397410358	-1.840585919	-0.969243525
H	-3.444322305	-1.532588462	-0.896943962



==> geometries/GGF_mbd.txt <==
%auto-ignore
GGF: PBE+MBD@rsSCS

----------- 221_GGF14: PBE+MBD@rsSCS -----------
O	-4.266090000	-0.642020000	-1.307375000
C	-3.487880000	-0.182320000	-0.488191000
O	-3.899702000	 0.481540000	 0.608606000
H	-3.096939000	 0.751429000	 1.172379000
C	-1.964850000	-0.396670000	-0.627194000
H	-1.807820000	-0.687840000	-1.673061000
N	-1.157356000	 0.810810000	-0.428289000
H	-0.505512000	 1.092910000	-1.184240000
C	-0.988185000	 1.452351000	 0.743909000
O	-1.682634000	 1.245948000	 1.769545000
C	 0.120438000	 2.508128000	 0.736907000
H	 0.154646000	 2.959595000	 1.732983000
H	-0.144852000	 3.287527000	 0.003742000
N	 1.433551000	 1.975170000	 0.408889000
H	 2.160706000	 1.849097000	 1.119357000
C	 1.813091000	 1.632990000	-0.842355000
O	 1.060809000	 1.685820000	-1.838682000
C	 3.258803000	 1.162450000	-0.958323000
H	 3.795851000	 1.934850000	-1.527883000
H	 3.243677000	 0.258590000	-1.589347000
N	 3.895093000	 0.974050000	 0.351570000
H	 4.890705000	 1.188008000	 0.318377000
H	 3.791007000	 0.005614000	 0.660956000
C	-1.535220000	-1.568945000	 0.292395000
H	-1.858780000	-1.365973000	 1.322343000
H	-2.086670000	-2.457790000	-0.051849000
C	-0.050880000	-1.826016000	 0.271895000
C	 0.600520000	-2.224920000	-0.904868000
H	 0.025040000	-2.355160000	-1.823950000
C	 1.973440000	-2.469820000	-0.914904000
H	 2.460500000	-2.788530000	-1.837172000
C	 2.721520000	-2.326877000	 0.258891000
H	 3.790480000	-2.546300000	 0.256581000
C	 2.085080000	-1.922786000	 1.435509000
H	 2.655380000	-1.816699000	 2.359736000
C	 0.711380000	-1.665886000	 1.436042000
H	 0.216860000	-1.346906000	 2.355630000

----------- 222_GGF13: PBE+MBD@rsSCS -----------
O	-4.260388034	-1.251765500	 0.710514143
C	-3.482395133	-0.452558925	 0.216619150
O	-3.894705118	 0.619353107	-0.487007080
H	-3.092463399	 1.170971838	-0.782178411
C	-1.958790336	-0.583591908	 0.431311386
H	-1.796280092	-1.616328562	 0.763524004
N	-1.155179229	-0.429904350	-0.785237916
H	-0.519610818	-1.204249617	-1.053181121
C	-0.987145779	 0.715112515	-1.474208030
O	-1.678497839	 1.749720483	-1.304157563
C	 0.118302589	 0.668310752	-2.533800515
H	 0.165866071	 1.653862978	-3.007148641
H	-0.159549242	-0.076767838	-3.296793157
N	 1.427071077	 0.329947351	-1.998238700
H	 2.150538804	 1.037459429	-1.836648122
C	 1.777509366	-0.913316565	-1.604105404
O	 1.018095354	-1.904866178	-1.655437737
C	 3.185157434	-1.023564693	-1.030730076
H	 3.666424711	-1.887440462	-1.513579091
H	 3.051413278	-1.292617275	 0.027677680
N	 3.954708650	 0.223251215	-1.150012183
H	 4.703735463	 0.141610261	-1.835953423
H	 4.375552055	 0.484988166	-0.259984144
C	-1.531342588	 0.382584294	 1.567973885
H	-1.842691950	 1.404211762	 1.311939996
H	-2.097550978	 0.083562460	 2.463104429
C	-0.051397999	 0.355547988	 1.842315208
C	 0.762469296	 1.427302027	 1.452456554
H	 0.308044934	 2.285377616	 0.953081733
C	 2.135695662	 1.415105003	 1.707735937
H	 2.748035392	 2.268194554	 1.412841839
C	 2.718271432	 0.320893861	 2.351270905
H	 3.787423610	 0.314273112	 2.569256703
C	 1.918488161	-0.762000922	 2.731505938
H	 2.363739109	-1.617397939	 3.240701467
C	 0.546502151	-0.742344667	 2.478206374
H	-0.071703063	-1.586729372	 2.790563983

----------- 223_GGF07: PBE+MBD@rsSCS -----------
O	 4.119445000	 1.429488000	 0.622291000
C	 3.441091000	 0.439315000	 0.400804000
O	 3.911640000	-0.831704000	 0.566363000
H	 4.839270000	-0.725283000	 0.865032000
C	 2.005861000	 0.488170000	-0.110101000
H	 2.097865000	 0.734330000	-1.183684000
N	 1.312790000	-0.778170000	-0.057742000
H	 0.903410000	-1.107553000	 0.830665000
C	 0.896310000	-1.409680000	-1.192594000
O	 1.203310000	-1.063830000	-2.340878000
C	-0.042730000	-2.591670000	-0.906133000
H	 0.436890000	-3.286520000	-0.199728000
H	-0.233020000	-3.110520000	-1.850676000
N	-1.310160000	-2.148550000	-0.341276000
H	-2.136470000	-1.996220000	-0.927075000
C	-1.463160000	-1.762855000	 0.945696000
O	-0.551980000	-1.783080000	 1.799550000
C	-2.871310000	-1.286591000	 1.293730000
H	-2.748920000	-0.403289000	 1.942338000
H	-3.328880000	-2.074107000	 1.910687000
N	-3.693520000	-1.050141000	 0.099558000
H	-3.595180000	-0.080220000	-0.212892000
H	-4.680560000	-1.218992000	 0.287700000
C	 1.232427000	 1.598283000	 0.625172000
H	 1.217914000	 1.369804000	 1.702812000
H	 1.807594000	 2.530858000	 0.519402000
C	-0.184715000	 1.787644000	 0.142406000
C	-1.187068000	 2.117376000	 1.065575000
H	-0.930994000	 2.196069000	 2.123969000
C	-2.501199000	 2.345500000	 0.653417000
H	-3.261751000	 2.611796000	 1.388428000
C	-2.840105000	 2.231750000	-0.698387000
H	-3.862742000	 2.420410000	-1.027933000
C	-1.853491000	 1.883520000	-1.625300000
H	-2.106724000	 1.779480000	-2.680708000
C	-0.539138000	 1.665560000	-1.209539000
H	 0.206936000	 1.376720000	-1.951241000

----------- 224_GGF12: PBE+MBD@rsSCS -----------
O	 1.495276591	-3.083932750	-0.083956003
C	 0.974638660	-1.873541591	 0.280039447
O	 1.668081858	-0.894524611	 0.498185153
H	 2.468305861	-2.968633206	-0.103044431
C	-0.556184981	-1.937187706	 0.335370091
H	-0.811360768	-2.859825323	 0.877260840
N	-1.084895525	-0.808776237	 1.071386842
H	-1.289906038	 0.058163105	 0.562586693
C	-0.787930802	-0.691208670	 2.408079767
O	-0.357176401	-1.628043038	 3.087001260
C	-0.960653918	 0.730182788	 2.961081052
H	-0.806418584	 0.699623365	 4.044196972
H	-1.963611740	 1.119761421	 2.737600200
N	 0.016717106	 1.614206262	 2.340917306
H	 1.005194320	 1.559605032	 2.604651479
C	-0.198842166	 2.151652075	 1.111775033
O	-1.305673117	 2.137234601	 0.540031741
C	 1.043110478	 2.747323549	 0.454697296
H	 1.009678610	 3.838122277	 0.597303812
H	 0.930570568	 2.559386646	-0.627358015
N	 2.274078568	 2.218031179	 1.055416098
H	 3.078118751	 2.802740193	 0.831844308
H	 2.456583149	 1.272096305	 0.709534774
C	-1.145543276	-2.019612061	-1.093978392
H	-0.815100061	-2.970616109	-1.533683111
H	-2.238974557	-2.065828904	-0.988826454
C	-0.744892543	-0.867137171	-1.980447726
C	 0.441344845	-0.925879398	-2.728392983
H	 1.042527767	-1.837484898	-2.711403873
C	 0.857208067	 0.162756221	-3.494113524
H	 1.780330063	 0.099502583	-4.070928011
C	 0.090271805	 1.331059133	-3.524889993
H	 0.414655220	 2.183457217	-4.122483941
C	-1.096526017	 1.397165429	-2.793754095
H	-1.698316006	 2.305268111	-2.801885207
C	-1.512166946	 0.303063224	-2.033081823
H	-2.440738845	 0.369360961	-1.463152583

----------- 225_GGF10: PBE+MBD@rsSCS -----------
O	-1.253288124	 4.228500254	 0.164840202
C	-0.172276707	 3.432106651	 0.454675056
O	 0.778177101	 3.817032791	 1.107537565
H	-1.073194665	 5.090621538	 0.593682020
C	-0.371841846	 2.037109098	-0.119590308
H	-0.672999191	 2.154690853	-1.172497158
N	 0.860623331	 1.288129285	-0.122531676
H	 1.233890725	 0.903839723	 0.758281932
C	 1.406382677	 0.818471814	-1.281384608
O	 1.007513597	 1.110439342	-2.416231015
C	 2.559990060	-0.166646856	-1.038203409
H	 3.305139233	 0.287520079	-0.367270919
H	 3.026526902	-0.387210398	-2.003282965
N	 2.087306063	-1.407582349	-0.440288570
H	 1.866294235	-2.230074607	-1.008582923
C	 1.772750186	-1.531064959	 0.869697706
O	 1.886636774	-0.614379787	 1.708481693
C	 1.256118105	-2.913147006	 1.262521391
H	 0.420003554	-2.744982668	 1.961555228
H	 2.057955304	-3.400043983	 1.836900083
N	 0.913176034	-3.735606824	 0.094901746
H	 1.042672518	-4.727914109	 0.286221828
H	-0.065492337	-3.590389206	-0.167403944
C	-1.483197784	 1.314730243	 0.676809084
H	-1.203626708	 1.297309956	 1.742370222
H	-2.401276278	 1.918783684	 0.603195422
C	-1.753619613	-0.097095958	 0.214818877
C	-2.055989302	-1.085544265	 1.161371434
H	-2.051005460	-0.827524967	 2.222217646
C	-2.363241959	-2.389447838	 0.767896511
H	-2.607268242	-3.139969161	 1.520946847
C	-2.356843175	-2.730165777	-0.588120519
H	-2.607145566	-3.744290454	-0.902621234
C	-2.035538108	-1.757153125	-1.539052718
H	-2.014404742	-2.013386075	-2.598605746
C	-1.739748946	-0.452570168	-1.141747047
H	-1.474145645	 0.284158228	-1.901097732

----------- 226_GGF15: PBE+MBD@rsSCS -----------
O	 3.878670000	-1.552350000	-0.935275000
C	 3.363850000	-0.712470000	-0.218844000
O	 4.071206000	 0.277566000	 0.365900000
H	 3.447694000	 0.851414000	 0.920826000
C	 1.858150000	-0.702606000	 0.133900000
H	 1.810480000	-0.776252000	 1.235886000
N	 1.218124000	 0.565180000	-0.224227000
H	 0.559847000	 0.612880000	-1.017639000
C	 1.330234000	 1.663536000	 0.550029000
O	 2.163293000	 1.756357000	 1.482819000
C	 0.368851000	 2.803373000	 0.217545000
H	 0.645464000	 3.216730000	-0.765630000
H	 0.501335000	 3.579808000	 0.977459000
N	-1.026410000	 2.398095000	 0.176006000
H	-1.646320000	 2.503696000	 0.983727000
C	-1.574347000	 1.746720000	-0.877792000
O	-0.930124000	 1.418650000	-1.894453000
C	-3.061541000	 1.445530000	-0.724654000
H	-3.246759000	 0.494050000	-1.247488000
H	-3.604721000	 2.228330000	-1.275687000
N	-3.478939000	 1.461621000	 0.683976000
H	-4.468163000	 1.690889000	 0.773905000
H	-3.340454000	 0.536565000	 1.100441000
C	 1.109430000	-1.873140000	-0.499370000
H	 1.190180000	-1.805300000	-1.594165000
H	 1.640780000	-2.794210000	-0.217758000
C	-0.339340000	-1.945260000	-0.081256000
C	-0.702340000	-1.976868000	 1.274157000
H	 0.071160000	-1.954108000	 2.044501000
C	-2.041420000	-2.047939000	 1.657763000
H	-2.300810000	-2.078760000	 2.716748000
C	-3.048300000	-2.099733000	 0.687420000
H	-4.094980000	-2.176579000	 0.984082000
C	-2.699600000	-2.074640000	-0.665188000
H	-3.475080000	-2.124950000	-1.430588000
C	-1.356950000	-1.989930000	-1.041871000
H	-1.093320000	-1.954000000	-2.099948000

----------- 227_GGF04: PBE+MBD@rsSCS -----------
O	-0.315411344	 1.086395807	 3.917055349
C	 0.485390231	 0.314474855	 3.426244228
O	 1.567905662	-0.175374102	 4.115752498
H	 1.519517554	 0.230665579	 5.006256007
C	 0.472073083	-0.223215659	 2.000368224
H	 0.556684377	-1.319769652	 2.069115660
N	-0.781301675	 0.056832630	 1.345024661
H	-0.961097816	 0.995381085	 0.959108535
C	-1.621053911	-0.943104266	 0.949889874
O	-1.476145168	-2.137743655	 1.239897924
C	-2.755527419	-0.441160997	 0.044521891
H	-3.265639682	 0.411059400	 0.518470548
H	-3.467943857	-1.259595827	-0.096460855
N	-2.246064495	-0.017875002	-1.252219138
H	-2.223411698	-0.651603254	-2.055769570
C	-1.621232204	 1.165926377	-1.451903413
O	-1.465312512	 2.033280316	-0.568513100
C	-1.107086148	 1.374343609	-2.874136466
H	-0.115809043	 1.848241421	-2.778945070
H	-1.770398801	 2.112988877	-3.347483399
N	-1.109556849	 0.132883831	-3.659278537
H	-0.213945149	-0.351243432	-3.555945438
H	-1.249356122	 0.319642319	-4.651139908
C	 1.669860841	 0.360301402	 1.219683783
H	 1.609965014	 1.460318662	 1.246397604
H	 2.591137915	 0.086627122	 1.757386923
C	 1.767413446	-0.090681182	-0.218448395
C	 2.295369818	 0.789695379	-1.173339348
H	 2.575741025	 1.799944371	-0.868906334
C	 2.468162762	 0.395169614	-2.500482123
H	 2.891264764	 1.093969462	-3.223054488
C	 2.101017501	-0.893655676	-2.899790590
H	 2.248460496	-1.212325272	-3.932710423
C	 1.553462979	-1.772710341	-1.960763775
H	 1.253101451	-2.776655634	-2.262379316
C	 1.387088013	-1.374918961	-0.632536189
H	 0.942178963	-2.074348206	 0.076880167

----------- 227_GGF04r: PBE+MBD@rsSCS -----------
O	-0.255719000	 1.079813000	 3.924390000
C	 0.518765000	 0.285604000	 3.427215000
O	 1.577864000	-0.255241000	 4.114856000
H	 1.545965000	 0.140706000	 5.010338000
C	 0.495479000	-0.233746000	 1.994767000
H	 0.565534000	-1.331911000	 2.051740000
N	-0.754600000	 0.067082000	 1.342209000
H	-0.925730000	 1.009329000	 0.961854000
C	-1.609198000	-0.922868000	 0.953056000
O	-1.482859000	-2.116824000	 1.253058000
C	-2.738354000	-0.410505000	 0.047187000
H	-3.249162000	 0.435872000	 0.530544000
H	-3.450328000	-1.227391000	-0.105063000
N	-2.231031000	 0.029742000	-1.244409000
H	-2.214997000	-0.591698000	-2.057754000
C	-1.619187000	 1.221021000	-1.437149000
O	-1.453844000	 2.077232000	-0.544862000
C	-1.138409000	 1.453171000	-2.867527000
H	-0.161483000	 1.958474000	-2.789947000
H	-1.833999000	 2.172643000	-3.323667000
N	-1.122998000	 0.215857000	-3.658643000
H	-0.219418000	-0.254911000	-3.561657000
H	-1.271539000	 0.404739000	-4.648670000
C	 1.697652000	 0.338727000	 1.211542000
H	 1.644306000	 1.438961000	 1.233111000
H	 2.619201000	 0.059435000	 1.745985000
C	 1.777753000	-0.125088000	-0.224027000
C	 2.213294000	 0.767295000	-1.213103000
H	 2.439636000	 1.798373000	-0.935911000
C	 2.362391000	 0.358072000	-2.539594000
H	 2.714816000	 1.066756000	-3.290264000
C	 2.061830000	-0.958274000	-2.902088000
H	 2.191262000	-1.288363000	-3.934006000
C	 1.601271000	-1.849951000	-1.928356000
H	 1.348838000	-2.874610000	-2.202033000
C	 1.461138000	-1.437779000	-0.602065000
H	 1.085380000	-2.147585000	 0.136795000

----------- 228_GGF08: PBE+MBD@rsSCS -----------
O	-4.009734820	-0.713968510	-0.627645416
C	-2.838965355	-0.927445471	 0.055191505
O	-2.401086148	-2.040879170	 0.279304689
H	-4.347776092	-1.605840276	-0.851789221
C	-2.200454649	 0.383108046	 0.472488471
H	-2.949378135	 0.931088653	 1.070347701
N	-1.052871637	 0.084097240	 1.301572714
H	-0.657451606	-0.868961856	 1.292850025
C	-0.397568745	 1.063487136	 1.978429063
O	-0.772883009	 2.244530849	 2.018968829
C	 0.872249761	 0.579215519	 2.696793733
H	 0.609407635	-0.234098955	 3.391068933
H	 1.271143987	 1.425519651	 3.264647941
N	 1.891729271	 0.090394144	 1.781471590
H	 2.672000366	 0.675511480	 1.475941916
C	 1.846059182	-1.144900333	 1.228398118
O	 0.940347504	-1.969809531	 1.450010287
C	 3.006922478	-1.471086542	 0.292554744
H	 2.563499887	-1.950436970	-0.596001208
H	 3.609167921	-2.240131913	 0.797727507
N	 3.845083872	-0.301601195	-0.009555933
H	 3.513477917	 0.160121134	-0.858810006
H	 4.816962770	-0.568903721	-0.158469213
C	-1.867258178	 1.296656473	-0.746157142
H	-2.737478485	 1.291572506	-1.417997772
H	-1.755872481	 2.313799071	-0.351460254
C	-0.613348180	 0.909836485	-1.485342638
C	 0.510093607	 1.745627884	-1.432931246
H	 0.462155444	 2.659868362	-0.838410716
C	 1.674437482	 1.429409715	-2.136753650
H	 2.525394185	 2.112273702	-2.107659055
C	 1.741661734	 0.252079315	-2.886501666
H	 2.643314494	 0.006671237	-3.449664447
C	 0.635429801	-0.602326110	-2.926500774
H	 0.677600703	-1.522894350	-3.509144561
C	-0.531892408	-0.271300270	-2.238313224
H	-1.391310074	-0.941470425	-2.296252626

----------- 229_GGF11: PBE+MBD@rsSCS -----------
O	-0.555980000	 3.600750000	-0.944154000
C	 0.486038000	 3.038200000	-0.306028000
O	 1.641795000	 3.342790000	-0.550659000
H	-1.427920000	 3.230130000	-0.575906000
C	 0.087203000	 2.022719000	 0.797753000
H	-0.500800000	 2.606430000	 1.528301000
N	-0.787855000	 0.967807000	 0.288553000
H	-0.394004000	 0.029404000	 0.209987000
C	-2.085614000	 1.142090000	-0.023915000
O	-2.636417000	 2.268100000	-0.039819000
C	-2.875670000	-0.120270000	-0.346778000
H	-3.569835000	 0.118650000	-1.162778000
H	-3.471290000	-0.365453000	 0.547276000
N	-2.068070000	-1.273260000	-0.672051000
H	-1.698080000	-1.437650000	-1.612870000
C	-1.797320000	-2.269350000	 0.226751000
O	-2.161790000	-2.256606000	 1.407033000
C	-1.002870000	-3.429700000	-0.375744000
H	-1.721880000	-4.248690000	-0.525939000
H	-0.295610000	-3.768223000	 0.398413000
N	-0.383600000	-3.082050000	-1.662250000
H	 0.556000000	-2.702600000	-1.517123000
H	-0.295380000	-3.899870000	-2.264089000
C	 1.300690000	 1.399945000	 1.513008000
H	 2.062981000	 2.186818000	 1.590366000
H	 0.994153000	 1.123848000	 2.531419000
C	 1.870662000	 0.180796000	 0.825456000
C	 2.646107000	 0.291890000	-0.341039000
H	 2.850873000	 1.282980000	-0.747499000
C	 3.146270000	-0.848960000	-0.968675000
H	 3.748970000	-0.746620000	-1.871537000
C	 2.891470000	-2.119080000	-0.439561000
H	 3.308660000	-3.006580000	-0.917101000
C	 2.122530000	-2.240124000	 0.719968000
H	 1.929960000	-3.223144000	 1.151027000
C	 1.607450000	-1.098203000	 1.340431000
H	 1.002850000	-1.201291000	 2.244482000

----------- 230_GGF09: PBE+MBD@rsSCS -----------
O	-0.299760909	-2.092187966	-2.221573500
C	-0.203502842	-0.996501436	-2.742534222
O	 0.366803779	-0.807251645	-3.976538892
H	 0.635482404	-1.698646391	-4.281548492
C	-0.670291846	 0.317850840	-2.147812460
H	-1.346476746	 0.789497466	-2.881432592
N	-1.400453362	 0.031226777	-0.930875668
H	-1.330391411	-0.909451693	-0.515032491
C	-2.076695031	 1.004466390	-0.264101946
O	-2.215876713	 2.161576788	-0.687491987
C	-2.650067878	 0.550663971	 1.088674668
H	-3.348587355	-0.284605588	 0.926411235
H	-3.193263929	 1.398988679	 1.516677789
N	-1.626075037	 0.108100723	 2.022126969
H	-1.176721309	 0.750970147	 2.677636378
C	-1.067318951	-1.125146086	 1.953740524
O	-1.415629940	-1.997234231	 1.136961415
C	 0.075561860	-1.366855169	 2.933968231
H	 0.987555132	-1.407729984	 2.319232359
H	-0.065349933	-2.375631363	 3.354322397
N	 0.216128902	-0.299769604	 3.937132395
H	 1.196699901	-0.129447459	 4.156869702
H	-0.257943264	-0.541152349	 4.807541162
C	 0.512476238	 1.314439492	-1.942012186
H	 1.075517730	 1.362719252	-2.884537227
H	 0.057402320	 2.297741282	-1.769772677
C	 1.414132338	 0.962906038	-0.789229392
C	 2.376860915	-0.052222799	-0.891274285
H	 2.496253101	-0.593361932	-1.832073391
C	 3.195943830	-0.373135465	 0.192076330
H	 3.940858686	-1.163271736	 0.093197264
C	 3.072441474	 0.325679518	 1.396712616
H	 3.728104038	 0.087727070	 2.235769543
C	 2.119492034	 1.340926423	 1.510043215
H	 2.017401964	 1.897155648	 2.442595586
C	 1.294381412	 1.649284770	 0.427112769
H	 0.548877399	 2.442179621	 0.515570861

----------- 231_GGF01: PBE+MBD@rsSCS -----------
O	 2.077544427	-2.993368703	 0.952113806
C	 1.097587713	-2.298565573	 0.732117035
O	 0.298050894	-1.885851713	 1.730376709
H	-0.434217541	-1.258558757	 1.468189050
C	 0.782974878	-1.879292502	-0.728190003
H	 0.695575242	-2.828483027	-1.276236886
N	-0.449530054	-1.139767165	-0.897323227
H	-0.396135048	-0.125737876	-0.821756439
C	-1.685005850	-1.718168689	-0.889083618
O	-1.884876752	-2.931646898	-0.962018923
C	-2.858790818	-0.734513602	-0.756440959
H	-3.532030341	-1.179746316	-0.009427416
H	-3.397830162	-0.694986438	-1.711493346
N	-2.489572691	 0.617234406	-0.367427638
H	-2.697164651	 1.440186111	-0.940974552
C	-1.936000487	 0.903154338	 0.836704400
O	-1.619424196	 0.037978264	 1.675837692
C	-1.701050910	 2.388476942	 1.094121252
H	-0.702575526	 2.476064659	 1.553258737
H	-2.427057774	 2.691719695	 1.862617477
N	-1.881416015	 3.202845467	-0.115400635
H	-0.983203082	 3.344540768	-0.583103263
H	-2.262887555	 4.121482609	 0.105694740
C	 1.963008202	-1.060733967	-1.301553746
H	 2.885098622	-1.591896048	-1.030105828
H	 1.883058536	-1.056372506	-2.397799173
C	 1.979212257	 0.358476559	-0.786342735
C	 2.380133448	 0.649314201	 0.528240826
H	 2.731488857	-0.155688216	 1.175647241
C	 2.332495875	 1.955644379	 1.015220955
H	 2.646225057	 2.160692168	 2.038813185
C	 1.895567797	 3.001622291	 0.196118648
H	 1.879243504	 4.024779273	 0.573439514
C	 1.504020672	 2.727937446	-1.116515856
H	 1.191878804	 3.538955794	-1.776836336
C	 1.538477981	 1.415178330	-1.597683144
H	 1.236612686	 1.206333299	-2.626237542

----------- 232_GGF06: PBE+MBD@rsSCS -----------
O	-0.548696473	 1.560623797	 4.086602001
C	-0.392565476	 0.528628453	 3.464037441
O	-0.630051937	-0.692081383	 4.016698670
H	-0.454524647	-1.347260259	 3.298424214
C	 0.111486110	 0.492366652	 2.012592402
H	 1.191189118	 0.708613001	 2.080029088
N	-0.001034320	-0.836118110	 1.414765156
H	-0.872613216	-1.067244611	 0.896620415
C	 1.123361520	-1.491368562	 0.948044664
O	 2.277667387	-1.189181521	 1.254984466
C	 0.789146228	-2.637787344	-0.017904778
H	 0.036208419	-3.301666777	 0.434781487
H	 1.707009869	-3.204255175	-0.201861389
N	 0.274626979	-2.138874078	-1.284997001
H	 0.870076876	-2.042323422	-2.113796827
C	-0.983309230	-1.672098176	-1.450036375
O	-1.834796766	-1.620699801	-0.536185066
C	-1.298869827	-1.206509745	-2.867586180
H	-1.897461097	-0.285934830	-2.769645194
H	-1.956965874	-1.968326267	-3.310910333
N	-0.088548611	-1.059523591	-3.684127911
H	 0.276163122	-0.105953480	-3.610387387
H	-0.274015885	-1.249395880	-4.667750898
C	-0.606161414	 1.563550162	 1.182401454
H	-1.682441273	 1.329506670	 1.152419886
H	-0.520410141	 2.510451326	 1.737550000
C	-0.098162162	 1.734464361	-0.228313200
C	-0.992895646	 2.137678438	-1.230779233
H	-2.045050555	 2.283030747	-0.977745670
C	-0.560387337	 2.357908658	-2.539047281
H	-1.272654478	 2.680876423	-3.299562703
C	 0.784090133	 2.164239094	-2.873263348
H	 1.128675921	 2.341975785	-3.892800438
C	 1.682889632	 1.750433910	-1.886311109
H	 2.732742822	 1.591331240	-2.134835898
C	 1.246418317	 1.539783791	-0.576623054
H	 1.968423910	 1.209180506	 0.171149929

----------- 233_GGF03: PBE+MBD@rsSCS -----------
O	-1.494518597	-2.232743948	 0.699152150
C	-2.110681221	-1.293272560	 1.173515517
O	-3.462779341	-1.313281101	 1.372571481
H	-3.767587327	-2.189237587	 1.055628415
C	-1.506501214	 0.036708507	 1.580456999
H	-1.791367591	 0.263461420	 2.619981788
N	-0.068339307	-0.090202644	 1.517864737
H	 0.317954471	-0.730370654	 0.827081480
C	 0.761763905	 0.719191452	 2.228822682
O	 0.366373985	 1.546667437	 3.058197773
C	 2.258732817	 0.540623560	 1.941237370
H	 2.741509818	 0.215850668	 2.873217931
H	 2.649299375	 1.536259512	 1.689048029
N	 2.582856254	-0.361725040	 0.857365038
H	 2.645408174	-1.376518597	 0.976379231
C	 2.794026648	 0.075548999	-0.419266284
O	 2.792732953	 1.264478781	-0.760243735
C	 2.985616657	-1.053175270	-1.434715729
H	 3.790247494	-0.741009105	-2.118740129
H	 2.060929644	-1.073022576	-2.032524894
N	 3.193911579	-2.367593936	-0.806713638
H	 4.185383649	-2.597101946	-0.741159875
H	 2.740379075	-3.113336120	-1.332057106
C	-2.041490752	 1.190793274	 0.676754055
H	-3.129931893	 1.254099872	 0.811724179
H	-1.598936209	 2.116228675	 1.070094117
C	-1.679577167	 0.986949158	-0.769293001
C	-0.430057127	 1.400265210	-1.252427924
H	 0.259384796	 1.937483880	-0.600376728
C	-0.043213160	 1.122733020	-2.564715125
H	 0.939860605	 1.446770634	-2.906751253
C	-0.907958494	 0.434483567	-3.418700393
H	-0.610768097	 0.220914824	-4.445842954
C	-2.162810274	 0.031926150	-2.954142796
H	-2.846719582	-0.496978940	-3.618649581
C	-2.543312987	 0.305394521	-1.639513480
H	-3.524680560	-0.013594094	-1.281838347

----------- 234_GGF02: PBE+MBD@rsSCS -----------
O	 1.871230579	-2.675512262	 0.811434727
C	 0.845089917	-2.920923880	-0.055173330
O	 0.956597131	-3.662653036	-1.017453919
H	 2.638103090	-3.184655025	 0.475136441
C	-0.441753903	-2.209275963	 0.341654665
H	-1.023374485	-2.964100290	 0.904482491
N	-0.173222715	-1.094062540	 1.229794925
H	 0.768475449	-0.672653748	 1.274624750
C	-1.171080294	-0.461469508	 1.900277961
O	-2.354256767	-0.829525132	 1.903247819
C	-0.685879342	 0.777418738	 2.675385276
H	 0.081904708	 0.466982480	 3.401605728
H	-1.544664597	 1.187439094	 3.215499709
N	-0.124915297	 1.812413969	 1.817906497
H	-0.662455008	 2.641564321	 1.552950114
C	 1.110785158	 1.745916171	 1.273253167
O	 1.897135740	 0.790763968	 1.437752228
C	 1.496710142	 2.948747632	 0.416879785
H	 1.965069772	 2.543039744	-0.495344234
H	 2.284937173	 3.484482246	 0.965774904
N	 0.366360105	 3.852422706	 0.162291802
H	-0.098691430	 3.597640553	-0.711312268
H	 0.672365180	 4.820985596	 0.083217178
C	-1.295910477	-1.835318240	-0.897580721
H	-1.237928513	-2.681547797	-1.597082866
H	-2.334004815	-1.743944928	-0.555820079
C	-0.875781982	-0.552616208	-1.567074141
C	-1.684428774	 0.587090798	-1.464507110
H	-2.613971491	 0.526611983	-0.895584921
C	-1.323123253	 1.783612418	-2.088382464
H	-1.985728703	 2.648698756	-2.022249514
C	-0.127724302	 1.865697928	-2.807441976
H	 0.154847518	 2.794242889	-3.305723925
C	 0.695467298	 0.739397540	-2.903285553
H	 1.626319643	 0.790689462	-3.469089813
C	 0.319417714	-0.459672750	-2.296993098
H	 0.953283832	-1.341012685	-2.405360236

----------- 235_GGF05: PBE+MBD@rsSCS -----------
O	-1.951825995	 0.817192574	 1.994967809
C	-2.342454925	 1.139304420	 0.886404004
O	-3.670264316	 1.238341626	 0.564659623
H	-4.163546180	 1.019484530	 1.382630099
C	-1.467420577	 1.464075957	-0.309033955
H	-1.728654520	 2.472915762	-0.667038936
N	-0.082467608	 1.482921114	 0.106799229
H	 0.208379249	 0.803283748	 0.820005209
C	 0.824505112	 2.253207580	-0.561517933
O	 0.509310945	 3.040228922	-1.462990304
C	 2.288337973	 2.098209616	-0.126939104
H	 2.644905735	 3.079369636	 0.215827441
H	 2.870892786	 1.826317019	-1.016990419
N	 2.508009635	 1.076779870	 0.879636226
H	 1.979370667	 1.168773065	 1.747101490
C	 2.783593811	-0.225023385	 0.525578272
O	 3.291903255	-0.552486155	-0.550250248
C	 2.359093187	-1.235932620	 1.598448415
H	 3.028311605	-1.132894260	 2.466468973
H	 2.511453783	-2.239278611	 1.174527490
N	 0.974507479	-0.953697380	 2.019294538
H	 0.309934447	-1.472431479	 1.438099071
H	 0.805009328	-1.227270937	 2.986505261
C	-1.711990671	 0.476598464	-1.491443728
H	-2.784243703	 0.480035476	-1.729990509
H	-1.173900359	 0.892157882	-2.354264017
C	-1.221654039	-0.911046828	-1.181093698
C	 0.081392541	-1.294932651	-1.528289674
H	 0.721573811	-0.599848806	-2.073973649
C	 0.578438232	-2.551010355	-1.174439570
H	 1.600322967	-2.816557761	-1.445162463
C	-0.224639639	-3.444258933	-0.460695802
H	 0.157813028	-4.427736613	-0.185663692
C	-1.527883140	-3.075204778	-0.110861305
H	-2.163163588	-3.770087081	 0.439228451
C	-2.021359960	-1.819801753	-0.471090513
H	-3.042109356	-1.542022876	-0.200184084
\end{verbatim}


==> geometries/GGF_ts.txt <==
%auto-ignore
GGF: PBE+TS

----------- 221_GGF14: PBE+TS -----------
O	-4.328286961	-0.617415876	-1.227713985
C	-3.532803360	-0.160123120	-0.423779797
O	-3.925361204	 0.492800427	 0.686770612
H	-3.113100275	 0.772958346	 1.230213132
C	-2.008561344	-0.371503652	-0.606332595
H	-1.885306304	-0.637323772	-1.662041496
N	-1.182690770	 0.828148206	-0.410339369
H	-0.521256664	 1.083256923	-1.165449062
C	-0.986305422	 1.466683986	 0.760507375
O	-1.679167427	 1.281407149	 1.790143749
C	 0.150323591	 2.497370739	 0.751518368
H	 0.196282184	 2.937484535	 1.751791492
H	-0.104638903	 3.291733118	 0.031480578
N	 1.457213379	 1.946193275	 0.416234086
H	 2.184462622	 1.820175292	 1.125488889
C	 1.834074534	 1.595898808	-0.834960052
O	 1.080553696	 1.640771591	-1.829642700
C	 3.284343462	 1.130561780	-0.956989896
H	 3.805368487	 1.896116839	-1.549947176
H	 3.267709491	 0.215841564	-1.570445544
N	 3.945308577	 0.971195799	 0.345404053
H	 4.927881821	 1.236789009	 0.303186931
H	 3.895426323	 0.001331160	 0.659307265
C	-1.551669308	-1.572133304	 0.272084236
H	-1.865574042	-1.406995491	 1.310750334
H	-2.098450079	-2.454662143	-0.092094491
C	-0.061814106	-1.817044895	 0.236948187
C	 0.587362626	-2.232090220	-0.935869541
H	 0.011097810	-2.375825560	-1.851330988
C	 1.959843570	-2.482519915	-0.943821359
H	 2.443943435	-2.815292772	-1.861868352
C	 2.710166368	-2.329904478	 0.227041618
H	 3.775649858	-2.563848403	 0.227564133
C	 2.079023203	-1.897783710	 1.396099690
H	 2.651292720	-1.777598313	 2.316802066
C	 0.706713242	-1.633561348	 1.393970098
H	 0.216166174	-1.295688574	 2.307876511

----------- 222_GGF13: PBE+TS -----------
O	-4.323447267	-1.145899204	 0.700916323
C	-3.531819315	-0.362099291	 0.203868968
O	-3.929956709	 0.709248869	-0.508811472
H	-3.120324108	 1.239288538	-0.817721694
C	-2.007801160	-0.524045045	 0.428327281
H	-1.878822490	-1.560194590	 0.760326280
N	-1.182006548	-0.398221030	-0.780793422
H	-0.536299740	-1.175212633	-1.005471186
C	-0.988756882	 0.732051299	-1.489757973
O	-1.680390544	 1.771368865	-1.361792292
C	 0.145317754	 0.666573200	-2.521938874
H	 0.202053697	 1.647968120	-3.001374134
H	-0.121535391	-0.079910364	-3.287451734
N	 1.449600841	 0.334728008	-1.964467125
H	 2.179905899	 1.040543130	-1.836254716
C	 1.809345928	-0.906909569	-1.569225263
O	 1.045827928	-1.894706615	-1.587858849
C	 3.245417186	-1.024994079	-1.059839148
H	 3.717444698	-1.837638456	-1.630919373
H	 3.169010829	-1.380730698	-0.023046213
N	 4.000772486	 0.234955935	-1.141806661
H	 4.804157887	 0.157164334	-1.762661584
H	 4.342121609	 0.522990227	-0.226755699
C	-1.550427585	 0.424661684	 1.575558795
H	-1.822368402	 1.458474954	 1.326564521
H	-2.128803616	 0.143218960	 2.467444074
C	-0.068655138	 0.344305512	 1.851487030
C	 0.785662297	 1.373960401	 1.434544905
H	 0.364550537	 2.237355415	 0.917019424
C	 2.158995787	 1.313561357	 1.684091576
H	 2.802081564	 2.134877120	 1.365945253
C	 2.702643413	 0.210755992	 2.346534441
H	 3.772109992	 0.165696364	 2.557289230
C	 1.863474362	-0.831800536	 2.752468788
H	 2.278935763	-1.695952718	 3.271257546
C	 0.491102624	-0.762707307	 2.508005610
H	-0.155766185	-1.576507151	 2.840498367

----------- 223_GGF07: PBE+TS -----------
O	 4.142994390	 1.484515685	 0.524436482
C	 3.459999016	 0.482445803	 0.389653675
O	 3.919592792	-0.771323565	 0.678802329
H	 4.844125176	-0.645965423	 0.978685420
C	 2.021901715	 0.492765579	-0.129960043
H	 2.112981294	 0.692537876	-1.211995782
N	 1.344307587	-0.780519136	-0.025755269
H	 0.936566111	-1.074338061	 0.873222062
C	 0.926707961	-1.454223282	-1.137719593
O	 1.236143554	-1.150215567	-2.295909033
C	-0.015584189	-2.625890304	-0.814131215
H	 0.454060990	-3.291215248	-0.074233015
H	-0.190179439	-3.181265525	-1.739995647
N	-1.294339674	-2.165425903	-0.286153298
H	-2.108703795	-2.034690440	-0.891301015
C	-1.471746420	-1.756201523	 0.991822382
O	-0.572107327	-1.749425881	 1.856095206
C	-2.893553758	-1.297523649	 1.314121137
H	-2.795119843	-0.420817526	 1.974386279
H	-3.354214882	-2.097088358	 1.912882701
N	-3.696705119	-1.066099665	 0.105901725
H	-3.581640658	-0.102913512	-0.218863480
H	-4.688251932	-1.215440935	 0.286092303
C	 1.229924959	 1.628502555	 0.557257625
H	 1.226685578	 1.454188420	 1.643926813
H	 1.788656031	 2.563352915	 0.400357302
C	-0.198923124	 1.785166429	 0.082358886
C	-1.211081184	 2.048293499	 1.017159608
H	-0.961102069	 2.080973924	 2.078641735
C	-2.528016290	 2.278819623	 0.612638261
H	-3.293577520	 2.498055935	 1.357903681
C	-2.861786185	 2.229523928	-0.743878522
H	-3.885062194	 2.423577149	-1.067322098
C	-1.868216808	 1.938266862	-1.683570230
H	-2.117317445	 1.885670389	-2.743485657
C	-0.551344664	 1.720801783	-1.274887812
H	 0.202837365	 1.490205150	-2.027482905

----------- 224_GGF12: PBE+TS -----------
O	 1.489484887	-3.135985610	-0.039225990
C	 0.977349245	-1.910513777	 0.284400261
O	 1.679515381	-0.933978423	 0.479440958
H	 2.462864072	-3.025354382	-0.062578394
C	-0.557509214	-1.949361274	 0.325800261
H	-0.833754171	-2.871122326	 0.856008854
N	-1.076621093	-0.817724350	 1.067106916
H	-1.263657117	 0.051811211	 0.559529637
C	-0.808478958	-0.710609105	 2.411754747
O	-0.418041982	-1.659241572	 3.097731050
C	-0.958454764	 0.714611269	 2.969655055
H	-0.797785936	 0.672682114	 4.051088440
H	-1.958841047	 1.116835187	 2.758550096
N	 0.025018624	 1.595789021	 2.351124330
H	 1.015529932	 1.515885273	 2.597911814
C	-0.198564773	 2.162636846	 1.134880945
O	-1.313365710	 2.185322987	 0.581726357
C	 1.044177782	 2.742502972	 0.460870335
H	 1.019823491	 3.833957502	 0.598483123
H	 0.911169774	 2.549505437	-0.617422196
N	 2.283094252	 2.207168727	 1.040788339
H	 3.080715613	 2.805837811	 0.832387602
H	 2.475015884	 1.273422581	 0.669858921
C	-1.144427317	-2.008503732	-1.111255519
H	-0.823483291	-2.956330324	-1.563242040
H	-2.237726802	-2.049174692	-1.006915800
C	-0.740354663	-0.847050451	-1.990999679
C	 0.444921487	-0.898838766	-2.742129427
H	 1.048752561	-1.808150878	-2.731655832
C	 0.858621237	 0.195659268	-3.501755987
H	 1.780114377	 0.135569260	-4.081202561
C	 0.091909741	 1.364502637	-3.523125302
H	 0.415804607	 2.222029239	-4.113828841
C	-1.094760003	 1.423766242	-2.790928586
H	-1.698504800	 2.330297824	-2.792206065
C	-1.509515165	 0.323309242	-2.037984877
H	-2.438256140	 0.386365013	-1.469064943

----------- 225_GGF10: PBE+TS -----------
O	-1.249928000	 4.254146000	 0.167235000
C	-0.173260000	 3.456976000	 0.474036000
O	 0.762450000	 3.842098000	 1.147674000
H	-1.078355000	 5.113326000	 0.605194000
C	-0.355619000	 2.060298000	-0.115999000
H	-0.637222000	 2.188338000	-1.171979000
N	 0.883108000	 1.317035000	-0.108253000
H	 1.236241000	 0.916911000	 0.772403000
C	 1.432390000	 0.843710000	-1.265824000
O	 1.053809000	 1.158272000	-2.400666000
C	 2.562654000	-0.171928000	-1.024157000
H	 3.317950000	 0.264435000	-0.353615000
H	 3.022244000	-0.395627000	-1.991036000
N	 2.070369000	-1.411720000	-0.434286000
H	 1.849110000	-2.228347000	-1.008971000
C	 1.761272000	-1.545680000	 0.876986000
O	 1.877891000	-0.634282000	 1.719838000
C	 1.252671000	-2.933938000	 1.269094000
H	 0.422652000	-2.772251000	 1.975403000
H	 2.062046000	-3.415378000	 1.837506000
N	 0.905876000	-3.760896000	 0.105497000
H	 1.068659000	-4.749896000	 0.286201000
H	-0.079258000	-3.643014000	-0.140824000
C	-1.478812000	 1.318052000	 0.655177000
H	-1.220595000	 1.301664000	 1.725109000
H	-2.402509000	 1.910910000	 0.565028000
C	-1.739743000	-0.100570000	 0.192701000
C	-2.027547000	-1.090184000	 1.143688000
H	-2.000926000	-0.834548000	 2.204038000
C	-2.356109000	-2.390987000	 0.755339000
H	-2.594519000	-3.138194000	 1.512967000
C	-2.380451000	-2.731361000	-0.600258000
H	-2.651588000	-3.741304000	-0.910090000
C	-2.065643000	-1.761004000	-1.556191000
H	-2.067635000	-2.016753000	-2.615805000
C	-1.752831000	-0.458375000	-1.164012000
H	-1.503840000	 0.277319000	-1.928740000

----------- 226_GGF15: PBE+TS -----------
O	 3.898647000	-1.512414000	-0.971106000
C	 3.386546000	-0.693886000	-0.229566000
O	 4.099307000	 0.285911000	 0.368971000
H	 3.480573000	 0.854890000	 0.928662000
C	 1.880215000	-0.693921000	 0.139978000
H	 1.843371000	-0.763864000	 1.241377000
N	 1.229175000	 0.571357000	-0.215716000
H	 0.569609000	 0.610929000	-1.007111000
C	 1.329832000	 1.671135000	 0.560257000
O	 2.165470000	 1.774635000	 1.488248000
C	 0.350560000	 2.802153000	 0.234151000
H	 0.631213000	 3.238317000	-0.737670000
H	 0.467728000	 3.568213000	 1.006645000
N	-1.043157000	 2.383961000	 0.176366000
H	-1.671826000	 2.495669000	 0.975283000
C	-1.585122000	 1.742411000	-0.888310000
O	-0.932896000	 1.412892000	-1.898221000
C	-3.080423000	 1.457413000	-0.763103000
H	-3.265810000	 0.511263000	-1.293834000
H	-3.599836000	 2.248919000	-1.324329000
N	-3.532594000	 1.475997000	 0.634776000
H	-4.516668000	 1.732206000	 0.703897000
H	-3.427588000	 0.548095000	 1.051830000
C	 1.125652000	-1.870286000	-0.483724000
H	 1.197487000	-1.805044000	-1.578583000
H	 1.659730000	-2.790598000	-0.205945000
C	-0.326533000	-1.948433000	-0.059997000
C	-0.692379000	-2.002643000	 1.295013000
H	 0.078122000	-1.983621000	 2.068044000
C	-2.032457000	-2.089913000	 1.674809000
H	-2.292749000	-2.136928000	 2.732702000
C	-3.037997000	-2.134776000	 0.702544000
H	-4.084372000	-2.225470000	 0.996310000
C	-2.687077000	-2.085677000	-0.648847000
H	-3.459943000	-2.132144000	-1.416846000
C	-1.344292000	-1.982290000	-1.022479000
H	-1.080709000	-1.922577000	-2.079221000

----------- 227_GGF04: PBE+TS -----------
O	-0.361632322	 1.247266401	 3.873250679
C	 0.424056987	 0.421850190	 3.450210043
O	 1.451149559	-0.086556828	 4.207940330
H	 1.385912688	 0.362281720	 5.076267344
C	 0.445795398	-0.172516202	 2.043535607
H	 0.497241549	-1.266532815	 2.155720615
N	-0.782389298	 0.109423484	 1.338061758
H	-0.943712382	 1.042228589	 0.935387570
C	-1.607631948	-0.894550967	 0.918646029
O	-1.476423167	-2.084389219	 1.229448967
C	-2.719752133	-0.405183734	-0.025317818
H	-3.245260708	 0.448429364	 0.427990158
H	-3.423964191	-1.229937801	-0.169094644
N	-2.195987872	 0.005884787	-1.322306159
H	-2.181687287	-0.631702327	-2.121735258
C	-1.587828210	 1.196783631	-1.538931618
O	-1.425305355	 2.069304383	-0.663840394
C	-1.114617714	 1.408841197	-2.978098907
H	-0.147180571	 1.931958059	-2.914412297
H	-1.824089670	 2.109838328	-3.442431534
N	-1.084488962	 0.159037172	-3.749681470
H	-0.182495209	-0.309337296	-3.637122664
H	-1.228203059	 0.326731799	-4.744270301
C	 1.687231127	 0.346455778	 1.271396163
H	 1.672865771	 1.447209987	 1.273830373
H	 2.586075084	 0.042781289	 1.830120941
C	 1.782437411	-0.143675144	-0.158797082
C	 2.143316871	 0.750444017	-1.176418213
H	 2.293968862	 1.803258951	-0.932059925
C	 2.314884337	 0.313669427	-2.492357956
H	 2.615369334	 1.025823817	-3.261758190
C	 2.102765725	-1.029052561	-2.819186730
H	 2.247774226	-1.376130630	-3.843567372
C	 1.716116680	-1.925178927	-1.817042519
H	 1.542116826	-2.974487808	-2.056790366
C	 1.560867101	-1.486587387	-0.501002264
H	 1.252225521	-2.201519722	 0.262260104

----------- 228_GGF08: PBE+TS -----------
O	-4.063909000	-0.737330000	-0.550243000
C	-2.876544000	-0.932736000	 0.109639000
O	-2.428313000	-2.039650000	 0.342964000
H	-4.401525000	-1.634247000	-0.752269000
C	-2.227050000	 0.388640000	 0.485803000
H	-2.965745000	 0.956738000	 1.075421000
N	-1.072289000	 0.099749000	 1.311841000
H	-0.670602000	-0.849429000	 1.288319000
C	-0.400228000	 1.079974000	 1.974162000
O	-0.768796000	 2.262246000	 2.020611000
C	 0.883959000	 0.593056000	 2.672081000
H	 0.633729000	-0.221825000	 3.368798000
H	 1.285782000	 1.439299000	 3.237233000
N	 1.899760000	 0.114230000	 1.743329000
H	 2.679841000	 0.703402000	 1.447089000
C	 1.861445000	-1.116519000	 1.177306000
O	 0.958661000	-1.947696000	 1.383973000
C	 3.031027000	-1.433831000	 0.244456000
H	 2.588867000	-1.870023000	-0.665204000
H	 3.604886000	-2.235572000	 0.730987000
N	 3.902555000	-0.277318000	-0.013170000
H	 3.641036000	 0.181024000	-0.886462000
H	 4.880564000	-0.552347000	-0.083511000
C	-1.898488000	 1.269486000	-0.765889000
H	-2.764381000	 1.234172000	-1.441498000
H	-1.802339000	 2.300199000	-0.405192000
C	-0.631261000	 0.879781000	-1.488430000
C	 0.491355000	 1.715944000	-1.414646000
H	 0.433039000	 2.625791000	-0.815638000
C	 1.666085000	 1.406210000	-2.104158000
H	 2.513320000	 2.092497000	-2.059662000
C	 1.746677000	 0.232865000	-2.858764000
H	 2.656681000	-0.008274000	-3.409997000
C	 0.643881000	-0.625011000	-2.916196000
H	 0.697273000	-1.543932000	-3.500219000
C	-0.535035000	-0.299309000	-2.244011000
H	-1.391100000	-0.971424000	-2.316442000

----------- 229_GGF11: PBE+TS -----------
O	-0.589937418	 3.622335813	-0.964507967
C	 0.461330829	 3.074491067	-0.326091504
O	 1.610450263	 3.403988311	-0.566569509
H	-1.456148063	 3.246181868	-0.595260127
C	 0.080884900	 2.045478840	 0.777589101
H	-0.493074868	 2.624782836	 1.522458191
N	-0.799356057	 0.985511907	 0.281278280
H	-0.402048431	 0.049562979	 0.202635513
C	-2.104714012	 1.142808800	-0.015795561
O	-2.669719879	 2.260631601	-0.034069774
C	-2.882864501	-0.135258082	-0.323932186
H	-3.580653578	 0.091393920	-1.140174506
H	-3.473470650	-0.378595863	 0.573837789
N	-2.065880167	-1.287076929	-0.642295963
H	-1.688952753	-1.449535542	-1.580075107
C	-1.825088672	-2.298860518	 0.250076947
O	-2.212666488	-2.292917457	 1.422333664
C	-1.030145126	-3.466799635	-0.346204665
H	-1.752509245	-4.280653270	-0.508953592
H	-0.340677485	-3.812740925	 0.439960209
N	-0.385571804	-3.127787208	-1.623234237
H	 0.557927585	-2.764062407	-1.469756962
H	-0.304920252	-3.944071814	-2.228011795
C	 1.307662596	 1.420992805	 1.476905895
H	 2.071820775	 2.206120880	 1.544642961
H	 1.013567033	 1.147692912	 2.499256037
C	 1.879891140	 0.196535155	 0.791770999
C	 2.666249687	 0.302070108	-0.368590798
H	 2.866308085	 1.289435283	-0.784371007
C	 3.186913975	-0.839368037	-0.979242533
H	 3.801633752	-0.738316161	-1.874056564
C	 2.941555564	-2.106901725	-0.439446356
H	 3.371933388	-2.994793190	-0.903803401
C	 2.158429040	-2.224855147	 0.710988984
H	 1.972981979	-3.204985570	 1.151425342
C	 1.623640010	-1.082085369	 1.313557576
H	 1.009878849	-1.184740236	 2.210436628

----------- 230_GGF09: PBE+TS -----------
O	-0.351234568	-2.083803725	-2.241179230
C	-0.227108586	-0.992111444	-2.763960004
O	 0.353859029	-0.821381304	-3.995581400
H	 0.606698606	-1.720704257	-4.290187895
C	-0.665868859	 0.334756153	-2.167244751
H	-1.331631890	 0.821746721	-2.899351711
N	-1.403671525	 0.054795497	-0.950971938
H	-1.325785568	-0.883564156	-0.534474247
C	-2.078548007	 1.026453066	-0.277526801
O	-2.221259722	 2.184527600	-0.694703356
C	-2.645792928	 0.572258940	 1.080715822
H	-3.348365583	-0.259785208	 0.923302236
H	-3.185670680	 1.422823215	 1.507224716
N	-1.621677460	 0.130796440	 2.017890175
H	-1.175096596	 0.775356233	 2.672485550
C	-1.072214843	-1.108692060	 1.966099824
O	-1.416050411	-1.982808040	 1.151011480
C	 0.054483350	-1.358114704	 2.967308237
H	 0.972385866	-1.426697880	 2.365853436
H	-0.113577199	-2.358206220	 3.397828232
N	 0.204424061	-0.283883701	 3.962627221
H	 1.186056714	-0.112247242	 4.173841807
H	-0.265331615	-0.514033755	 4.838012050
C	 0.541655018	 1.308040886	-1.955637646
H	 1.110977416	 1.344202878	-2.893958444
H	 0.110553904	 2.302450756	-1.789425209
C	 1.431735223	 0.941863168	-0.794176931
C	 2.403475279	-0.065023788	-0.897014909
H	 2.534055163	-0.596526526	-1.840817057
C	 3.216269849	-0.390179277	 0.190140681
H	 3.968932469	-1.172065804	 0.089146721
C	 3.076827912	 0.294985045	 1.400562974
H	 3.726501399	 0.054892081	 2.242897049
C	 2.111229842	 1.297501636	 1.516930945
H	 1.992828278	 1.841211506	 2.454204225
C	 1.292344721	 1.609796949	 0.430709566
H	 0.537590945	 2.391890321	 0.523945582

----------- 231_GGF01: PBE+TS -----------
O	 2.023685461	-3.076563413	 0.961349953
C	 1.074963898	-2.341593854	 0.740492643
O	 0.293978388	-1.893018592	 1.740278059
H	-0.423510646	-1.257457300	 1.468447753
C	 0.781519580	-1.898325314	-0.719372570
H	 0.705432030	-2.839008999	-1.281712843
N	-0.450154574	-1.156093608	-0.896878681
H	-0.396985170	-0.142441015	-0.825403834
C	-1.689547170	-1.729130641	-0.894251856
O	-1.894509333	-2.941362589	-0.965205443
C	-2.859637706	-0.737609628	-0.762693848
H	-3.535084651	-1.180956116	-0.017427992
H	-3.395738023	-0.698579181	-1.718942744
N	-2.491149700	 0.617483158	-0.377877451
H	-2.689966746	 1.431849964	-0.965559958
C	-1.949451467	 0.922078030	 0.829197104
O	-1.639369283	 0.072488732	 1.685173676
C	-1.714353943	 2.413342593	 1.067807201
H	-0.715833717	 2.500860318	 1.524578576
H	-2.439645917	 2.724358755	 1.833738685
N	-1.890761928	 3.220349781	-0.148193547
H	-0.990302700	 3.382428124	-0.602306035
H	-2.298132812	 4.130354917	 0.061457969
C	 1.971107035	-1.070067016	-1.269123013
H	 2.891341506	-1.598500643	-0.987891133
H	 1.908298189	-1.066610323	-2.365691923
C	 1.983942917	 0.355502556	-0.759626007
C	 2.366283197	 0.657371637	 0.558856811
H	 2.698173468	-0.142427100	 1.221670590
C	 2.326495503	 1.969517987	 1.031322371
H	 2.625840594	 2.181056146	 2.057780085
C	 1.917175506	 3.011650722	 0.193021374
H	 1.904882140	 4.038311136	 0.559469280
C	 1.543686167	 2.728547379	-1.122831767
H	 1.253889852	 3.535788711	-1.797666447
C	 1.569870601	 1.410073336	-1.589122792
H	 1.283047455	 1.195543351	-2.620300247

----------- 232_GGF06: PBE+TS -----------
O	-0.522033000	 1.556823000	 4.113830000
C	-0.385763000	 0.525814000	 3.485143000
O	-0.640355000	-0.692471000	 4.036532000
H	-0.475093000	-1.351266000	 3.320394000
C	 0.113276000	 0.484468000	 2.027252000
H	 1.194893000	 0.687189000	 2.092791000
N	-0.013771000	-0.845638000	 1.430695000
H	-0.882259000	-1.063527000	 0.905714000
C	 1.108096000	-1.512504000	 0.970958000
O	 2.259912000	-1.230690000	 1.301586000
C	 0.780048000	-2.640765000	-0.020479000
H	 0.026349000	-3.316967000	 0.411490000
H	 1.700538000	-3.201927000	-0.205742000
N	 0.277262000	-2.119796000	-1.286175000
H	 0.878703000	-2.023328000	-2.109159000
C	-0.985965000	-1.669482000	-1.464362000
O	-1.845547000	-1.626532000	-0.559083000
C	-1.301695000	-1.214490000	-2.887733000
H	-1.901313000	-0.295005000	-2.797252000
H	-1.961146000	-1.981831000	-3.319468000
N	-0.096616000	-1.072589000	-3.714194000
H	 0.255873000	-0.113881000	-3.669606000
H	-0.285014000	-1.291629000	-4.691075000
C	-0.589406000	 1.565831000	 1.191252000
H	-1.668819000	 1.351844000	 1.163477000
H	-0.486460000	 2.512027000	 1.744334000
C	-0.085469000	 1.732204000	-0.226949000
C	-0.988667000	 2.123990000	-1.227401000
H	-2.043046000	 2.248270000	-0.973928000
C	-0.561644000	 2.363912000	-2.534683000
H	-1.280576000	 2.680637000	-3.291104000
C	 0.785002000	 2.196563000	-2.873179000
H	 1.127699000	 2.398126000	-3.889047000
C	 1.690296000	 1.781749000	-1.892244000
H	 2.740875000	 1.636047000	-2.144081000
C	 1.260471000	 1.555105000	-0.582533000
H	 1.989925000	 1.231761000	 0.160654000

----------- 233_GGF03: PBE+TS -----------
O	-1.498425284	-2.234326485	 0.743980690
C	-2.120139276	-1.297177584	 1.214563031
O	-3.466963436	-1.340045343	 1.444715777
H	-3.759295523	-2.228529487	 1.152473736
C	-1.526203425	 0.052403447	 1.582428095
H	-1.815582134	 0.306167000	 2.613248874
N	-0.085142162	-0.068933235	 1.527336252
H	 0.303834648	-0.706703889	 0.836778949
C	 0.750086570	 0.732562056	 2.244038929
O	 0.362868084	 1.554087442	 3.082183864
C	 2.248734499	 0.553286004	 1.949636429
H	 2.731453611	 0.230823434	 2.882195179
H	 2.637015206	 1.549060649	 1.696207838
N	 2.578228461	-0.351007844	 0.866330187
H	 2.652041305	-1.363449464	 0.991879630
C	 2.843118025	 0.084449766	-0.402538942
O	 2.864645218	 1.272160942	-0.744194297
C	 3.063311493	-1.045685046	-1.414390239
H	 3.886771319	-0.731184495	-2.074181896
H	 2.154879283	-1.064481847	-2.035463399
N	 3.257280129	-2.362735652	-0.786354564
H	 4.245194046	-2.605202068	-0.721585307
H	 2.792523690	-3.103449914	-1.308616474
C	-2.068255939	 1.185687361	 0.646828579
H	-3.157376044	 1.244561386	 0.775930890
H	-1.636720088	 2.122344299	 1.024754803
C	-1.702935114	 0.968693291	-0.800568761
C	-0.455409252	 1.384280944	-1.291217285
H	 0.235474618	 1.924896983	-0.644039199
C	-0.075558175	 1.108392150	-2.606581598
H	 0.904422611	 1.435230505	-2.954275139
C	-0.945102896	 0.422885516	-3.459040354
H	-0.652062845	 0.210713023	-4.487817526
C	-2.197418006	 0.018717659	-2.987874202
H	-2.885674640	-0.508339391	-3.649178328
C	-2.569922853	 0.287424653	-1.669194522
H	-3.548544724	-0.033899764	-1.306979700

----------- 234_GGF02: PBE+TS -----------
O	 1.888672000	-2.669362000	 0.762169000
C	 0.821835000	-2.991343000	-0.025862000
O	 0.887943000	-3.819637000	-0.919341000
H	 2.636683000	-3.213604000	 0.439578000
C	-0.448703000	-2.237253000	 0.352141000
H	-1.057310000	-2.964573000	 0.919496000
N	-0.167549000	-1.109988000	 1.223944000
H	 0.766038000	-0.671923000	 1.227819000
C	-1.157890000	-0.482549000	 1.913886000
O	-2.329820000	-0.880337000	 1.964371000
C	-0.688749000	 0.787885000	 2.651993000
H	 0.076220000	 0.509625000	 3.393965000
H	-1.558216000	 1.196187000	 3.175015000
N	-0.142708000	 1.818235000	 1.775524000
H	-0.684691000	 2.646514000	 1.520516000
C	 1.096862000	 1.770713000	 1.235616000
O	 1.893018000	 0.824427000	 1.396560000
C	 1.477289000	 2.985866000	 0.389041000
H	 1.924855000	 2.589604000	-0.536296000
H	 2.282704000	 3.501678000	 0.931581000
N	 0.355413000	 3.908761000	 0.163102000
H	-0.098839000	 3.709036000	-0.728661000
H	 0.664629000	 4.878935000	 0.146925000
C	-1.281230000	-1.859279000	-0.909266000
H	-1.206114000	-2.698018000	-1.614885000
H	-2.327388000	-1.776193000	-0.592806000
C	-0.854933000	-0.564765000	-1.559063000
C	-1.662050000	 0.574431000	-1.436757000
H	-2.585473000	 0.507328000	-0.859669000
C	-1.307918000	 1.777677000	-2.051972000
H	-1.973921000	 2.639048000	-1.973324000
C	-0.118857000	 1.868759000	-2.780266000
H	 0.154629000	 2.800488000	-3.277664000
C	 0.710160000	 0.747203000	-2.885196000
H	 1.638685000	 0.806679000	-3.453549000
C	 0.340622000	-0.459114000	-2.287576000
H	 0.981303000	-1.334231000	-2.403381000

----------- 235_GGF05: PBE+TS -----------
O	-2.072892661	 0.751795949	 1.820916860
C	-2.477359275	 1.165860059	 0.747586465
O	-3.802844300	 1.345519726	 0.469943882
H	-4.289085284	 1.072497208	 1.275733541
C	-1.602220737	 1.499318596	-0.449549131
H	-1.882931861	 2.486995453	-0.842388038
N	-0.230445127	 1.555853816	 0.005087765
H	 0.032065574	 0.906789279	 0.742269847
C	 0.731676816	 2.291423639	-0.621990293
O	 0.497594502	 3.070391044	-1.551674726
C	 2.158628192	 2.101514422	-0.078228248
H	 2.477458971	 3.056754215	 0.362984256
H	 2.806356079	 1.899226939	-0.940895848
N	 2.324577074	 1.010406746	 0.860609920
H	 1.884609660	 1.024985023	 1.782829418
C	 2.829196617	-0.208095813	 0.487992208
O	 3.366249316	-0.432209591	-0.601555590
C	 2.676055450	-1.290877702	 1.562982390
H	 3.589625034	-1.278992954	 2.176708238
H	 2.657736470	-2.253875661	 1.029426803
N	 1.517049997	-1.037578445	 2.432610107
H	 0.659137176	-1.387180934	 1.998561265
H	 1.614669568	-1.511730533	 3.329781777
C	-1.802910548	 0.452126240	-1.599542672
H	-2.869064591	 0.427322296	-1.862794033
H	-1.252744578	 0.840644687	-2.466825435
C	-1.296601101	-0.916484991	-1.218196799
C	 0.038865463	-1.272393665	-1.462788942
H	 0.698658854	-0.578436250	-1.984915915
C	 0.542183643	-2.504721736	-1.040337874
H	 1.583565859	-2.752189674	-1.245870856
C	-0.283567857	-3.401607402	-0.357427726
H	 0.105297239	-4.366298611	-0.029524855
C	-1.617359716	-3.061624824	-0.111278768
H	-2.271264904	-3.759013049	 0.412742857
C	-2.118242253	-1.831193842	-0.541080796
H	-3.162244762	-1.577251661	-0.347630052



==> geometries/WGG_d3.txt <==
%auto-ignore
WGG: PBE+D3(BJ)

----------- 206_WGG06: PBE+D3(BJ) -----------
O	-1.693795275	-3.448295407	-0.039035166
C	-0.569528968	-3.203860778	 0.365677676
O	 0.492866358	-3.225033792	-0.442379637
H	 1.309010760	-2.893745793	 0.066021591
C	-0.280222647	-2.849073048	 1.835273025
H	 0.409122613	-3.607164038	 2.248365832
H	-1.226920244	-2.893192809	 2.383553619
N	 0.295798913	-1.522392078	 2.019671853
H	-0.249753109	-0.768933146	 2.473097547
C	 1.543870982	-1.208812231	 1.626693874
O	 2.290092479	-1.995248337	 1.009621919
C	 2.023972649	 0.192620973	 2.026838915
H	 3.048421688	 0.298183628	 1.651956623
H	 2.038031303	 0.250283408	 3.129015293
N	 1.222377934	 1.289858112	 1.513313463
H	 1.550031531	 1.854397888	 0.725546411
C	 0.013313900	 1.635233239	 2.007677383
O	-0.578973514	 0.994759151	 2.892918242
C	-0.611557761	 2.880305192	 1.372944753
H	-1.109505626	 3.411175510	 2.206805839
N	 0.407935875	 3.692991856	 0.698569604
H	 0.944116834	 4.238300544	 1.377528837
H	-0.038827873	 4.359740108	 0.066052147
C	-1.726334686	 2.442017371	 0.379764532
H	-2.023462244	 3.340847125	-0.192826555
H	-2.600484992	 2.161629013	 0.985741421
C	-1.402442640	 1.297532839	-0.532290146
C	-1.978620752	 0.044757529	-0.426342506
H	-2.720308557	-0.314094620	 0.283576789
N	-1.490302028	-0.790016469	-1.404672406
H	-1.691196382	-1.787211876	-1.456721804
C	-0.560036221	-0.109505484	-2.158336958
C	 0.219859643	-0.549390238	-3.232721899
H	 0.157897812	-1.579730952	-3.587762409
C	 1.080292536	 0.371047157	-3.822187999
H	 1.703125662	 0.061639567	-4.663770968
C	 1.161330418	 1.697743234	-3.349524892
H	 1.844034710	 2.396483529	-3.837828023
C	 0.393482337	 2.129146181	-2.272816343
H	 0.489803733	 3.152301188	-1.908685171
C	-0.486167147	 1.224706754	-1.646474305

----------- 207_WGG08: PBE+D3(BJ) -----------
O	 0.479519273	 3.259040618	 1.986179834
C	 0.742381930	 3.093861388	 0.808105153
O	-0.150447398	 3.342540321	-0.155888691
H	 0.226951820	 3.037827714	-1.050420541
C	 2.112598918	 2.583612930	 0.325933501
H	 2.752402564	 2.454263777	 1.205329352
H	 2.560009830	 3.350026396	-0.332344561
N	 2.046318915	 1.312091870	-0.385993789
H	 2.456205153	 0.460970384	 0.026369366
C	 1.483042550	 1.184584759	-1.602223702
O	 0.918451540	 2.122211155	-2.200130791
C	 1.590849343	-0.208678091	-2.231334698
H	 2.655795876	-0.452227413	-2.377679703
H	 1.097082229	-0.160190786	-3.208390935
N	 0.985184099	-1.277595009	-1.451050771
H	 0.017570189	-1.529786562	-1.643576849
C	 1.590154302	-1.830980570	-0.371002776
O	 2.681582801	-1.424730171	 0.061607141
C	 0.851206860	-2.988568023	 0.299736989
H	 0.070761680	-3.351338058	-0.389756934
N	 1.820627106	-4.064177155	 0.497740947
H	 2.655714377	-3.667344203	 0.939213856
H	 1.438045044	-4.765431927	 1.136692882
C	 0.161842031	-2.478289324	 1.600272190
H	 0.954798333	-2.269402774	 2.336634177
H	-0.437565130	-3.318165528	 1.997941568
C	-0.673227045	-1.252122125	 1.404206068
C	-0.472529040	-0.030846874	 2.017776851
H	 0.258436944	 0.253918555	 2.770543313
N	-1.372004015	 0.896733857	 1.538685955
H	-1.340160366	 1.887221728	 1.768867689
C	-2.154949157	 0.311189773	 0.569379147
C	-3.155346293	 0.858128968	-0.240121124
H	-3.430067349	 1.911636534	-0.161535121
C	-3.776367323	 0.015067321	-1.157796279
H	-4.558811634	 0.413190513	-1.806566780
C	-3.417562787	-1.345267126	-1.260116690
H	-3.938985325	-1.982218445	-1.977568843
C	-2.419643142	-1.889113874	-0.454675734
H	-2.178092396	-2.952915948	-0.528466181
C	-1.756505305	-1.060098578	 0.472655512

----------- 208_WGG04: PBE+D3(BJ) -----------
O	-1.552316112	 2.325037665	-1.903684547
C	-0.916454900	 2.611407763	-0.907234214
O	-1.477099553	 3.249386886	 0.130277461
H	-0.775068636	 3.404610387	 0.840641778
C	 0.586704714	 2.300731246	-0.754673707
H	 1.126951612	 3.261882123	-0.702489860
H	 0.914411942	 1.750403270	-1.642260876
N	 0.921237411	 1.504778069	 0.423518418
H	 1.197843642	 0.531395148	 0.283565632
C	 0.858739689	 2.002181631	 1.677182306
O	 0.471566544	 3.162503117	 1.917950270
C	 1.232521348	 1.036990849	 2.806691651
H	 1.198073530	 1.603756601	 3.745838033
H	 2.244781619	 0.631859515	 2.651204731
N	 0.315423522	-0.082660814	 2.851954447
H	-0.647872015	 0.025080735	 3.179203602
C	 0.581187696	-1.254564196	 2.216922302
O	 1.672304631	-1.515380465	 1.702483036
C	-0.601848990	-2.240254273	 2.186392525
H	-0.389689232	-2.991942438	 2.967125101
N	-1.845908726	-1.555105917	 2.560318901
H	-2.235643625	-1.087603150	 1.734797999
H	-2.542672470	-2.224213234	 2.889906943
C	-0.641694393	-2.971219417	 0.818124749
H	-1.455700131	-3.714440223	 0.866871218
H	 0.297749523	-3.529875569	 0.696665071
C	-0.829718415	-2.054438164	-0.354978576
C	-2.008240777	-1.468555234	-0.786606136
H	-3.021642713	-1.579930286	-0.407446464
N	-1.777162593	-0.712456412	-1.920197183
H	-2.407866406	-0.006071314	-2.285847092
C	-0.437312695	-0.768047199	-2.235967111
C	 0.267262453	-0.166600342	-3.285847863
H	-0.236837181	 0.487674501	-3.998835166
C	 1.633592925	-0.419125372	-3.366737484
H	 2.215067192	 0.033690463	-4.172287535
C	 2.280707217	-1.251020504	-2.425880385
H	 3.354022536	-1.427933869	-2.520350691
C	 1.577621150	-1.849480129	-1.385746074
H	 2.089957804	-2.470202667	-0.649526340
C	 0.193650862	-1.611258783	-1.273658870

----------- 209_WGG03: PBE+D3(BJ) -----------
O	-1.980554489	 3.262767933	 0.485877214
C	-0.799601003	 3.094047884	 0.733583063
O	 0.153705711	 3.337825744	-0.171642235
H	 1.052503154	 3.034733900	 0.196549735
C	-0.302365663	 2.584785256	 2.098772520
H	-1.175178265	 2.454884448	 2.747433561
H	 0.359613308	 3.352235301	 2.538965532
N	 0.410351950	 1.314028317	 2.026570740
H	 0.002293723	 0.461742467	 2.439374511
C	 1.621663455	 1.187717676	 1.452807936
O	 2.212920224	 2.125051997	 0.880472205
C	 2.255352226	-0.203821189	 1.559232295
H	 2.409495282	-0.443005327	 2.624014977
H	 3.228947590	-0.153302359	 1.058482643
N	 1.472881298	-1.278049557	 0.963697617
H	 1.638827773	-1.507224289	-0.015430914
C	 0.387717549	-1.824638338	 1.571887697
O	-0.031648641	-1.418211119	 2.669508533
C	-0.282982669	-2.999634653	 0.843724991
H	 0.404020586	-3.370666903	 0.066159405
N	-0.585655896	-4.111816516	 1.741983914
H	 0.281204308	-4.522976056	 2.098302121
H	-1.079245054	-3.737821733	 2.559385499
C	-1.586127353	-2.515204239	 0.164688072
H	-2.328106502	-2.326252796	 0.957809669
H	-1.965721918	-3.359498710	-0.434995237
C	-1.407626889	-1.273503841	-0.651435271
C	-2.039547149	-0.064055923	-0.438699930
H	-2.793099990	 0.202346252	 0.298457257
N	-1.580372770	 0.878201085	-1.333497435
H	-1.824309914	 1.865168168	-1.292031333
C	-0.604742548	 0.314458015	-2.124521913
C	 0.192676178	 0.882519179	-3.122643387
H	 0.096857075	 1.937084825	-3.387737898
C	 1.121875441	 0.059355207	-3.753490847
H	 1.761683166	 0.474325662	-4.534531595
C	 1.246096515	-1.302348382	-3.407177546
H	 1.970314250	-1.924013806	-3.937710265
C	 0.452185297	-1.867581861	-2.411606736
H	 0.538741910	-2.933402876	-2.183656972
C	-0.485241255	-1.058298843	-1.737882192

----------- 210_WGG05: PBE+D3(BJ) -----------
O	-0.923438115	-1.854001721	 0.233556850
C	-1.871089127	-1.319360697	-0.304098333
O	-2.655974670	-1.951396229	-1.220148805
H	-2.296401316	-2.859331731	-1.299347254
C	-2.357269634	 0.108888889	-0.078345016
H	-3.435125575	 0.067180309	 0.139483382
H	-2.220438800	 0.669363943	-1.016200623
N	-1.657561719	 0.767510904	 0.991639672
H	-0.788681052	 1.254612085	 0.769888540
C	-1.886411438	 0.394001949	 2.288700037
O	-2.854428146	-0.278154394	 2.634900886
C	-0.788171374	 0.834718273	 3.270534966
H	-1.108813218	 0.553093585	 4.280774992
H	-0.628170232	 1.922801361	 3.219453273
N	 0.467019426	 0.183105144	 2.940676655
H	 0.576742310	-0.824312991	 3.082957397
C	 1.334109372	 0.720548998	 2.046578601
O	 1.244504292	 1.881122789	 1.625878202
C	 2.465705108	-0.231185046	 1.610582736
H	 3.299039225	-0.029332253	 2.308944057
N	 2.051277712	-1.619351033	 1.817754140
H	 2.852090609	-2.251129754	 1.779916422
H	 1.387918580	-1.898792074	 1.085375379
C	 2.976530074	 0.127281376	 0.186395556
H	 3.942750733	-0.385841564	 0.050302053
H	 3.178187453	 1.208645616	 0.163011722
C	 2.053472103	-0.247280497	-0.933438126
C	 1.999074359	-1.478732429	-1.557386367
H	 2.602544384	-2.367348195	-1.388012714
N	 1.028377194	-1.472296440	-2.541372709
H	 0.815599580	-2.247693093	-3.155890242
C	 0.431902668	-0.230500244	-2.586254593
C	-0.582021573	 0.257190146	-3.417884053
H	-1.051224908	-0.374871810	-4.175102378
C	-0.976427277	 1.580938974	-3.240699451
H	-1.766458168	 1.994096934	-3.870924533
C	-0.369661056	 2.396862346	-2.260983124
H	-0.700460539	 3.431527489	-2.151336156
C	 0.639533443	 1.909773461	-1.435018558
H	 1.092312819	 2.540398625	-0.668765643
C	 1.055286497	 0.571828998	-1.580636841

----------- 211_WGG02: PBE+D3(BJ) -----------
O	 2.035266767	-1.112227551	-2.850538417
C	 2.569112232	-0.346167003	-2.065000312
O	 3.807857321	-0.544419829	-1.609647007
H	 4.009508718	 0.142631721	-0.894788230
C	 1.870072211	 0.914294208	-1.520368429
H	 0.912900742	 1.044499692	-2.036314232
H	 2.510630693	 1.789490092	-1.721048784
N	 1.619784839	 0.836860599	-0.087667537
H	 0.692404787	 0.561437591	 0.235283885
C	 2.612749623	 0.938172343	 0.820380340
O	 3.805973491	 1.088949643	 0.497858137
C	 2.209550262	 0.842968351	 2.290344716
H	 2.685185111	 1.684399055	 2.817156335
H	 2.648376068	-0.089271776	 2.682938276
N	 0.789637592	 0.803879755	 2.526758962
H	 0.201502453	 1.642237304	 2.524314160
C	 0.113242140	-0.362815565	 2.746458005
O	 0.656332702	-1.461833783	 2.842895864
C	-1.418480480	-0.189042893	 2.825360199
H	-1.691382843	-0.405967944	 3.871933185
N	-1.808091476	 1.198384564	 2.529357092
H	-2.648972264	 1.461106009	 3.043281340
H	-2.019648122	 1.299146587	 1.531624400
C	-2.076133087	-1.258796079	 1.914622492
H	-3.169648076	-1.194919060	 2.041955828
H	-1.759551191	-2.247944698	 2.274977026
C	-1.706366278	-1.097678651	 0.469230604
C	-0.640820574	-1.706785454	-0.173372205
H	 0.092355466	-2.401440925	 0.229017800
N	-0.594131674	-1.312684613	-1.495354053
H	 0.174258822	-1.511186407	-2.141929632
C	-1.611325191	-0.415678290	-1.737621073
C	-1.948777329	 0.273331723	-2.908569113
H	-1.369419897	 0.143969684	-3.825342230
C	-3.057970491	 1.113680346	-2.864359003
H	-3.350776609	 1.662558876	-3.761064762
C	-3.820419882	 1.254861689	-1.685533016
H	-4.698146960	 1.904101324	-1.693596673
C	-3.481270211	 0.573224685	-0.520739822
H	-4.098687777	 0.679842742	 0.375021034
C	-2.349651626	-0.266998061	-0.520695149

----------- 212_WGG14: PBE+D3(BJ) -----------
O	-1.324270849	-3.574629658	-0.187640527
C	-0.719712228	-2.920418987	-1.017295625
O	-1.349337348	-2.247495577	-1.986737994
H	-0.660357445	-1.763538878	-2.553278239
C	 0.819781231	-2.815147135	-1.038051743
H	 1.185186542	-3.254748304	-1.982012768
H	 1.213939027	-3.394206503	-0.197245241
N	 1.325916355	-1.449160241	-0.934516507
H	 1.647786460	-1.131128711	-0.017936413
C	 1.201633578	-0.564556143	-1.943663963
O	 0.622336008	-0.852078868	-3.013189022
C	 1.731920956	 0.842390388	-1.720082137
H	 2.291776307	 1.134576253	-2.625860965
H	 2.405862332	 0.923121414	-0.853732594
N	 0.589813421	 1.704639355	-1.487594207
H	-0.329220389	 1.465722306	-1.869493998
C	 0.603796492	 2.723354287	-0.591552882
O	 1.612102194	 3.136479488	-0.016925523
C	-0.793084107	 3.288390453	-0.282602607
H	-0.661844841	 4.381432901	-0.177596830
N	-1.763693174	 2.913816970	-1.319981661
H	-2.719480383	 2.998178812	-0.968534479
H	-1.684100764	 3.529861164	-2.131937181
C	-1.240265670	 2.748908401	 1.102925735
H	-2.248540184	 3.151729942	 1.304270829
H	-0.571055514	 3.197967872	 1.852731520
C	-1.232923315	 1.257369926	 1.259839309
C	-2.260855868	 0.372693749	 0.997868310
H	-3.260247579	 0.563991478	 0.615610254
N	-1.870727043	-0.916435856	 1.304631211
H	-2.376306386	-1.762405436	 1.057396212
C	-0.567167920	-0.901748668	 1.749691926
C	 0.263031653	-1.952308592	 2.157646637
H	-0.099592586	-2.981139815	 2.168285477
C	 1.571403422	-1.633304215	 2.518092305
H	 2.248322042	-2.428374140	 2.837412563
C	 2.032871644	-0.296885648	 2.490110081
H	 3.063004225	-0.081739368	 2.780265311
C	 1.193755453	 0.749605013	 2.114348461
H	 1.564923796	 1.775216039	 2.080159772
C	-0.128909545	 0.457664531	 1.731227195

----------- 213_WGG15: PBE+D3(BJ) -----------
O	-1.522871582	-3.325979463	 0.695107661
C	-2.266530451	-2.430359729	 0.332066719
O	-3.246184971	-1.966010743	 1.109306690
H	-3.731356264	-1.213042044	 0.626442744
C	-2.159847358	-1.789718866	-1.065229749
H	-3.069031211	-2.068363770	-1.629089842
H	-1.290374995	-2.227228781	-1.567972880
N	-2.007184918	-0.340134087	-1.076978387
H	-1.121296694	 0.084021065	-1.402084148
C	-2.973318338	 0.510500492	-0.689005823
O	-4.066532019	 0.142374888	-0.210528243
C	-2.656052958	 1.999529477	-0.886646519
H	-3.535303484	 2.561653490	-0.552342561
H	-2.495836988	 2.185123901	-1.963044749
N	-1.490660591	 2.457699614	-0.147469097
H	-1.584508829	 3.117693243	 0.626209475
C	-0.220916503	 2.202455527	-0.547990325
O	 0.050611695	 1.490606587	-1.525676512
C	 0.865543288	 2.806964721	 0.343270901
H	 1.756954598	 2.895949301	-0.303510856
N	 0.407420921	 4.076759162	 0.924880518
H	 0.494624636	 4.842586860	 0.253038230
H	 0.977802773	 4.321136759	 1.737611740
C	 1.191111405	 1.833424124	 1.510958873
H	 0.361136445	 1.903827836	 2.235295868
H	 2.091512293	 2.232124907	 2.014716859
C	 1.388560823	 0.406171390	 1.121998130
C	 0.511436980	-0.626567840	 1.389361761
H	-0.425230265	-0.613889442	 1.941790983
N	 0.985576218	-1.802396701	 0.848243136
H	 0.446608582	-2.667937129	 0.831721167
C	 2.178242177	-1.555069478	 0.202183532
C	 3.023721545	-2.418325747	-0.502967723
H	 2.784331467	-3.477995793	-0.616808494
C	 4.183660882	-1.877504237	-1.050921291
H	 4.865962472	-2.524251205	-1.606142715
C	 4.496076395	-0.510038799	-0.898713804
H	 5.416299262	-0.121920354	-1.339409694
C	 3.652051631	 0.347395040	-0.200774980
H	 3.907143237	 1.404926621	-0.095794449
C	 2.470798695	-0.165570794	 0.364037852

----------- 214_WGG01: PBE+D3(BJ) -----------
O	-3.076140621	-1.150150005	-1.371119228
C	-2.452688181	-0.336444687	-2.031743085
O	-2.550025745	 0.977391046	-1.814825111
H	-1.911494385	 1.466361124	-2.431988736
C	-1.502119907	-0.752233368	-3.169572345
H	-1.874808722	-0.318313834	-4.113331226
H	-1.525744438	-1.844931610	-3.248376147
N	-0.121433284	-0.331153298	-2.962528402
H	 0.591875651	-1.002948985	-2.632853407
C	 0.261156626	 0.959657193	-3.027243547
O	-0.528601837	 1.900084819	-3.243493682
C	 1.758887303	 1.197859675	-2.794636667
H	 1.962579954	 2.250311789	-3.021886443
H	 2.343737598	 0.557849837	-3.476063431
N	 2.154198040	 0.920971537	-1.425550955
H	 2.352013201	 1.664262112	-0.747230820
C	 2.328906206	-0.328085678	-0.943261382
O	 2.121638668	-1.356464109	-1.610786727
C	 2.832183946	-0.379657638	 0.512612512
H	 3.891122478	-0.684904353	 0.434712776
N	 2.787836612	 0.960402502	 1.113847540
H	 3.521373982	 1.071117310	 1.814141995
H	 1.890221077	 1.094619365	 1.591799745
C	 2.065717901	-1.476852925	 1.295824042
H	 2.577084785	-1.628801639	 2.260584708
H	 2.148062403	-2.416706347	 0.729989592
C	 0.626571125	-1.123379608	 1.513702153
C	-0.426922209	-1.432150982	 0.672366856
H	-0.430169611	-2.026795811	-0.236440047
N	-1.595838139	-0.884467174	 1.150818368
H	-2.475807544	-0.909663066	 0.635514561
C	-1.332882578	-0.189650878	 2.309096858
C	-2.185280652	 0.539086469	 3.145358029
H	-3.248320098	 0.642118583	 2.917002874
C	-1.630494520	 1.126802272	 4.278663490
H	-2.269708245	 1.701183583	 4.951969563
C	-0.258598380	 0.986511238	 4.578377486
H	 0.138686158	 1.447075947	 5.484910427
C	 0.590388001	 0.266044494	 3.744418961
H	 1.648451448	 0.157942728	 3.998085189
C	 0.065755931	-0.330007629	 2.579993665

----------- 215_WGG07: PBE+D3(BJ) -----------
O	 1.321026313	 0.187744654	 3.575009672
C	 0.715406164	 1.014173029	 2.917638954
O	 1.344300507	 1.980888596	 2.240207704
H	 0.654826668	 2.547614234	 1.757204727
C	-0.824073654	 1.033289799	 2.812643076
H	-1.189517765	 1.976731549	 3.253304971
H	-1.216935006	 0.192110121	 3.391948574
N	-1.330806921	 0.929534530	 1.447096326
H	-1.653740928	 0.013023751	 1.129921982
C	-1.207816424	 1.938233324	 0.562191360
O	-0.628523290	 3.008119027	 0.848751806
C	-1.739624933	 1.714884863	-0.844292797
H	-2.303560770	 2.618789460	-1.134221313
H	-2.410287536	 0.846123265	-0.925684118
N	-0.597254899	 1.487944584	-1.707655919
H	 0.319755451	 1.874886446	-1.469010783
C	-0.605789385	 0.589669607	-2.724334820
O	-1.610675676	 0.009234955	-3.137748281
C	 0.793356343	 0.286544692	-3.287251885
H	 0.664594830	 0.181504910	-4.380476410
N	 1.759097199	 1.327841888	-2.910899875
H	 1.682106880	 2.136846212	-3.530994540
H	 2.716272495	 0.978283691	-2.986003148
C	 1.244920456	-1.097516218	-2.747643948
H	 2.254187319	-1.295103836	-3.149726449
H	 0.578597089	-1.849444949	-3.197305230
C	 1.237571569	-1.255312894	-1.256189457
C	 2.265813295	-0.994439453	-0.371592055
H	 3.265195514	-0.612227580	-0.563000400
N	 1.876844670	-1.303520709	 0.917227761
H	 2.381481401	-1.054088574	 1.763150792
C	 0.573147504	-1.748246061	 0.902570531
C	-0.256051492	-2.158280141	 1.953086333
H	 0.107265232	-2.170276443	 2.981594790
C	-1.564490941	-2.518848805	 1.634394816
H	-2.240824718	-2.839747526	 2.429260989
C	-2.026764192	-2.489237477	 0.298296062
H	-3.056764898	-2.779909059	 0.083421840
C	-1.188437496	-2.111710350	-0.748292955
H	-1.560301258	-2.076242854	-1.773572428
C	 0.134075286	-1.728064260	-0.456526255

----------- 216_WGG11: PBE+D3(BJ) -----------
O	-4.652441475	 0.014260391	 0.070813297
C	-3.351850567	 0.343843121	 0.247600825
O	-2.956503351	 1.495239979	 0.230578043
H	-5.137606002	 0.856163680	-0.063010664
C	-2.497727867	-0.910966094	 0.400968580
H	-2.300109806	-1.289672536	-0.615616082
H	-3.093460006	-1.662992798	 0.938758314
N	-1.250948283	-0.711190706	 1.089765859
H	-0.405810834	-0.484821457	 0.570902295
C	-1.201330418	-0.750261581	 2.456544769
O	-2.198397242	-0.916340973	 3.153601850
C	 0.189410241	-0.588089108	 3.081360979
H	 0.219058557	-1.259173871	 3.954289020
H	 0.285660864	 0.444604868	 3.455279130
N	 1.289561238	-0.818248995	 2.177469164
H	 1.459295735	-1.731328082	 1.747261175
C	 2.232416579	 0.121091054	 1.886815122
O	 2.284125824	 1.237515120	 2.402789242
C	 3.215970968	-0.307844293	 0.776606019
H	 4.216015267	-0.326130651	 1.240947895
N	 2.910423679	-1.660790750	 0.284563434
H	 2.287351512	-1.609982631	-0.527386980
H	 3.758640187	-2.143298352	-0.011734670
C	 3.195302476	 0.796633662	-0.318035506
H	 3.916779088	 0.521650698	-1.104542664
H	 3.542714337	 1.733610730	 0.140156401
C	 1.820120449	 0.985509245	-0.886126041
C	 0.849872200	 1.827848286	-0.374060015
H	 0.916683835	 2.509496466	 0.469315274
N	-0.328306971	 1.684689553	-1.078248193
H	-1.234415579	 2.000131124	-0.730053360
C	-0.164702718	 0.709755134	-2.038496582
C	-1.077771374	 0.181453338	-2.958005070
H	-2.106943194	 0.545051524	-3.005133949
C	-0.623060675	-0.810252144	-3.824254143
H	-1.310494316	-1.243072341	-4.553441267
C	 0.716797351	-1.251301237	-3.788154300
H	 1.044595928	-2.015545070	-4.495928816
C	 1.625758045	-0.723080656	-2.876264895
H	 2.664184258	-1.063721021	-2.875212311
C	 1.192322059	 0.259077374	-1.963341177

----------- 217_WGG09: PBE+D3(BJ) -----------
O	-1.402832432	-0.704924581	-3.814524758
C	-0.166826392	-0.587095527	-3.319128738
O	 0.671578408	-1.462585966	-3.449973570
H	-1.952391153	 0.086755528	-3.514776718
C	 0.109258139	 0.730556153	-2.572699843
H	-0.131203400	 1.574451299	-3.240625060
H	 1.169178136	 0.776757370	-2.302232397
N	-0.683619310	 0.859302578	-1.358046727
H	-0.257782645	 0.616518624	-0.463112607
C	-2.003081482	 1.136787067	-1.400788502
O	-2.627229032	 1.269093649	-2.469425207
C	-2.722745520	 1.292880048	-0.064731232
H	-3.501591751	 0.514768640	-0.019867668
H	-3.227812970	 2.271713219	-0.076462967
N	-1.894616327	 1.131594164	 1.109630345
H	-1.261937608	 1.876552577	 1.385203223
C	-1.937424798	-0.011396092	 1.876061848
O	-2.714621361	-0.933514873	 1.640541140
C	-0.946568068	-0.067740787	 3.047033380
H	-0.381642361	 0.879574390	 3.106761555
N	-1.610047069	-0.279563000	 4.334506288
H	-2.227914020	 0.507335669	 4.550437853
H	-2.214070795	-1.104551662	 4.253962422
C	 0.042527783	-1.225212804	 2.789584588
H	-0.539670437	-2.160973840	 2.792489364
H	 0.727396248	-1.261506573	 3.652772118
C	 0.801153041	-1.112457191	 1.503915406
C	 0.651745336	-1.907058035	 0.382484674
H	-0.042051022	-2.725806843	 0.208935517
N	 1.555779834	-1.532641905	-0.593474142
H	 1.519417140	-1.833543381	-1.569623772
C	 2.288650387	-0.456631000	-0.138215693
C	 3.297789719	 0.284158017	-0.766064001
H	 3.635399882	 0.039078828	-1.775367714
C	 3.866524792	 1.334042413	-0.048715998
H	 4.657311954	 1.929563633	-0.508522805
C	 3.451476808	 1.631670167	 1.266826545
H	 3.931727576	 2.452227681	 1.803226511
C	 2.453062448	 0.891582453	 1.892566418
H	 2.157062983	 1.120068515	 2.919047589
C	 1.843129339	-0.165678622	 1.189323337

----------- 218_WGG13: PBE+D3(BJ) -----------
O	-1.641000071	 2.423489550	 1.672752441
C	-0.787642037	 3.065732604	 0.866221870
O	 0.154030829	 3.703141433	 1.298551534
H	-2.339982694	 1.956547788	 1.106102654
C	-1.096175123	 2.949942970	-0.642680812
H	-0.325519889	 3.500135993	-1.191157185
H	-2.078071309	 3.416331593	-0.832318517
N	-1.124934446	 1.577954791	-1.144909407
H	-0.290263139	 1.235054907	-1.626844402
C	-2.108253724	 0.718676034	-0.818713231
O	-3.044991805	 1.032928537	-0.052031177
C	-2.015236365	-0.702855357	-1.348003996
H	-1.247140617	-0.834600362	-2.124001902
H	-2.996611768	-0.974263087	-1.773666904
N	-1.660338921	-1.545715470	-0.217682605
H	-1.957578039	-1.243071193	 0.705477349
C	-0.840521574	-2.625099085	-0.329934577
O	-0.488693970	-3.095967613	-1.412662736
C	-0.306659068	-3.173221336	 0.994260471
H	-0.890711736	-2.752553511	 1.833326044
N	-0.473865198	-4.621196472	 0.978926814
H	 0.111854999	-5.059201811	 1.693628482
H	-0.165009532	-4.970592896	 0.066036062
C	 1.172684745	-2.692684083	 1.151349069
H	 1.755633536	-3.192319364	 0.360193870
H	 1.538467451	-3.084076953	 2.115615328
C	 1.388370009	-1.211536778	 1.078096157
C	 1.361881556	-0.304859917	 2.121040908
H	 1.185562795	-0.474434666	 3.180840228
N	 1.630818679	 0.968369131	 1.654568926
H	 1.521971848	 1.828480090	 2.184452491
C	 1.814453594	 0.921404236	 0.290558902
C	 2.098110626	 1.945495767	-0.620755061
H	 2.217925304	 2.976512901	-0.285569250
C	 2.188946533	 1.599002439	-1.968458764
H	 2.404997524	 2.373172809	-2.707749977
C	 2.018765529	 0.260513806	-2.392132339
H	 2.099823737	 0.023052622	-3.454838441
C	 1.771585650	-0.761215253	-1.477899297
H	 1.635748380	-1.788382520	-1.819980297
C	 1.661347699	-0.441402275	-0.111308721

----------- 219_WGG10: PBE+D3(BJ) -----------
O	 1.504587467	-0.694606224	 3.335366620
C	 2.252394526	-0.332109883	 2.442961920
O	 3.233494257	-1.110294357	 1.983135528
H	 3.723239052	-0.627467612	 1.233304761
C	 2.149813428	 1.065049278	 1.801774987
H	 3.058116897	 1.627908121	 2.085324914
H	 1.278565363	 1.568540906	 2.234844741
N	 2.004871466	 1.077563185	 0.351426329
H	 1.120923559	 1.401894994	-0.077198890
C	 2.975605850	 0.689289838	-0.493941305
O	 4.066630835	 0.210754418	-0.119634023
C	 2.666393163	 0.887024608	-1.984631031
H	 3.548885855	 0.553892449	-2.542304346
H	 2.505621747	 1.963277657	-2.170475920
N	 1.504224013	 0.146894683	-2.449396592
H	 1.602453739	-0.627959739	-3.107316332
C	 0.232878070	 0.547017011	-2.201675571
O	-0.042967415	 1.525542527	-1.492642598
C	-0.849809670	-0.345344603	-2.811309206
H	-1.741163480	 0.300843299	-2.905007933
N	-0.384579409	-0.927415123	-4.078270766
H	-0.953880032	-1.739994456	-4.325728356
H	-0.467348923	-0.255690592	-4.844702388
C	-1.179558281	-1.512637433	-1.838779022
H	-0.348402789	-2.236100925	-1.903892196
H	-2.077069096	-2.017773014	-2.242212457
C	-1.385330124	-1.122830210	-0.412914793
C	-0.513867543	-1.389530184	 0.624841567
H	 0.422752243	-1.942082083	 0.617530111
N	-0.994651869	-0.847923675	 1.797671103
H	-0.460840886	-0.830447767	 2.666361357
C	-2.185860537	-0.201903419	 1.543334274
C	-3.036022505	 0.503683333	 2.401597256
H	-2.802579406	 0.618006114	 3.462541297
C	-4.192914040	 1.051454777	 1.854100477
H	-4.878759126	 1.607020865	 2.496778991
C	-4.497721163	 0.898595001	 0.484998153
H	-5.415759475	 1.339162447	 0.091590854
C	-3.649028213	 0.200249802	-0.367444770
H	-3.898394542	 0.094808067	-1.426287978
C	-2.470603004	-0.364352082	 0.152281232

----------- 220_WGG12: PBE+D3(BJ) -----------
O	-1.400611134	-3.483908624	-0.111497482
C	-0.826878324	-2.846360588	-0.973641702
O	-1.492743177	-2.145610185	-1.901151560
H	-0.823667763	-1.705924875	-2.522558760
C	 0.711161528	-2.794298326	-1.092395685
H	 1.000626374	-3.256211754	-2.051902549
H	 1.136844579	-3.377971456	-0.270624782
N	 1.268978867	-1.445321920	-1.035773714
H	 1.659068674	-1.130548086	-0.143810719
C	 1.113358384	-0.567462344	-2.044678906
O	 0.462195075	-0.844759285	-3.076240006
C	 1.672452005	 0.834982312	-1.863606766
H	 2.198929962	 1.114823004	-2.792184861
H	 2.372095025	 0.927776231	-1.019703392
N	 0.534307165	 1.697024992	-1.598086197
H	-0.363008980	 1.432696050	-1.996177328
C	 0.551602600	 2.691041933	-0.667262397
O	 1.584598444	 3.105253360	-0.140597072
C	-0.837624491	 3.222675954	-0.252515851
H	-0.748264353	 4.321676321	-0.251304887
N	-1.991193801	 2.859161764	-1.065754448
H	-1.897740308	 3.125961223	-2.045690753
H	-2.216465381	 1.864379033	-0.994062997
C	-1.085635304	 2.778085959	 1.216031095
H	-2.045347872	 3.219564207	 1.525423229
H	-0.295418330	 3.220564132	 1.839824719
C	-1.104331428	 1.289584857	 1.406415513
C	-2.191540753	 0.441295907	 1.297248408
H	-3.231426397	 0.675473870	 1.080646849
N	-1.808867604	-0.861060965	 1.561372945
H	-2.371514102	-1.688453257	 1.386887964
C	-0.458158237	-0.891499164	 1.826282771
C	 0.378346186	-1.969317101	 2.139527618
H	-0.016268461	-2.983988915	 2.206583904
C	 1.731214975	-1.697040402	 2.333138080
H	 2.412926821	-2.514522665	 2.576859048
C	 2.234192228	-0.378940593	 2.231379392
H	 3.298954399	-0.199983088	 2.394213682
C	 1.393512843	 0.695520276	 1.948484830
H	 1.793218886	 1.706846752	 1.860990846
C	 0.023401180	 0.450315456	 1.734541922



==> geometries/WGG_mbd.txt <==
%auto-ignore
WGG: PBE+MBD@rsSCS

----------- 206_WGG06: PBE+MBD@rsSCS -----------
O	-1.744711986	-3.470522003	-0.034940062
C	-0.597472839	-3.191999996	 0.295570404
O	 0.417325032	-3.209320784	-0.581256454
H	 1.256280820	-2.839485220	-0.130022937
C	-0.221624697	-2.797808669	 1.731852055
H	 0.505213462	-3.535488760	 2.111884098
H	-1.127677755	-2.842532019	 2.342565344
N	 0.344308068	-1.457270726	 1.849028676
H	-0.165658961	-0.707355825	 2.354862391
C	 1.563190070	-1.136468983	 1.376700068
O	 2.277547212	-1.925543438	 0.710507201
C	 2.065539179	 0.261422186	 1.751509997
H	 3.041198369	 0.389727027	 1.272819088
H	 2.200510657	 0.290554485	 2.845282848
N	 1.206191689	 1.366153481	 1.352773571
H	 1.461878909	 1.956297458	 0.557477244
C	 0.022821403	 1.665467155	 1.934644768
O	-0.499714656	 0.979736357	 2.840667338
C	-0.675968519	 2.905686741	 1.376508730
H	-1.158904606	 3.384829543	 2.247249402
N	 0.289246674	 3.786847779	 0.698039144
H	 0.849385937	 4.303905005	 1.378860631
H	-0.206139796	 4.478289177	 0.131756537
C	-1.806479894	 2.468700291	 0.399974009
H	-2.094427945	 3.364164288	-0.180103632
H	-2.680273396	 2.206403471	 1.012279994
C	-1.497113387	 1.308080396	-0.492780499
C	-2.135643611	 0.086370413	-0.410389766
H	-2.936032277	-0.226923799	 0.253678678
N	-1.613779167	-0.791952429	-1.335768034
H	-1.835232996	-1.785731145	-1.369993310
C	-0.588816774	-0.167023558	-2.015870307
C	 0.281610058	-0.675692720	-2.984147622
H	 0.219387050	-1.715529729	-3.305025711
C	 1.246101335	 0.185824789	-3.495710897
H	 1.948534319	-0.179238754	-4.245130032
C	 1.335383395	 1.522714932	-3.054107646
H	 2.098505332	 2.173905407	-3.481728501
C	 0.477416362	 2.021498938	-2.079587002
H	 0.580135952	 3.048339257	-1.730771909
C	-0.501673020	 1.172977981	-1.527308897

----------- 207_WGG08: PBE+MBD@rsSCS -----------
O	 0.481563865	 3.235111591	 2.023820954
C	 0.709754844	 3.076115554	 0.831239947
O	-0.217862686	 3.328765057	-0.107449024
H	 0.133139009	 3.013857237	-1.013788216
C	 2.062303834	 2.570037451	 0.303625741
H	 2.734682740	 2.449116278	 1.157236782
H	 2.480821313	 3.329856017	-0.377250801
N	 1.972961108	 1.291915878	-0.398019395
H	 2.408905904	 0.440678202	-0.006577818
C	 1.371720157	 1.165217872	-1.597700461
O	 0.775276300	 2.108489627	-2.171529177
C	 1.473843949	-0.218989143	-2.239582950
H	 2.534734721	-0.452562059	-2.415280374
H	 0.955030513	-0.172437915	-3.201919600
N	 0.900075801	-1.298628426	-1.446467709
H	-0.073758742	-1.554369354	-1.608405948
C	 1.536351385	-1.836200161	-0.374683458
O	 2.637312501	-1.407509652	 0.032389620
C	 0.831898062	-2.999939809	 0.317786252
H	 0.042557086	-3.377468027	-0.351724127
N	 1.824714286	-4.061980867	 0.488039904
H	 2.660337824	-3.663620529	 0.926435561
H	 1.462924593	-4.791793224	 1.105008554
C	 0.166193770	-2.502565649	 1.634947003
H	 0.967705083	-2.308244059	 2.364692463
H	-0.432188926	-3.343315484	 2.027735448
C	-0.659652682	-1.269764632	 1.455479200
C	-0.462771013	-0.061250271	 2.092452728
H	 0.249433850	 0.204836416	 2.867520190
N	-1.335666830	 0.888214985	 1.599503849
H	-1.283829454	 1.878271617	 1.831005158
C	-2.086774613	 0.324432119	 0.590718455
C	-3.023958359	 0.904165022	-0.268012783
H	-3.272707315	 1.962844232	-0.196224067
C	-3.607368805	 0.087716094	-1.232403675
H	-4.333442896	 0.512184555	-1.925317210
C	-3.276191832	-1.280023356	-1.328738961
H	-3.769079053	-1.895460857	-2.081612835
C	-2.339086696	-1.855282579	-0.474770445
H	-2.116235564	-2.921414854	-0.549794721
C	-1.708410031	-1.050371896	 0.494842948

----------- 208_WGG04: PBE+MBD@rsSCS -----------
O	-1.420766765	 2.288539583	-1.976504032
C	-0.801357324	 2.569354541	-0.961443249
O	-1.367999549	 3.254843436	 0.049914830
H	-0.676850032	 3.398878756	 0.778318701
C	 0.683303147	 2.206598332	-0.758958810
H	 1.256616346	 3.148472989	-0.737282589
H	 1.009544059	 1.607210023	-1.613600140
N	 0.965584914	 1.449367486	 0.461100066
H	 1.252094264	 0.470600347	 0.370917864
C	 0.877624763	 1.993690136	 1.694093530
O	 0.501820068	 3.175277210	 1.885455263
C	 1.199631238	 1.065650041	 2.865321936
H	 1.105414869	 1.650691621	 3.785978691
H	 2.224933389	 0.678779229	 2.773836136
N	 0.296450523	-0.069805003	 2.894864231
H	-0.664731658	 0.011708354	 3.236398104
C	 0.564140992	-1.210823976	 2.205608044
O	 1.648304416	-1.418477917	 1.635049577
C	-0.593389706	-2.222739016	 2.184520662
H	-0.361685078	-2.968761862	 2.963323124
N	-1.845752074	-1.554084870	 2.577581486
H	-2.250539086	-1.085192312	 1.759949424
H	-2.530622159	-2.233898668	 2.910111646
C	-0.639874512	-2.953426548	 0.819144856
H	-1.439885041	-3.707713438	 0.880163113
H	 0.303932751	-3.501405297	 0.689383963
C	-0.852093385	-2.043429833	-0.352278642
C	-2.040035548	-1.469690078	-0.770505190
H	-3.046425101	-1.582437489	-0.376395947
N	-1.828933735	-0.716159094	-1.912840508
H	-2.473055341	-0.026132693	-2.284866539
C	-0.491279271	-0.769501188	-2.245686212
C	 0.195950492	-0.165452142	-3.303937504
H	-0.318406077	 0.484214799	-4.010689964
C	 1.563901926	-0.401277513	-3.393112589
H	 2.134726763	 0.055946369	-4.201822407
C	 2.228175674	-1.217339976	-2.450301987
H	 3.302157330	-1.376685970	-2.549395617
C	 1.540266381	-1.818993729	-1.402705245
H	 2.065086559	-2.426350271	-0.666700049
C	 0.154657576	-1.599023370	-1.284630027

----------- 209_WGG03: PBE+MBD@rsSCS -----------
O	-2.010452746	 3.223895815	 0.493219741
C	-0.816843107	 3.069599965	 0.718433988
O	 0.117798621	 3.327712125	-0.212023614
H	 1.026682971	 3.017046774	 0.133572941
C	-0.282157573	 2.561554202	 2.067502453
H	-1.132507321	 2.433578150	 2.743154312
H	 0.396910741	 3.323150309	 2.485483813
N	 0.425570345	 1.287405368	 1.968382982
H	 0.036718750	 0.430384147	 2.397752436
C	 1.622029251	 1.166199288	 1.359769832
O	 2.196392720	 2.113888580	 0.770116989
C	 2.260803215	-0.221521657	 1.443519805
H	 2.462877210	-0.456455115	 2.499618011
H	 3.210518998	-0.175844390	 0.901076954
N	 1.452715769	-1.300501702	 0.885874693
H	 1.575535324	-1.526335841	-0.102332891
C	 0.374504546	-1.828154967	 1.526732383
O	-0.018469716	-1.400407640	 2.634324645
C	-0.321849007	-3.005305706	 0.828390025
H	 0.353051542	-3.398485547	 0.052440923
N	-0.623586024	-4.100573090	 1.750218944
H	 0.239814247	-4.536294185	 2.082032226
H	-1.091002321	-3.714786134	 2.576847766
C	-1.628939453	-2.523327034	 0.156107666
H	-2.370662693	-2.345429589	 0.950395549
H	-2.005613420	-3.365012682	-0.446366917
C	-1.452919621	-1.277797442	-0.649984840
C	-2.100379103	-0.077112193	-0.445659093
H	-2.878809273	 0.175884719	 0.267787320
N	-1.616884928	 0.882132931	-1.313265776
H	-1.855034481	 1.870212018	-1.253675415
C	-0.604361642	 0.331641253	-2.069189935
C	 0.246708519	 0.922884309	-3.006212071
H	 0.165171605	 1.982102309	-3.250279147
C	 1.216458402	 0.116142691	-3.595059320
H	 1.903656212	 0.548537459	-4.321862077
C	 1.325255069	-1.252199953	-3.269759914
H	 2.081446602	-1.859540151	-3.767615697
C	 0.478018335	-1.839505579	-2.333845493
H	 0.557856254	-2.907109242	-2.118444406
C	-0.496242823	-1.044300572	-1.698130788

----------- 210_WGG05: PBE+MBD@rsSCS -----------
O	-0.861557709	-1.770542274	 0.286380062
C	-1.797949349	-1.252533704	-0.298177799
O	-2.561690085	-1.923714868	-1.215330363
H	-2.199612803	-2.833204024	-1.249872650
C	-2.288206923	 0.179621280	-0.138957017
H	-3.375640501	 0.148522003	 0.015674672
H	-2.095793480	 0.716114828	-1.079577333
N	-1.640037241	 0.859502150	 0.954158591
H	-0.768804097	 1.359619643	 0.764918997
C	-1.887383468	 0.450245086	 2.239250754
O	-2.847652917	-0.262244200	 2.547532589
C	-0.819278632	 0.888569787	 3.249278284
H	-1.161226644	 0.609871921	 4.251117164
H	-0.649383138	 1.973212758	 3.198838450
N	 0.438195609	 0.222409965	 2.944395941
H	 0.539963785	-0.785263338	 3.097449904
C	 1.311206885	 0.736219606	 2.039975112
O	 1.224992908	 1.893645160	 1.588128069
C	 2.435717085	-0.231323539	 1.632126024
H	 3.268177552	-0.022726549	 2.326595559
N	 2.004149273	-1.614031494	 1.872235642
H	 2.798217239	-2.254937353	 1.855275253
H	 1.340674221	-1.903078382	 1.143615931
C	 2.953572702	 0.082484532	 0.202912122
H	 3.907348770	-0.454606963	 0.082481558
H	 3.180444188	 1.157398579	 0.155452465
C	 2.024860190	-0.298666770	-0.907011519
C	 1.949866162	-1.541701325	-1.501621577
H	 2.530732756	-2.438271802	-1.306281578
N	 0.979893023	-1.541407361	-2.490327837
H	 0.767427953	-2.319504397	-3.101726752
C	 0.411107339	-0.285669320	-2.564247924
C	-0.587415041	 0.203250067	-3.411857016
H	-1.062594969	-0.433563600	-4.158875282
C	-0.957782614	 1.536852886	-3.262476671
H	-1.734661958	 1.952173201	-3.904515447
C	-0.342851279	 2.358429605	-2.292178401
H	-0.658213514	 3.397966290	-2.201511520
C	 0.651825002	 1.869076019	-1.451626324
H	 1.109773184	 2.503447524	-0.693343438
C	 1.045319533	 0.522950375	-1.572817693

----------- 211_WGG02: PBE+MBD@rsSCS -----------
O	 1.991742618	-1.150099747	-2.871177253
C	 2.502805048	-0.348375741	-2.095716412
O	 3.749992648	-0.500917834	-1.630355980
H	 3.921913706	 0.206284354	-0.921339945
C	 1.769462473	 0.900809162	-1.578042280
H	 0.809054112	 0.999689994	-2.092309690
H	 2.387817586	 1.785337079	-1.796450083
N	 1.523713756	 0.843904155	-0.141607882
H	 0.597426888	 0.575406766	 0.192304100
C	 2.517939809	 0.991634333	 0.760171564
O	 3.713150914	 1.157825710	 0.421133613
C	 2.130303188	 0.931541094	 2.232139336
H	 2.565428320	 1.811608792	 2.725665553
H	 2.613323107	 0.037041920	 2.655644493
N	 0.712523412	 0.834277401	 2.475573851
H	 0.086516235	 1.645579857	 2.494497081
C	 0.095843678	-0.359454089	 2.732983396
O	 0.693938709	-1.436864213	 2.831558022
C	-1.435793735	-0.250215455	 2.841334607
H	-1.685148943	-0.495528748	 3.885863709
N	-1.883544632	 1.130819730	 2.576602935
H	-2.713693442	 1.357850794	 3.123185030
H	-2.130937510	 1.244365222	 1.589141657
C	-2.066226750	-1.328579812	 1.922369532
H	-3.160118182	-1.283592162	 2.042720506
H	-1.736783265	-2.311467648	 2.284946896
C	-1.681153665	-1.163413007	 0.484040010
C	-0.637458589	-1.807278892	-0.157022235
H	 0.061128892	-2.536599058	 0.241890533
N	-0.555162480	-1.392422730	-1.472791256
H	 0.219849388	-1.592979170	-2.112477320
C	-1.526499144	-0.440528426	-1.703233844
C	-1.805193903	 0.299496116	-2.857339400
H	-1.219978918	 0.165411779	-3.768079657
C	-2.866518576	 1.198837802	-2.803287407
H	-3.110587003	 1.793331940	-3.683612116
C	-3.643702299	 1.341740266	-1.634331396
H	-4.484996787	 2.034776873	-1.637088327
C	-3.361525388	 0.608081581	-0.486737279
H	-3.989649225	 0.715811381	 0.400193558
C	-2.272172055	-0.284977368	-0.493740221

----------- 212_WGG14: PBE+MBD@rsSCS -----------
O	-1.300204956	-3.591255090	-0.148617730
C	-0.703829394	-2.909544842	-0.970494992
O	-1.351090468	-2.187235825	-1.901405752
H	-0.665399845	-1.697086476	-2.470269345
C	 0.834213380	-2.821322370	-1.026672741
H	 1.168499099	-3.235792612	-1.991101961
H	 1.241609762	-3.426954625	-0.212884335
N	 1.359819527	-1.461958484	-0.897910011
H	 1.692738213	-1.168960213	 0.024739996
C	 1.223058195	-0.551961645	-1.883464193
O	 0.612939309	-0.813785060	-2.951498805
C	 1.772295190	 0.841698153	-1.644582572
H	 2.387569375	 1.116422500	-2.516664299
H	 2.395557232	 0.913573922	-0.742102166
N	 0.632845974	 1.727721832	-1.482417092
H	-0.275776315	 1.485116377	-1.889104561
C	 0.607689503	 2.740471042	-0.577120033
O	 1.598391520	 3.160919889	 0.036589795
C	-0.803410407	 3.282853144	-0.305083181
H	-0.701768512	 4.378330152	-0.210010498
N	-1.743452174	 2.876965133	-1.363516672
H	-2.707205981	 2.911851251	-1.027225829
H	-1.680167117	 3.504927193	-2.166515203
C	-1.268381249	 2.746973612	 1.074097950
H	-2.282081034	 3.140777845	 1.255394403
H	-0.616984621	 3.206854901	 1.831158903
C	-1.252272152	 1.258007482	 1.237423554
C	-2.285110794	 0.375941401	 0.992597681
H	-3.288439355	 0.569035445	 0.624341806
N	-1.895674199	-0.915676397	 1.299058448
H	-2.401104462	-1.762263915	 1.052613434
C	-0.584904592	-0.898285335	 1.728801046
C	 0.245359612	-1.949896143	 2.130754710
H	-0.119513232	-2.976257098	 2.146938359
C	 1.559657429	-1.634513873	 2.470159186
H	 2.237892161	-2.428744134	 2.784135568
C	 2.025365299	-0.300053559	 2.425529462
H	 3.059509572	-0.088164610	 2.699431550
C	 1.184501360	 0.747725280	 2.058114772
H	 1.559787022	 1.770021103	 2.014212860
C	-0.145089873	 0.459185649	 1.697618489

----------- 213_WGG15: PBE+MBD@rsSCS -----------
O	-1.520656439	-3.334780857	 0.739677387
C	-2.237503166	-2.433368194	 0.316261095
O	-3.263220855	-1.950545654	 1.027719647
H	-3.716193529	-1.202298302	 0.498857485
C	-2.041101590	-1.814031372	-1.079067849
H	-2.914094105	-2.100810845	-1.689986073
H	-1.143374589	-2.255737486	-1.521513059
N	-1.894038883	-0.362182341	-1.103680633
H	-0.995190898	 0.069197632	-1.389791657
C	-2.891654223	 0.484980674	-0.789199617
O	-4.013728657	 0.107689332	-0.367360366
C	-2.576668499	 1.971165478	-0.983417558
H	-3.471644252	 2.533329053	-0.699855428
H	-2.359745948	 2.149742957	-2.049528347
N	-1.448815566	 2.436042410	-0.187888680
H	-1.574876638	 3.118565445	 0.562171495
C	-0.160532594	 2.181710534	-0.529200542
O	 0.158330402	 1.454588057	-1.490674186
C	 0.878066519	 2.799095299	 0.404353260
H	 1.794464853	 2.901575284	-0.202277907
N	 0.377092387	 4.065952490	 0.963672394
H	 0.494838166	 4.837125357	 0.304046889
H	 0.895447361	 4.309315793	 1.810136069
C	 1.161892179	 1.833371516	 1.587900865
H	 0.315510885	 1.920274814	 2.288637666
H	 2.052667862	 2.223125898	 2.111723947
C	 1.346505006	 0.407605616	 1.199506275
C	 0.454357620	-0.616214172	 1.439918976
H	-0.482289199	-0.603978877	 1.990558231
N	 0.906842194	-1.785882969	 0.861706960
H	 0.357967761	-2.646598219	 0.834868647
C	 2.101557960	-1.533565527	 0.217499163
C	 2.924639463	-2.381284225	-0.530321509
H	 2.670045039	-3.431017988	-0.680886795
C	 4.082864184	-1.834664273	-1.075394632
H	 4.746041333	-2.466471200	-1.666149757
C	 4.417302378	-0.478605356	-0.875714795
H	 5.336656114	-0.088539411	-1.312553423
C	 3.595204470	 0.362530229	-0.135070706
H	 3.866551203	 1.410379769	 0.007358094
C	 2.414617290	-0.156185370	 0.422099974

----------- 214_WGG01: PBE+MBD@rsSCS -----------
O	-3.063120000	-1.219220000	-1.344281000
C	-2.446730000	-0.379300000	-1.990869000
O	-2.552505000	 0.933170000	-1.735640000
H	-1.914308000	 1.443920000	-2.342922000
C	-1.500760000	-0.749910000	-3.143945000
H	-1.885190000	-0.290530000	-4.068884000
H	-1.508090000	-1.837280000	-3.261283000
N	-0.123830000	-0.312710000	-2.934743000
H	 0.605130000	-0.976410000	-2.612585000
C	 0.236196000	 0.986820000	-2.969214000
O	-0.578536000	 1.923890000	-3.147872000
C	 1.729314000	 1.240370000	-2.747657000
H	 1.922454000	 2.299200000	-2.944802000
H	 2.313914000	 0.628100000	-3.451783000
N	 2.140453000	 0.925960000	-1.389033000
H	 2.350331000	 1.649480000	-0.691649000
C	 2.315580000	-0.334900000	-0.934868000
O	 2.091520000	-1.355490000	-1.623245000
C	 2.836220000	-0.414217000	 0.510258000
H	 3.888640000	-0.731616000	 0.417626000
N	 2.815382000	 0.923066000	 1.129467000
H	 3.583760000	 1.035785000	 1.789579000
H	 1.940813000	 1.054787000	 1.648514000
C	 2.064800000	-1.504828000	 1.293602000
H	 2.571480000	-1.649235000	 2.260754000
H	 2.151180000	-2.447541000	 0.736139000
C	 0.627320000	-1.145831000	 1.497094000
C	-0.419530000	-1.461363000	 0.652889000
H	-0.418770000	-2.069980000	-0.245597000
N	-1.591040000	-0.897106000	 1.111757000
H	-2.467170000	-0.929071000	 0.588700000
C	-1.328330000	-0.184539000	 2.260964000
C	-2.177341000	 0.575300000	 3.071107000
H	-3.233763000	 0.693483000	 2.827828000
C	-1.624501000	 1.178250000	 4.197198000
H	-2.258574000	 1.780322000	 4.848004000
C	-0.258632000	 1.020698000	 4.515489000
H	 0.135550000	 1.493178000	 5.415575000
C	 0.587372000	 0.272859000	 3.703662000
H	 1.639336000	 0.150908000	 3.970324000
C	 0.065340000	-0.334549000	 2.545204000

----------- 215_WGG07: PBE+MBD@rsSCS -----------
O	 1.301003865	 0.157398739	 3.595469192
C	 0.703445287	 0.976181666	 2.910766045
O	 1.348867140	 1.908847371	 2.189557980
H	 0.662741341	 2.472404359	 1.692689216
C	-0.834886377	 1.026388479	 2.821046035
H	-1.173031048	 1.988528282	 3.237518273
H	-1.239261543	 0.210788955	 3.426125790
N	-1.361690216	 0.896283100	 1.462245389
H	-1.699084967	-0.025716111	 1.172303846
C	-1.224416281	 1.879122931	 0.549457895
O	-0.610243325	 2.946093604	 0.806169588
C	-1.775911394	 1.637324930	-0.842705971
H	-2.394581085	 2.506389930	-1.119598273
H	-2.395738290	 0.732283306	-0.913119784
N	-0.636057933	 1.478964393	-1.728889221
H	 0.272875100	 1.883369575	-1.483471115
C	-0.609224422	 0.575355275	-2.742692837
O	-1.598902409	-0.039245011	-3.164353242
C	 0.802655655	 0.307075349	-3.284229890
H	 0.703136851	 0.209928146	-4.379628241
N	 1.738490686	 1.369764695	-2.878986612
H	 1.668755242	 2.174599884	-3.504290213
H	 2.703462338	 1.038093360	-2.920777544
C	 1.272010203	-1.069737171	-2.745358083
H	 2.287130772	-1.247719385	-3.137247655
H	 0.625205931	-1.830975481	-3.205196779
C	 1.253556493	-1.231957746	-1.256147610
C	 2.284768374	-0.985364705	-0.372914519
H	 3.286166567	-0.612300632	-0.564846628
N	 1.896183669	-1.295745781	 0.917773319
H	 2.402335088	-1.052389569	 1.764654024
C	 0.586732228	-1.728608108	 0.899592267
C	-0.242156310	-2.133380367	 1.951110049
H	 0.122344727	-2.150620181	 2.977920496
C	-1.555775684	-2.473533274	 1.634064040
H	-2.234555286	-2.788571235	 2.427191986
C	-2.019911872	-2.430219460	 0.298913657
H	-3.052721309	-2.706732410	 0.085676604
C	-1.179797026	-2.061962090	-0.748907388
H	-1.554004564	-2.022026120	-1.771944801
C	 0.147647785	-1.696572492	-0.458440286

----------- 216_WGG11: PBE+MBD@rsSCS -----------
O	-4.595489699	-0.119300438	 0.033739161
C	-3.293556980	 0.248221997	 0.183299781
O	-2.939614114	 1.418386812	 0.212869079
H	-5.112009924	 0.711628346	-0.029033878
C	-2.391417231	-0.977196762	 0.235146786
H	-2.157888709	-1.252231225	-0.804773908
H	-2.960643636	-1.797574255	 0.691442955
N	-1.160380028	-0.769486457	 0.954855328
H	-0.300267067	-0.562062352	 0.451012455
C	-1.186336038	-0.691556220	 2.321472511
O	-2.237105456	-0.781061240	 2.964560927
C	 0.162764048	-0.515253653	 3.017913063
H	 0.140336922	-1.152270077	 3.914332603
H	 0.251036633	 0.527527019	 3.360882191
N	 1.304232423	-0.787923499	 2.177121870
H	 1.451436145	-1.697446086	 1.729541575
C	 2.267833213	 0.132824414	 1.893498460
O	 2.339969746	 1.254297699	 2.412327272
C	 3.238996215	-0.313835224	 0.783093950
H	 4.243871915	-0.334291176	 1.232079194
N	 2.915269384	-1.672016993	 0.304664083
H	 2.326157426	-1.630770313	-0.531682558
H	 3.759261070	-2.187630425	 0.059188551
C	 3.208106684	 0.778552358	-0.320824684
H	 3.899897253	 0.479762845	-1.123736233
H	 3.591337877	 1.709738507	 0.117160401
C	 1.823080407	 0.994269362	-0.849586178
C	 0.892360898	 1.873512736	-0.329085643
H	 1.001836440	 2.566960952	 0.498484080
N	-0.309064369	 1.757508012	-1.001764296
H	-1.206109245	 2.065299571	-0.622471120
C	-0.194062352	 0.758312160	-1.947281488
C	-1.144670766	 0.242701558	-2.834349935
H	-2.160057991	 0.640557194	-2.867990660
C	-0.743888240	-0.784016925	-3.685364179
H	-1.459930083	-1.208709186	-4.388777524
C	 0.580759471	-1.269756979	-3.667333467
H	 0.865668205	-2.059568522	-4.362299432
C	 1.527641683	-0.750431199	-2.790532234
H	 2.554114804	-1.122891714	-2.809154409
C	 1.147705067	 0.266712380	-1.893304450

----------- 217_WGG09: PBE+MBD@rsSCS -----------
O	-1.439086927	-0.762944375	-3.693394912
C	-0.172686395	-0.649069168	-3.264258029
O	 0.645714682	-1.552326111	-3.396984707
H	-1.954970695	 0.058370579	-3.402790615
C	 0.159550873	 0.692823300	-2.593841956
H	-0.101124404	 1.506165119	-3.288365739
H	 1.229309049	 0.736998129	-2.373142792
N	-0.577240736	 0.890284240	-1.350588900
H	-0.112753593	 0.681103313	-0.464510484
C	-1.890869138	 1.203082209	-1.359760229
O	-2.547292754	 1.299639309	-2.422170928
C	-2.563972007	 1.457400084	-0.018191563
H	-3.442442832	 0.798694056	 0.032505980
H	-2.925285637	 2.496177142	-0.021996065
N	-1.748800150	 1.190207745	 1.149209793
H	-1.077989181	 1.883835031	 1.466648802
C	-1.889290657	 0.024685052	 1.871696309
O	-2.724400652	-0.836505278	 1.577976328
C	-0.935548021	-0.141262089	 3.060495400
H	-0.345234309	 0.781226132	 3.196115184
N	-1.639111886	-0.412101628	 4.317127579
H	-2.219374705	 0.386124911	 4.584885152
H	-2.279374847	-1.198559988	 4.169198596
C	 0.018519924	-1.315040387	 2.758175080
H	-0.590727281	-2.231521758	 2.728324739
H	 0.698321423	-1.406513989	 3.619681519
C	 0.774406636	-1.174267268	 1.477781400
C	 0.657734014	-1.973117043	 0.358456242
H	-0.002254096	-2.817724657	 0.184943738
N	 1.547035658	-1.564996682	-0.620252827
H	 1.505786624	-1.853641454	-1.601643655
C	 2.230404067	-0.455901620	-0.163082789
C	 3.202969796	 0.330534329	-0.791909780
H	 3.557521066	 0.096595705	-1.796846478
C	 3.716806545	 1.410161705	-0.078671220
H	 4.475540162	 2.042976659	-0.538711273
C	 3.287775326	 1.689242436	 1.236699892
H	 3.728318068	 2.530910239	 1.771297225
C	 2.328996579	 0.901328963	 1.864548688
H	 2.027403367	 1.114740355	 2.891766294
C	 1.770190046	-0.183686250	 1.162508001

----------- 218_WGG13: PBE+MBD@rsSCS -----------
O	-1.592059083	 2.396041608	 1.677125114
C	-0.756279356	 3.065199130	 0.862708152
O	 0.192840008	 3.705728790	 1.290465234
H	-2.288722081	 1.921233616	 1.109082450
C	-1.093685564	 2.971224512	-0.639144798
H	-0.346832374	 3.545555362	-1.192867232
H	-2.087035741	 3.418715774	-0.800500074
N	-1.105657023	 1.604661813	-1.163793313
H	-0.267498879	 1.279481596	-1.654106107
C	-2.070826668	 0.725610423	-0.832155144
O	-3.000989371	 1.020288592	-0.037693018
C	-1.972883494	-0.684019935	-1.381454448
H	-1.181674030	-0.805509038	-2.133065006
H	-2.939346398	-0.943724404	-1.842451767
N	-1.658346407	-1.546037291	-0.250585336
H	-1.981585482	-1.250843901	 0.666788115
C	-0.837489910	-2.627571498	-0.352979986
O	-0.465686447	-3.095950422	-1.437813450
C	-0.327729646	-3.176484112	 0.977008017
H	-0.936179459	-2.766176570	 1.802082909
N	-0.481457158	-4.628913688	 0.952487694
H	 0.092888877	-5.065763238	 1.675950898
H	-0.155814041	-4.973283951	 0.043950785
C	 1.144981724	-2.691362900	 1.174155152
H	 1.751878487	-3.198497896	 0.407056563
H	 1.479059813	-3.075721789	 2.151021223
C	 1.364795772	-1.213086192	 1.097502251
C	 1.348334693	-0.306828947	 2.139389768
H	 1.176275070	-0.473418062	 3.198871782
N	 1.624931589	 0.966514008	 1.671804733
H	 1.520346794	 1.828825333	 2.199060499
C	 1.803515736	 0.913816003	 0.305365912
C	 2.088268041	 1.935902126	-0.606754137
H	 2.214645949	 2.965800144	-0.274390261
C	 2.169927998	 1.586701161	-1.953552621
H	 2.389165240	 2.356181981	-2.694681832
C	 1.990998326	 0.248247019	-2.373749166
H	 2.067843847	 0.009164328	-3.434763289
C	 1.742318444	-0.770767985	-1.457748019
H	 1.598901197	-1.796793145	-1.796895491
C	 1.639638009	-0.447468353	-0.092034753

----------- 219_WGG10: PBE+MBD@rsSCS -----------
O	 1.511198025	-0.761317867	 3.337614962
C	 2.230800566	-0.338788287	 2.438005289
O	 3.254542879	-1.051997795	 1.954704605
H	 3.709495364	-0.522275097	 1.208077064
C	 2.038836338	 1.058716825	 1.822140259
H	 2.908656962	 1.668562987	 2.120931661
H	 1.137766386	 1.499074894	 2.258706104
N	 1.900892850	 1.091363223	 0.369640219
H	 1.004961615	 1.381248725	-0.064728281
C	 2.899320889	 0.775773004	-0.475889231
O	 4.016913074	 0.343248209	-0.098321581
C	 2.589275982	 0.984423852	-1.960726566
H	 3.485139881	 0.707014316	-2.524058473
H	 2.372889390	 2.052251964	-2.128835547
N	 1.462884090	 0.192419359	-2.434732676
H	 1.592698321	-0.563247169	-3.109914886
C	 0.173349288	 0.531256841	-2.182022286
O	-0.147220207	 1.492407225	-1.455079104
C	-0.864105937	-0.403506176	-2.800048361
H	-1.779859908	 0.202923281	-2.907773764
N	-0.360830980	-0.964539016	-4.065765063
H	-0.880973188	-1.809164844	-4.311519590
H	-0.475642953	-0.304679444	-4.837476281
C	-1.152117174	-1.584076479	-1.831204781
H	-0.304692362	-2.283962133	-1.911296709
H	-2.040008915	-2.110148893	-2.224077741
C	-1.344740370	-1.191680721	-0.407301201
C	-0.457341867	-1.426511257	 0.621913914
H	 0.479268240	-1.977639623	 0.617741488
N	-0.915948929	-0.842645455	 1.786825381
H	-0.371930318	-0.815318947	 2.650843643
C	-2.111252190	-0.202567612	 1.526261138
C	-2.939667446	 0.549136876	 2.365452786
H	-2.689304028	 0.709345610	 3.415057687
C	-4.097774267	 1.087078036	 1.810923230
H	-4.765427670	 1.679833469	 2.436521591
C	-4.425659691	 0.878697326	 0.454590229
H	-5.343816977	 1.311940388	 0.057692628
C	-3.597083444	 0.136153042	-0.378413078
H	-3.861532930	-0.011606679	-1.426961966
C	-2.417582390	-0.415198955	 0.148506288

----------- 220_WGG12: PBE+MBD@rsSCS -----------
O	-1.391814769	-3.492669981	-0.075931768
C	-0.825921622	-2.832044276	-0.933909436
O	-1.504891010	-2.078781175	-1.818958477
H	-0.840196705	-1.626622469	-2.441241853
C	 0.707258590	-2.806646703	-1.098681934
H	 0.956211268	-3.238766054	-2.080681336
H	 1.147465487	-3.424481799	-0.311644757
N	 1.293991447	-1.468076521	-1.016167355
H	 1.706968529	-1.188712349	-0.121360743
C	 1.119653117	-0.552980488	-1.988864410
O	 0.422866284	-0.786244552	-3.011331112
C	 1.710978896	 0.830107798	-1.789281912
H	 2.302001085	 1.087711288	-2.682464041
H	 2.358373248	 0.909634490	-0.905141049
N	 0.578294660	 1.725324210	-1.602168342
H	-0.303243129	 1.458212228	-2.034842295
C	 0.557755148	 2.706804294	-0.654403805
O	 1.577778000	 3.118658927	-0.086052714
C	-0.843917383	 3.220131504	-0.268684595
H	-0.776910090	 4.319197573	-0.262428519
N	-1.973675082	 2.834592138	-1.110549799
H	-1.868907119	 3.110345962	-2.086504107
H	-2.179922769	 1.834645495	-1.048099146
C	-1.116080282	 2.766039184	 1.191214133
H	-2.087125876	 3.192557480	 1.480029770
H	-0.347221588	 3.218343668	 1.832553609
C	-1.121144121	 1.279138794	 1.376182394
C	-2.202622824	 0.426202666	 1.263656868
H	-3.240312753	 0.655603286	 1.039422205
N	-1.815638308	-0.876303504	 1.529606112
H	-2.370853158	-1.708054596	 1.350889293
C	-0.463492036	-0.896047589	 1.798979414
C	 0.376618526	-1.969691190	 2.112934824
H	-0.010398911	-2.986346611	 2.173506069
C	 1.726814940	-1.688180321	 2.310240744
H	 2.412858903	-2.498616829	 2.557914647
C	 2.220636997	-0.366655700	 2.210867723
H	 3.281784920	-0.181246360	 2.379230168
C	 1.374887642	 0.702245249	 1.926118297
H	 1.767877895	 1.715327286	 1.842761852
C	 0.008493950	 0.447865546	 1.707915383



==> geometries/WGG_ts.txt <==
%auto-ignore
WGG: PBE+TS

----------- 206_WGG06: PBE+TS -----------
O	-1.710223000	-3.571970000	-0.053708000
C	-0.576005000	-3.256988000	 0.285945000
O	 0.456199000	-3.289652000	-0.570770000
H	 1.277868000	-2.889339000	-0.118901000
C	-0.245577000	-2.803943000	 1.718339000
H	 0.461400000	-3.528313000	 2.157425000
H	-1.173935000	-2.827166000	 2.294195000
N	 0.310416000	-1.455412000	 1.815559000
H	-0.207974000	-0.711097000	 2.317082000
C	 1.540111000	-1.133823000	 1.369323000
O	 2.271051000	-1.925474000	 0.726329000
C	 2.047663000	 0.263261000	 1.754035000
H	 3.017009000	 0.390648000	 1.263610000
H	 2.205973000	 0.273274000	 2.844975000
N	 1.195539000	 1.385119000	 1.381975000
H	 1.474564000	 2.007544000	 0.621379000
C	 0.005949000	 1.682020000	 1.953384000
O	-0.534693000	 0.986556000	 2.839963000
C	-0.685608000	 2.927993000	 1.391514000
H	-1.194678000	 3.393681000	 2.253422000
N	 0.291365000	 3.823662000	 0.747529000
H	 0.797265000	 4.374769000	 1.443263000
H	-0.186044000	 4.483531000	 0.131937000
C	-1.793621000	 2.490135000	 0.380707000
H	-2.048890000	 3.378975000	-0.222053000
H	-2.691807000	 2.251093000	 0.965392000
C	-1.476170000	 1.312501000	-0.492057000
C	-2.100520000	 0.085161000	-0.386880000
H	-2.896370000	-0.225387000	 0.283223000
N	-1.570870000	-0.802493000	-1.299084000
H	-1.810749000	-1.790273000	-1.346687000
C	-0.559777000	-0.176022000	-2.000212000
C	 0.300995000	-0.683561000	-2.978918000
H	 0.240774000	-1.724680000	-3.293715000
C	 1.246772000	 0.183920000	-3.515508000
H	 1.935766000	-0.178540000	-4.278284000
C	 1.330997000	 1.524731000	-3.084807000
H	 2.081696000	 2.179644000	-3.527797000
C	 0.480946000	 2.023180000	-2.102684000
H	 0.577758000	 3.053796000	-1.765427000
C	-0.484216000	 1.170943000	-1.531162000

----------- 207_WGG08: PBE+TS -----------
O	 0.475916667	 3.343122917	 1.994565764
C	 0.701757465	 3.136264806	 0.809728617
O	-0.225010779	 3.363760774	-0.137642325
H	 0.122713072	 3.024683048	-1.033455368
C	 2.053332324	 2.595181284	 0.307660000
H	 2.705998589	 2.472222994	 1.175939609
H	 2.500025605	 3.342330442	-0.369317716
N	 1.961881933	 1.306848966	-0.380721811
H	 2.398899844	 0.466623419	 0.027639150
C	 1.374851297	 1.159741100	-1.586527458
O	 0.781357739	 2.091538830	-2.180091868
C	 1.493603421	-0.230970174	-2.220674644
H	 2.555664648	-0.443341642	-2.414923003
H	 0.960900983	-0.191652930	-3.175418202
N	 0.944077377	-1.326107452	-1.427557488
H	-0.022421615	-1.598550193	-1.598090545
C	 1.577295353	-1.855335544	-0.346860198
O	 2.665581270	-1.412297833	 0.074277171
C	 0.871229085	-3.025720522	 0.339701288
H	 0.117553355	-3.429875390	-0.353709398
N	 1.875923913	-4.068124514	 0.563629937
H	 2.692411632	-3.651353303	 1.019635549
H	 1.507965020	-4.797249486	 1.177326660
C	 0.139691769	-2.520436553	 1.626593502
H	 0.904602191	-2.338938328	 2.396311572
H	-0.486579678	-3.354428442	 1.986534788
C	-0.669057144	-1.275245696	 1.424073351
C	-0.451828199	-0.061261876	 2.044416494
H	 0.267632219	 0.204909341	 2.812254664
N	-1.316295806	 0.893219474	 1.546411636
H	-1.277746289	 1.880056906	 1.789894759
C	-2.086569026	 0.327205433	 0.552094531
C	-3.035620743	 0.905861380	-0.296481349
H	-3.277196658	 1.966507807	-0.230056354
C	-3.642689551	 0.083023227	-1.241260396
H	-4.381212032	 0.504673634	-1.922816939
C	-3.320809575	-1.287786712	-1.330959662
H	-3.829247513	-1.906980418	-2.070200549
C	-2.373449525	-1.861880316	-0.486679698
H	-2.155544951	-2.929103208	-0.555860391
C	-1.724317689	-1.052507246	 0.467850319

----------- 208_WGG04: PBE+TS -----------
O	-1.462798239	 2.380894589	-1.949853593
C	-0.844005910	 2.631904595	-0.927534404
O	-1.413024946	 3.286972115	 0.104814371
H	-0.722162193	 3.420611846	 0.831595742
C	 0.642918150	 2.261526110	-0.739597832
H	 1.222391213	 3.199103354	-0.716751079
H	 0.957634115	 1.672699002	-1.604449930
N	 0.939182125	 1.484309110	 0.466849842
H	 1.208237697	 0.506185055	 0.348016545
C	 0.866421601	 2.001299882	 1.715167431
O	 0.494298777	 3.177805329	 1.935632150
C	 1.201473592	 1.046556127	 2.865385950
H	 1.124908921	 1.618209286	 3.796004146
H	 2.223601719	 0.656474488	 2.756175131
N	 0.293519504	-0.087460096	 2.886544444
H	-0.676072258	 0.004271301	 3.200168944
C	 0.577997704	-1.250501827	 2.236140562
O	 1.682221074	-1.489699548	 1.723605304
C	-0.595250950	-2.248581863	 2.181386127
H	-0.381384627	-3.006127629	 2.952990557
N	-1.850707251	-1.577428906	 2.562948550
H	-2.255496788	-1.114628456	 1.743036100
H	-2.534942016	-2.253596370	 2.902905319
C	-0.628001197	-2.967727473	 0.804010656
H	-1.429299499	-3.721251867	 0.850000144
H	 0.314593588	-3.516677819	 0.678698244
C	-0.832074844	-2.047691846	-0.365981668
C	-2.018556030	-1.473341952	-0.787202105
H	-3.025260186	-1.592665126	-0.398353431
N	-1.805748746	-0.712444778	-1.924197953
H	-2.455687753	-0.031357140	-2.301814748
C	-0.466864008	-0.765318272	-2.255605755
C	 0.221292910	-0.167051725	-3.317804535
H	-0.291759734	 0.480007268	-4.027892580
C	 1.587225118	-0.413521295	-3.412707615
H	 2.155824173	 0.032332085	-4.228911192
C	 2.250766565	-1.226701345	-2.467288053
H	 3.323060693	-1.392685190	-2.569160596
C	 1.564231187	-1.817950034	-1.412633647
H	 2.089871958	-2.419356426	-0.672893633
C	 0.178053791	-1.596405555	-1.294061911

----------- 209_WGG03: PBE+TS -----------
O	-1.997216631	 3.330789530	 0.478371164
C	-0.809741517	 3.134112144	 0.699540611
O	 0.132402156	 3.376843723	-0.228501965
H	 1.031486711	 3.041210202	 0.112978930
C	-0.300545289	 2.591368559	 2.047772412
H	-1.168302576	 2.455810640	 2.698579648
H	 0.367290542	 3.344280821	 2.498599774
N	 0.400881391	 1.310548974	 1.950788852
H	 0.001771016	 0.464713825	 2.387194133
C	 1.602473482	 1.173012918	 1.353273492
O	 2.188467417	 2.109523534	 0.759356653
C	 2.242712592	-0.216090244	 1.458302008
H	 2.458122712	-0.428446405	 2.516371929
H	 3.187324411	-0.172782408	 0.907811644
N	 1.443160528	-1.313931002	 0.920974252
H	 1.579810193	-1.559952652	-0.058853698
C	 0.363320384	-1.841703101	 1.561786600
O	-0.041385143	-1.402557655	 2.658965964
C	-0.323625977	-3.029353786	 0.865532997
H	 0.367215632	-3.438938132	 0.113882169
N	-0.651198796	-4.113101895	 1.794376354
H	 0.200479007	-4.569553097	 2.127097352
H	-1.113089348	-3.718447033	 2.619194784
C	-1.613274327	-2.546278552	 0.147839941
H	-2.382784384	-2.378327525	 0.916137122
H	-1.965088747	-3.384658906	-0.472623237
C	-1.425722695	-1.291862375	-0.650079677
C	-2.059397384	-0.086212143	-0.428312118
H	-2.830700742	 0.166694813	 0.292158546
N	-1.572861105	 0.877649984	-1.289401843
H	-1.826815085	 1.861883122	-1.246039199
C	-0.573965266	 0.325105355	-2.063314952
C	 0.267477313	 0.916313282	-3.010602129
H	 0.192181140	 1.978266950	-3.243469830
C	 1.216639234	 0.104163999	-3.625331832
H	 1.892727349	 0.535544498	-4.363080551
C	 1.317654993	-1.267863217	-3.312420831
H	 2.059220375	-1.878253099	-3.827793947
C	 0.481961406	-1.853933940	-2.364779598
H	 0.556683976	-2.922461823	-2.155826677
C	-0.475945949	-1.055174884	-1.707400244

----------- 210_WGG05: PBE+TS -----------
O	-0.883480367	-1.816377939	 0.282711025
C	-1.818225655	-1.292520028	-0.297277505
O	-2.561372806	-1.946582319	-1.243076545
H	-2.184455906	-2.848531048	-1.299979957
C	-2.333366445	 0.128802725	-0.094408804
H	-3.412138079	 0.068720868	 0.104133403
H	-2.193722712	 0.684339809	-1.031427398
N	-1.663167260	 0.811925440	 0.984846882
H	-0.790697978	 1.297452510	 0.773837027
C	-1.901938698	 0.443613230	 2.285834210
O	-2.880099559	-0.225856011	 2.629971650
C	-0.803531577	 0.875493263	 3.271398901
H	-1.128781557	 0.598095874	 4.279086679
H	-0.632756453	 1.959798776	 3.221555701
N	 0.450126584	 0.208486364	 2.945062960
H	 0.546062363	-0.801765572	 3.077263886
C	 1.330891734	 0.737129022	 2.053436383
O	 1.255727707	 1.903971264	 1.629400815
C	 2.450201347	-0.230545301	 1.620204685
H	 3.287876871	-0.034993660	 2.311689814
N	 2.019838884	-1.616670249	 1.844125616
H	 2.814387301	-2.255678259	 1.825681118
H	 1.360106093	-1.904659940	 1.113375049
C	 2.963350246	 0.103481822	 0.188871499
H	 3.919505414	-0.426108318	 0.060302917
H	 3.185347394	 1.178664031	 0.151847483
C	 2.035638883	-0.273773663	-0.927718803
C	 1.975783133	-1.509635442	-1.538970739
H	 2.571026254	-2.398785510	-1.356127024
N	 1.006257753	-1.508578819	-2.527839276
H	 0.798442614	-2.283986585	-3.143833107
C	 0.421435650	-0.258665391	-2.586023492
C	-0.582783795	 0.229438313	-3.428474854
H	-1.048476519	-0.403526646	-4.184052506
C	-0.968240246	 1.556956682	-3.263624189
H	-1.748793177	 1.970781695	-3.901468140
C	-0.362815423	 2.374654571	-2.284208367
H	-0.687177118	 3.410209900	-2.183315685
C	 0.636645855	 1.886316618	-1.448251073
H	 1.088022730	 2.518216651	-0.684616295
C	 1.045096518	 0.545267276	-1.584486946

----------- 211_WGG02: PBE+TS -----------
O	 2.022390000	-1.127289000	-2.869427000
C	 2.546252000	-0.338030000	-2.092024000
O	 3.792547000	-0.515692000	-1.626391000
H	 3.977092000	 0.178417000	-0.912531000
C	 1.828817000	 0.923236000	-1.573647000
H	 0.874131000	 1.030532000	-2.095063000
H	 2.455815000	 1.802187000	-1.789307000
N	 1.570017000	 0.868963000	-0.137184000
H	 0.636610000	 0.624434000	 0.190618000
C	 2.556061000	 0.990685000	 0.779678000
O	 3.758348000	 1.135765000	 0.460856000
C	 2.140389000	 0.925432000	 2.247970000
H	 2.566738000	 1.804410000	 2.750971000
H	 2.614813000	 0.028624000	 2.674471000
N	 0.716236000	 0.828085000	 2.469913000
H	 0.093656000	 1.641250000	 2.493203000
C	 0.094999000	-0.361990000	 2.744114000
O	 0.691537000	-1.436749000	 2.866183000
C	-1.440794000	-0.250408000	 2.840874000
H	-1.693147000	-0.499245000	 3.883529000
N	-1.887255000	 1.133200000	 2.583164000
H	-2.707458000	 1.361748000	 3.143318000
H	-2.149685000	 1.251910000	 1.601134000
C	-2.075836000	-1.329113000	 1.917840000
H	-3.168563000	-1.289123000	 2.046676000
H	-1.743348000	-2.312083000	 2.275829000
C	-1.704082000	-1.166123000	 0.471798000
C	-0.667766000	-1.814862000	-0.175967000
H	 0.031947000	-2.543418000	 0.220111000
N	-0.594412000	-1.406385000	-1.494278000
H	 0.177999000	-1.610196000	-2.133114000
C	-1.564525000	-0.450517000	-1.720930000
C	-1.849458000	 0.287461000	-2.875672000
H	-1.269010000	 0.149994000	-3.788180000
C	-2.906441000	 1.191731000	-2.817143000
H	-3.156324000	 1.782344000	-3.698039000
C	-3.672009000	 1.344252000	-1.642001000
H	-4.507523000	 2.043860000	-1.638809000
C	-3.384880000	 0.612224000	-0.494413000
H	-4.006183000	 0.727083000	 0.395600000
C	-2.300664000	-0.288435000	-0.506509000

----------- 212_WGG14: PBE+TS -----------
O	-1.292989814	-3.668137141	-0.222189933
C	-0.709270312	-2.956696396	-1.026566688
O	-1.368937559	-2.229570815	-1.945349553
H	-0.696006230	-1.708746520	-2.499598357
C	 0.830199841	-2.843597800	-1.070038000
H	 1.180224686	-3.263152684	-2.026279315
H	 1.232757139	-3.441693218	-0.249143193
N	 1.349030549	-1.479750610	-0.936007130
H	 1.709628756	-1.202533277	-0.021606231
C	 1.194514716	-0.547240730	-1.899705702
O	 0.565599056	-0.781416501	-2.961776689
C	 1.755277880	 0.839917126	-1.634230150
H	 2.383118161	 1.122413039	-2.494709862
H	 2.370716311	 0.890149392	-0.725915634
N	 0.622773512	 1.737133342	-1.471747452
H	-0.292513440	 1.489406260	-1.857280509
C	 0.617907308	 2.769777172	-0.587688377
O	 1.621478615	 3.201046383	-0.004191955
C	-0.789968806	 3.313581710	-0.293295865
H	-0.681741244	 4.405987425	-0.181412972
N	-1.741578955	 2.928813288	-1.350280285
H	-2.702063051	 2.965766710	-1.007001320
H	-1.679227867	 3.562397568	-2.148499465
C	-1.249557861	 2.756184232	 1.083826691
H	-2.264738451	 3.141945697	 1.270811550
H	-0.602350388	 3.210479382	 1.846759284
C	-1.231039447	 1.262032846	 1.235411271
C	-2.266341424	 0.384759367	 0.984597905
H	-3.265693971	 0.585123098	 0.612951722
N	-1.886585344	-0.908980666	 1.293211120
H	-2.410383180	-1.750029806	 1.070432417
C	-0.579597238	-0.898963776	 1.735534097
C	 0.238114664	-1.954375068	 2.154541826
H	-0.131600024	-2.978696697	 2.171699350
C	 1.549654580	-1.644705214	 2.508460924
H	 2.216980772	-2.440323861	 2.839120525
C	 2.025136426	-0.314225955	 2.460161418
H	 3.056016144	-0.106891173	 2.746188671
C	 1.197794386	 0.737334743	 2.074676728
H	 1.583201138	 1.755253566	 2.028715924
C	-0.130471033	 0.455886561	 1.702466215

----------- 213_WGG15: PBE+TS -----------
O	-1.595209863	-3.326053212	 0.765570079
C	-2.314182390	-2.425358270	 0.347555929
O	-3.343553752	-1.950058645	 1.061066179
H	-3.788313353	-1.190853695	 0.545747532
C	-2.109804855	-1.796755900	-1.044989770
H	-2.971489058	-2.085653654	-1.670899420
H	-1.205680407	-2.233988195	-1.476323380
N	-1.955838939	-0.342822811	-1.065575221
H	-1.057501405	 0.074322960	-1.365160311
C	-2.939284902	 0.518561069	-0.738228487
O	-4.061155953	 0.157486631	-0.305163224
C	-2.612183311	 2.005253345	-0.937254228
H	-3.497288800	 2.570593067	-0.632354278
H	-2.424093731	 2.183796419	-2.008331680
N	-1.463481240	 2.471652707	-0.168736056
H	-1.577655241	 3.137499638	 0.596308489
C	-0.181325509	 2.213559438	-0.536180390
O	 0.111487674	 1.487905568	-1.505593036
C	 0.887544010	 2.817049079	 0.377113648
H	 1.783233757	 2.926193347	-0.257395956
N	 0.411183465	 4.079343240	 0.971568875
H	 0.522434642	 4.862956687	 0.326032607
H	 0.945848773	 4.303229668	 1.812760616
C	 1.209517233	 1.829785057	 1.539127501
H	 0.387104372	 1.909572971	 2.267276393
H	 2.117101969	 2.210029037	 2.038936263
C	 1.382451037	 0.400521679	 1.141158969
C	 0.484964727	-0.617375672	 1.388742871
H	-0.453580363	-0.593850381	 1.933990716
N	 0.934149413	-1.796623575	 0.826357725
H	 0.389051735	-2.658613637	 0.820625562
C	 2.137070952	-1.558950273	 0.188154098
C	 2.967402455	-2.422478035	-0.534821975
H	 2.711774425	-3.473756098	-0.670033019
C	 4.135150396	-1.889802906	-1.074214550
H	 4.803951613	-2.535127171	-1.643583171
C	 4.470523543	-0.530911816	-0.896153394
H	 5.395218128	-0.150805824	-1.330270359
C	 3.642016006	 0.325804817	-0.179569848
H	 3.913063216	 1.375072646	-0.053559468
C	 2.453533532	-0.179729299	 0.375437168

----------- 214_WGG01: PBE+TS -----------
O	-3.115468000	-1.131867000	-1.374307000
C	-2.476290000	-0.318443000	-2.031025000
O	-2.572635000	 1.002304000	-1.813809000
H	-1.919970000	 1.490042000	-2.420845000
C	-1.512686000	-0.741373000	-3.155663000
H	-1.878984000	-0.323513000	-4.107635000
H	-1.529419000	-1.832570000	-3.222115000
N	-0.130874000	-0.313182000	-2.942461000
H	 0.585641000	-0.985388000	-2.616716000
C	 0.250086000	 0.980916000	-2.998395000
O	-0.546946000	 1.924973000	-3.212683000
C	 1.744408000	 1.226742000	-2.754744000
H	 1.935431000	 2.287529000	-2.941533000
H	 2.336301000	 0.623192000	-3.460220000
N	 2.148924000	 0.907676000	-1.391858000
H	 2.364673000	 1.632946000	-0.700193000
C	 2.329633000	-0.353794000	-0.937765000
O	 2.106579000	-1.372714000	-1.626853000
C	 2.846862000	-0.437884000	 0.511399000
H	 3.892910000	-0.774535000	 0.419108000
N	 2.852796000	 0.900359000	 1.130646000
H	 3.621035000	 0.991572000	 1.794028000
H	 1.982875000	 1.049959000	 1.650872000
C	 2.055729000	-1.517685000	 1.299062000
H	 2.563075000	-1.670494000	 2.263822000
H	 2.128236000	-2.462828000	 0.744913000
C	 0.618510000	-1.142710000	 1.508936000
C	-0.433411000	-1.451291000	 0.667583000
H	-0.437624000	-2.055740000	-0.232839000
N	-1.601916000	-0.884994000	 1.131861000
H	-2.479848000	-0.909209000	 0.613183000
C	-1.333421000	-0.177337000	 2.284169000
C	-2.181785000	 0.574393000	 3.104247000
H	-3.240393000	 0.685971000	 2.869415000
C	-1.625366000	 1.174362000	 4.229939000
H	-2.258488000	 1.769803000	 4.887585000
C	-0.256656000	 1.021589000	 4.538339000
H	 0.141728000	 1.493481000	 5.436561000
C	 0.587150000	 0.276564000	 3.720926000
H	 1.639850000	 0.157200000	 3.983689000
C	 0.061122000	-0.330134000	 2.562232000

----------- 215_WGG07: PBE+TS -----------
O	 1.296363000	 0.233077000	 3.671481000
C	 0.708624000	 1.034188000	 2.959756000
O	 1.363728000	 1.958047000	 2.234859000
H	 0.689174000	 2.509853000	 1.713414000
C	-0.831592000	 1.070644000	 2.846095000
H	-1.186155000	 2.023210000	 3.270802000
H	-1.230997000	 0.246113000	 3.441262000
N	-1.350808000	 0.937977000	 1.481887000
H	-1.715617000	 0.025283000	 1.205520000
C	-1.198167000	 1.900763000	 0.548019000
O	-0.571792000	 2.964375000	 0.780984000
C	-1.758580000	 1.633730000	-0.839177000
H	-2.388903000	 2.492083000	-1.122726000
H	-2.372927000	 0.725116000	-0.888962000
N	-0.626306000	 1.471393000	-1.736578000
H	 0.289538000	 1.855487000	-1.489132000
C	-0.620915000	 0.588825000	-2.770488000
O	-1.623865000	 0.004849000	-3.202367000
C	 0.788430000	 0.297659000	-3.314208000
H	 0.681450000	 0.183759000	-4.406726000
N	 1.737104000	 1.358563000	-2.930584000
H	 1.675508000	 2.153141000	-3.569030000
H	 2.698021000	 1.015976000	-2.963453000
C	 1.253220000	-1.078236000	-2.756588000
H	 2.269428000	-1.260839000	-3.141914000
H	 0.611095000	-1.843684000	-3.213492000
C	 1.234062000	-1.235001000	-1.262855000
C	 2.268816000	-0.983960000	-0.384836000
H	 3.266743000	-0.607427000	-0.583953000
N	 1.889569000	-1.296999000	 0.907999000
H	 2.414700000	-1.078891000	 1.749239000
C	 0.583354000	-1.741924000	 0.897381000
C	-0.234278000	-2.163120000	 1.952361000
H	 0.135886000	-2.183777000	 2.976686000
C	-1.545647000	-2.518001000	 1.641716000
H	-2.213293000	-2.850273000	 2.436716000
C	-2.020589000	-2.469252000	 0.310919000
H	-3.051103000	-2.756574000	 0.102284000
C	-1.192985000	-2.081643000	-0.739887000
H	-1.577247000	-2.035307000	-1.758342000
C	 0.134551000	-1.707404000	-0.457581000

----------- 216_WGG11: PBE+TS -----------
O	-4.676992000	-0.029939000	 0.019901000
C	-3.370095000	 0.315236000	 0.188839000
O	-2.989394000	 1.475767000	 0.158138000
H	-5.166275000	 0.807506000	-0.123091000
C	-2.503629000	-0.930319000	 0.353172000
H	-2.299303000	-1.314047000	-0.657872000
H	-3.093606000	-1.682424000	 0.893420000
N	-1.252846000	-0.711161000	 1.037934000
H	-0.401302000	-0.540995000	 0.509694000
C	-1.204027000	-0.702464000	 2.407462000
O	-2.213305000	-0.825155000	 3.107629000
C	 0.185842000	-0.549425000	 3.036868000
H	 0.209105000	-1.224192000	 3.904941000
H	 0.285278000	 0.478684000	 3.417817000
N	 1.295366000	-0.781027000	 2.137098000
H	 1.471902000	-1.693454000	 1.707342000
C	 2.267530000	 0.144766000	 1.884159000
O	 2.336046000	 1.253122000	 2.428740000
C	 3.256223000	-0.282127000	 0.777401000
H	 4.255751000	-0.276834000	 1.238248000
N	 2.973019000	-1.651976000	 0.305241000
H	 2.378818000	-1.635102000	-0.527356000
H	 3.832778000	-2.138066000	 0.055286000
C	 3.219233000	 0.804836000	-0.338862000
H	 3.926327000	 0.510741000	-1.129447000
H	 3.584863000	 1.745481000	 0.092787000
C	 1.836046000	 0.997394000	-0.889337000
C	 0.886263000	 1.861686000	-0.378187000
H	 0.977141000	 2.562245000	 0.445358000
N	-0.311798000	 1.712473000	-1.049771000
H	-1.211778000	 2.031643000	-0.689753000
C	-0.174938000	 0.709236000	-1.989168000
C	-1.113402000	 0.169575000	-2.876526000
H	-2.136728000	 0.544691000	-2.911344000
C	-0.688160000	-0.847139000	-3.728024000
H	-1.392762000	-1.285943000	-4.434086000
C	 0.646219000	-1.305027000	-3.705111000
H	 0.950153000	-2.089636000	-4.397693000
C	 1.579036000	-0.766270000	-2.824188000
H	 2.611364000	-1.120445000	-2.837095000
C	 1.177219000	 0.247606000	-1.931219000

----------- 217_WGG09: PBE+TS -----------
O	-1.474758649	-0.772033021	-3.738891408
C	-0.210137837	-0.653389207	-3.298948683
O	 0.607980573	-1.557237530	-3.415926130
H	-1.996723079	 0.041292802	-3.446521330
C	 0.122013944	 0.695409287	-2.634693579
H	-0.142347425	 1.509027641	-3.327256572
H	 1.193194104	 0.739068817	-2.423798266
N	-0.604124616	 0.893092687	-1.383172845
H	-0.128156224	 0.699665910	-0.501675089
C	-1.921349514	 1.196858025	-1.374251406
O	-2.595044040	 1.285778249	-2.425183519
C	-2.571965159	 1.452225534	-0.019040885
H	-3.453178184	 0.799416629	 0.041999750
H	-2.921897405	 2.494500674	-0.014823559
N	-1.743829351	 1.176045490	 1.139829716
H	-1.074864528	 1.868513103	 1.462405361
C	-1.895444831	 0.014432087	 1.869187641
O	-2.732345403	-0.842870001	 1.572477956
C	-0.951597192	-0.145619792	 3.070834410
H	-0.380660780	 0.785755805	 3.217056951
N	-1.668886818	-0.426355048	 4.319430279
H	-2.248399422	 0.371537528	 4.588779920
H	-2.308122839	-1.211962399	 4.165107759
C	 0.034223408	-1.301652235	 2.779205629
H	-0.549047032	-2.233986885	 2.755610109
H	 0.712269123	-1.369910702	 3.643287166
C	 0.797538319	-1.159982293	 1.498195097
C	 0.681574059	-1.962972377	 0.381406602
H	 0.019994465	-2.805851909	 0.209921625
N	 1.573936223	-1.562158897	-0.597667048
H	 1.537380922	-1.862107451	-1.574346202
C	 2.260627663	-0.452086676	-0.143783621
C	 3.238118486	 0.328082468	-0.773883178
H	 3.592001110	 0.088182377	-1.777145290
C	 3.756898285	 1.407980548	-0.064123785
H	 4.520861227	 2.033600128	-0.525045160
C	 3.325172630	 1.695822485	 1.248122806
H	 3.766576149	 2.538919321	 1.779331073
C	 2.360303568	 0.915241094	 1.876667472
H	 2.055738278	 1.136590321	 2.900487274
C	 1.798967791	-0.172711587	 1.179762958

----------- 218_WGG13: PBE+TS -----------
O	-1.636290973	 2.421194892	 1.698058664
C	-0.824671293	 3.109684499	 0.874151203
O	 0.103700526	 3.782798742	 1.294391061
H	-2.323500943	 1.924210040	 1.141553311
C	-1.156364077	 2.994202303	-0.630715197
H	-0.408403207	 3.567109621	-1.184194546
H	-2.149463345	 3.437003823	-0.804861919
N	-1.152701261	 1.622255386	-1.148000579
H	-0.321576425	 1.317397798	-1.657804719
C	-2.089740493	 0.715277059	-0.803699590
O	-3.019504296	 0.983558922	-0.001625586
C	-1.953748376	-0.691774947	-1.359878056
H	-1.159625742	-0.787664831	-2.111297986
H	-2.911991809	-0.969979105	-1.826961006
N	-1.625571818	-1.558692362	-0.233850235
H	-1.893232920	-1.242463992	 0.693639230
C	-0.835799495	-2.662941173	-0.355835160
O	-0.508394519	-3.144275469	-1.448710629
C	-0.297105661	-3.215027719	 0.964833958
H	-0.897159654	-2.817023591	 1.801267808
N	-0.433999923	-4.669652715	 0.934119861
H	 0.164636463	-5.111188727	 1.634025070
H	-0.143152936	-5.006744637	 0.011801757
C	 1.175268243	-2.706087400	 1.147288234
H	 1.782688321	-3.198930939	 0.372911674
H	 1.526693216	-3.088247028	 2.118207391
C	 1.375134140	-1.220916154	 1.077901369
C	 1.332820680	-0.321419417	 2.125082830
H	 1.143158485	-0.498799719	 3.179044107
N	 1.605586725	 0.957994459	 1.671127832
H	 1.499818554	 1.813393056	 2.208061735
C	 1.805633518	 0.916401004	 0.306420566
C	 2.092038446	 1.947761368	-0.595157185
H	 2.209349232	 2.974983636	-0.253265404
C	 2.182445454	 1.612129984	-1.944838109
H	 2.398064550	 2.389869923	-2.677582500
C	 2.017309308	 0.276453589	-2.378532719
H	 2.099142346	 0.047865142	-3.441300847
C	 1.774927599	-0.752866621	-1.472164825
H	 1.649365577	-1.777265092	-1.821163429
C	 1.657994782	-0.442891608	-0.103743433

----------- 219_WGG10: PBE+TS -----------
O	 1.542772533	-0.750897652	 3.342682166
C	 2.270819135	-0.348818501	 2.441945504
O	 3.283239530	-1.085946761	 1.965375561
H	 3.748132793	-0.573241368	 1.216268675
C	 2.098615608	 1.049225464	 1.814187534
H	 2.969084109	 1.658265318	 2.113303187
H	 1.198493299	 1.497657128	 2.242542060
N	 1.961537300	 1.075942181	 0.358628414
H	 1.068335299	 1.374388015	-0.070581077
C	 2.951525951	 0.735208718	-0.489708329
O	 4.063270234	 0.290405449	-0.111623537
C	 2.643853372	 0.927937191	-1.981144932
H	 3.533185250	 0.610797740	-2.533410971
H	 2.466867121	 1.999272168	-2.170487754
N	 1.495155335	 0.162352541	-2.453475658
H	 1.611716925	-0.606063289	-3.115466428
C	 0.211303178	 0.534420332	-2.212003410
O	-0.089693128	 1.507189848	-1.494331459
C	-0.852451450	-0.376903872	-2.827988721
H	-1.741029744	 0.263641324	-2.956605480
N	-0.359545511	-0.979169791	-4.080754377
H	-0.895372015	-1.818647550	-4.308905283
H	-0.457873775	-0.336423097	-4.868547212
C	-1.200341673	-1.532136395	-1.840930971
H	-0.386358604	-2.271220761	-1.907951934
H	-2.109603851	-2.021488163	-2.230194602
C	-1.385412564	-1.130796103	-0.414135552
C	-0.496613715	-1.383123262	 0.610237985
H	 0.441354735	-1.930106823	 0.592298666
N	-0.955869224	-0.825228857	 1.787542334
H	-0.416512360	-0.818175211	 2.653124237
C	-2.155851451	-0.185067877	 1.542209869
C	-2.993828790	 0.532012018	 2.403214739
H	-2.746515415	 0.659269631	 3.457460499
C	-4.158133186	 1.072768716	 1.864742994
H	-4.834739408	 1.635422318	 2.507931998
C	-4.481757035	 0.902666948	 0.501882468
H	-5.403346953	 1.338663181	 0.116199187
C	-3.645659967	 0.191775172	-0.352389602
H	-3.907518913	 0.072047976	-1.404649701
C	-2.460896975	-0.365861046	 0.159509912

----------- 220_WGG12: PBE+TS -----------
O	-1.371487042	-3.584864433	-0.152086856
C	-0.812327481	-2.901122199	-0.994539416
O	-1.499125964	-2.158314608	-1.883948092
H	-0.839653554	-1.682685916	-2.490276444
C	 0.725251196	-2.839111746	-1.130823971
H	 1.004162613	-3.279987224	-2.100704408
H	 1.158706238	-3.440801141	-0.328726917
N	 1.291037658	-1.489494715	-1.043803952
H	 1.710730508	-1.211332568	-0.154275808
C	 1.111430424	-0.567034430	-2.010957755
O	 0.424779467	-0.800194481	-3.038471342
C	 1.691398503	 0.820839265	-1.790254207
H	 2.268430490	 1.099293154	-2.686354606
H	 2.350980477	 0.886633573	-0.915079285
N	 0.556565265	 1.708074343	-1.571393408
H	-0.339099895	 1.431945307	-1.965718888
C	 0.569644761	 2.727953286	-0.664674150
O	 1.606980926	 3.155154970	-0.141815968
C	-0.821841209	 3.258930204	-0.257520807
H	-0.729199544	 4.354997055	-0.235623383
N	-1.967617541	 2.915279939	-1.098494900
H	-1.858643331	 3.192499887	-2.073142883
H	-2.216529908	 1.925875809	-1.042205680
C	-1.094848569	 2.789735303	 1.201556063
H	-2.062674226	 3.219395420	 1.495018568
H	-0.326138327	 3.234297727	 1.847228752
C	-1.110093580	 1.298067236	 1.382790092
C	-2.199512671	 0.455504518	 1.266257191
H	-3.234613295	 0.695802894	 1.043692292
N	-1.826239600	-0.851408746	 1.530291982
H	-2.400740897	-1.673754530	 1.374876994
C	-0.475994328	-0.885285092	 1.810937229
C	 0.349894688	-1.966558695	 2.138941915
H	-0.048498500	-2.977890181	 2.205062771
C	 1.701745202	-1.700253166	 2.343888691
H	 2.375842901	-2.517694779	 2.600076264
C	 2.211688278	-0.385332726	 2.240810017
H	 3.273333730	-0.210695888	 2.415631979
C	 1.379999443	 0.692145002	 1.945510216
H	 1.786669254	 1.699385109	 1.863213336
C	 0.010883441	 0.453526263	 1.719734772


==> geometries/WG_d3.txt <==
%auto-ignore
WG: PBE+D3(BJ) 

------ 191_WG03: PBE+D3(BJ) -----------
O	 2.727205063	-3.259697377	-1.111816088
C	 2.915288019	-2.153880524	-0.652948774
O	 2.925294156	-1.910426983	 0.669313838
H	 3.078429293	-0.918927926	 0.823469524
C	 3.195461245	-0.922406373	-1.541626283
H	 3.148539868	-1.246955355	-2.586861274
H	 4.219127627	-0.567111401	-1.324451807
N	 2.254318479	 0.171262660	-1.348202707
H	 1.606942644	 0.468206842	-2.085081795
C	 2.196603839	 0.918759778	-0.235501553
O	 2.910766774	 0.712300176	 0.769550529
C	 1.160287675	 2.052297649	-0.257743806
H	 1.749641839	 2.985199964	-0.226788759
N	 0.387329814	 2.025279136	-1.506814465
H	-0.498497442	 1.531101017	-1.357306980
H	 0.161588995	 2.968381896	-1.820312078
C	 0.303927767	 1.968662817	 1.034867757
H	-0.283988026	 2.896333058	 1.120381260
H	 0.990034352	 1.932839979	 1.893798863
C	-0.606616612	 0.778354346	 1.026521566
C	-0.277505760	-0.516103262	 1.382654781
H	 0.652502919	-0.914682483	 1.778782487
N	-1.352484000	-1.350703309	 1.152989815
H	-1.354370301	-2.348750202	 1.325079509
C	-2.405199877	-0.623217438	 0.640843331
C	-3.688822464	-1.022702954	 0.254792285
H	-4.006688573	-2.064830797	 0.330254102
C	-4.550565811	-0.041393396	-0.228241077
H	-5.558795116	-0.320547911	-0.538600164
C	-4.145256261	 1.307072065	-0.319627148
H	-4.851216024	 2.051260161	-0.693220275
C	-2.867882146	 1.702422650	 0.064344333
H	-2.574870811	 2.753567009	-0.002141646
C	-1.966791143	 0.734106487	 0.549112700

----------- 192_WG10: PBE+D3(BJ) -----------
O	 2.173020640	-2.688901581	 0.701793700
C	 1.048941253	-2.014805658	 1.051518086
O	 0.991409860	-1.248575611	 1.992199385
H	 2.870517048	-2.394967592	 1.324184934
C	-0.103452417	-2.374154367	 0.138383208
H	-0.332413187	-3.446604216	 0.288484641
H	 0.204214235	-2.265926446	-0.914362640
N	-1.237020883	-1.523924034	 0.396060050
H	-1.258759377	-0.993468301	 1.271066435
C	-2.001056436	-1.044752982	-0.622244348
O	-1.951325888	-1.462400598	-1.780331762
C	-2.907747965	 0.131960710	-0.235503418
H	-3.820682291	 0.020144823	-0.850398924
N	-3.162345206	 0.162873518	 1.208947548
H	-3.606554959	 1.045224832	 1.472583810
H	-3.802363737	-0.588080250	 1.476843379
C	-2.215224116	 1.448968060	-0.684265860
H	-2.892937571	 2.283348990	-0.430968663
H	-2.146922717	 1.419652025	-1.782770746
C	-0.857471645	 1.680539071	-0.096032197
C	-0.561729276	 2.303896208	 1.098452896
H	-1.227607827	 2.764684815	 1.823142530
N	 0.802822039	 2.284223733	 1.316085341
H	 1.261712248	 2.612084652	 2.156289206
C	 1.423696855	 1.625968747	 0.276309873
C	 2.773814296	 1.329103474	 0.065002027
H	 3.541168481	 1.630585193	 0.781573071
C	 3.103128951	 0.626226960	-1.091569223
H	 4.147518769	 0.374839983	-1.287279287
C	 2.111215418	 0.235437194	-2.016133214
H	 2.405894776	-0.316045289	-2.911023429
C	 0.768919012	 0.535569376	-1.805749306
H	 0.007542446	 0.204874318	-2.515173091
C	 0.402299172	 1.238210244	-0.642444010

----------- 193_WG06: PBE+D3(BJ) -----------
O	-2.201880821	 2.278819905	-0.595598208
C	-1.242062664	 2.504469432	 0.319022371
O	-0.374746305	 3.337335684	 0.153728582
H	-2.749863123	 1.483309823	-0.306300712
C	-1.334312942	 1.630245528	 1.587102760
H	-2.328165115	 1.761371348	 2.046330676
H	-0.567166677	 1.972075986	 2.290419399
N	-1.122909279	 0.210531242	 1.325335705
H	-0.182702454	-0.160726086	 1.450715853
C	-2.001108516	-0.541041924	 0.625124077
O	-3.093327325	-0.090640768	 0.225413922
C	-1.550934987	-1.954371156	 0.272988166
H	-0.793653969	-2.276555908	 1.008573526
N	-2.703203748	-2.840635754	 0.362104796
H	-2.514714921	-3.718956679	-0.125427130
H	-3.500400885	-2.390140945	-0.097595241
C	-0.860423151	-1.895894427	-1.135169746
H	-1.633691118	-1.640555029	-1.876949732
H	-0.510986680	-2.918658218	-1.363168840
C	 0.258965985	-0.906558591	-1.190439947
C	 0.228094169	 0.327120897	-1.808658660
H	-0.545864017	 0.768688090	-2.431069359
N	 1.365207194	 1.044327983	-1.493503044
H	 1.488621193	 2.030496508	-1.694381709
C	 2.146286311	 0.306202465	-0.630144013
C	 3.360036862	 0.616137904	-0.008357619
H	 3.850931478	 1.578219581	-0.169968793
C	 3.919045106	-0.345037967	 0.829866658
H	 4.865350234	-0.133136109	 1.330217665
C	 3.287922889	-1.588943110	 1.040930023
H	 3.758889295	-2.321479284	 1.699376744
C	 2.080667592	-1.896863274	 0.421342237
H	 1.609525151	-2.868943158	 0.586509009
C	 1.483615239	-0.945263991	-0.428729416

----------- 194_WG02: PBE+D3(BJ) -----------
O	-2.120555762	 2.338216691	-0.564680732
C	-1.138067089	 2.533904519	 0.332324074
O	-0.253855282	 3.346590500	 0.155833578
H	-2.684928521	 1.556604749	-0.267640919
C	-1.226685342	 1.652713618	 1.595701151
H	-2.205363571	 1.810575046	 2.078441987
H	-0.433313817	 1.966082655	 2.283210667
N	-1.066651190	 0.228124975	 1.318760625
H	-0.124692158	-0.158598643	 1.380136340
C	-1.985590317	-0.490171716	 0.631750683
O	-3.075273096	-0.001849441	 0.269868807
C	-1.600526725	-1.931759147	 0.271128792
H	-0.872420261	-2.299815320	 1.012517411
N	-2.733372129	-2.847957698	 0.246360683
H	-3.103309027	-2.971076066	 1.192486939
H	-3.489317535	-2.411677101	-0.292762321
C	-0.908426299	-1.915816038	-1.124762783
H	-1.672303664	-1.662681619	-1.877685618
H	-0.583702648	-2.949336869	-1.327516423
C	 0.220825566	-0.938092267	-1.195223964
C	 0.210608378	 0.279764427	-1.843550010
H	-0.553812087	 0.715875585	-2.481437923
N	 1.355757797	 0.989558920	-1.539492887
H	 1.494019726	 1.968955602	-1.762280844
C	 2.120827328	 0.262900110	-0.652471922
C	 3.332106481	 0.573643862	-0.026484817
H	 3.836530316	 1.525231836	-0.207223819
C	 3.869905814	-0.372229384	 0.842543538
H	 4.813386597	-0.158919994	 1.347634161
C	 3.221172166	-1.602419953	 1.078893641
H	 3.676851019	-2.323684482	 1.760199756
C	 2.016794868	-1.912069531	 0.454295233
H	 1.533165954	-2.875016201	 0.635744986
C	 1.440594514	-0.974851628	-0.425968070

----------- 195_WG01: PBE+D3(BJ) -----------
O	-3.160449207	-0.930538148	 1.223031204
C	-3.359028291	 0.388576165	 1.388373791
O	-3.517508962	 0.893852239	 2.478538903
H	-3.035095601	-1.126461743	 0.234973238
C	-3.407692570	 1.208288085	 0.080320532
H	-3.548776842	 2.259900810	 0.351755335
H	-4.283016242	 0.870063645	-0.503236771
N	-2.209741097	 1.094542243	-0.738967253
H	-1.593697611	 1.895052323	-0.914612967
C	-1.853283657	-0.020934047	-1.393649824
O	-2.482125332	-1.098323391	-1.309712702
C	-0.588635547	 0.100275458	-2.258233078
H	-0.938403034	-0.008120775	-3.299852381
N	 0.018901608	 1.428599216	-2.102668884
H	 0.416642406	 1.760354412	-2.980714694
H	 0.778635245	 1.386616887	-1.415111103
C	 0.356643479	-1.086764992	-1.930478996
H	 1.155982257	-1.113347123	-2.688338328
H	-0.222771491	-2.016557454	-2.028090624
C	 0.948260781	-0.969314817	-0.557968876
C	 0.357489896	-1.352108658	 0.631912786
H	-0.594652993	-1.843686328	 0.809436681
N	 1.172329735	-1.005225811	 1.690351407
H	 0.948975097	-1.162606466	 2.665617165
C	 2.309463580	-0.385362517	 1.218446273
C	 3.414504400	 0.135963746	 1.898790168
H	 3.480286631	 0.099425709	 2.988691316
C	 4.431320177	 0.703614056	 1.135653449
H	 5.307569756	 1.120053041	 1.635893969
C	 4.352072225	 0.746199958	-0.272413206
H	 5.173174664	 1.190082515	-0.838781063
C	 3.252443634	 0.226326816	-0.947440934
H	 3.210762923	 0.256639160	-2.039616421
C	 2.201239984	-0.347844216	-0.206278112

----------- 196_WG14: PBE+D3(BJ) -----------
O	 0.543339727	 2.308018908	 2.761312506
C	 1.020471923	 1.290799168	 2.005551373
O	 1.919296979	 1.416790149	 1.196780820
H	 1.040541841	 3.107719982	 2.489857734
C	 0.310526158	-0.006798224	 2.320477361
H	-0.780175057	 0.137254822	 2.256121744
H	 0.529903127	-0.275137401	 3.370652204
N	 0.733588996	-1.029805035	 1.394566437
H	 1.507166624	-0.775801910	 0.780373292
C	-0.106913481	-2.032233502	 1.021140481
O	-1.172798707	-2.263021752	 1.596319177
C	 0.334678897	-2.836936541	-0.205560752
H	 1.431298871	-2.751687281	-0.317980807
N	-0.022700779	-4.229956825	 0.026606109
H	-0.929646323	-4.246048964	 0.505252527
H	-0.122185538	-4.730187777	-0.859058894
C	-0.319777935	-2.209160524	-1.480299723
H	-1.413528542	-2.303581970	-1.371724261
H	-0.024509737	-2.840838694	-2.335795617
C	 0.057059191	-0.783403132	-1.733764755
C	 1.171630955	-0.324378225	-2.408703902
H	 1.944624739	-0.883436745	-2.930708331
N	 1.208771665	 1.057954056	-2.371340057
H	 1.949652833	 1.631169518	-2.754391079
C	 0.127466968	 1.527097934	-1.657081984
C	-0.246068769	 2.832909603	-1.323212783
H	 0.346421535	 3.693105662	-1.641747969
C	-1.397693152	 2.994879823	-0.557702938
H	-1.718546474	 4.000276362	-0.278572052
C	-2.160573916	 1.883645817	-0.138979129
H	-3.058500352	 2.049590250	 0.459115554
C	-1.788673233	 0.585764306	-0.475011034
H	-2.377828078	-0.267396228	-0.131589093
C	-0.625950956	 0.388154369	-1.242732157

----------- 197_WG07: PBE+D3(BJ) -----------
O	 2.232476821	 0.497362055	 2.911577315
C	 1.136075105	 0.935520546	 2.238647266
O	 1.171452754	 1.801654553	 1.390261910
H	 2.991676767	 0.994116019	 2.540455903
C	-0.120002391	 0.233155518	 2.726769159
H	-0.310508941	 0.568218851	 3.763806195
H	 0.040446298	-0.855475625	 2.768699289
N	-1.226183383	 0.493734277	 1.848738693
H	-1.364685428	 1.427392346	 1.457130535
C	-1.911171205	-0.505128282	 1.235957444
O	-1.833029126	-1.696128073	 1.548292917
C	-2.789129925	-0.045179361	 0.055989019
H	-3.807857358	-0.390524414	 0.295134613
N	-2.797255755	 1.413920782	-0.088733693
H	-2.142001471	 1.696262375	-0.825634626
H	-3.722868950	 1.761659686	-0.334959333
C	-2.322680448	-0.802532093	-1.227406364
H	-3.104426630	-0.678175421	-1.994789381
H	-2.263548299	-1.873935622	-0.981828790
C	-1.013247824	-0.300570368	-1.751307115
C	-0.846600670	 0.665608335	-2.726809159
H	-1.593034904	 1.160008473	-3.344152196
N	 0.498423837	 0.939479701	-2.896219416
H	 0.881394843	 1.603129243	-3.557391281
C	 1.236467023	 0.158334176	-2.031863581
C	 2.619214794	 0.088542041	-1.832248379
H	 3.308380284	 0.716174212	-2.401690497
C	 3.084395063	-0.811774428	-0.878410227
H	 4.158738635	-0.894346028	-0.698892846
C	 2.193188771	-1.625844997	-0.148060698
H	 2.593107096	-2.326169450	 0.588342024
C	 0.818255269	-1.553660408	-0.347082303
H	 0.136816465	-2.179875580	 0.231685278
C	 0.313992883	-0.643273038	-1.295077675

----------- 198_WG09: PBE+D3(BJ) -----------
O	 0.518537620	 2.331530001	 2.745586584
C	 1.005242916	 1.306563691	 2.006636759
O	 1.902986556	 1.427578282	 1.195855056
H	 1.006263561	 3.131831656	 2.459071484
C	 0.307912584	 0.007233498	 2.342127607
H	-0.784443285	 0.139971526	 2.282438799
H	 0.536464608	-0.244765676	 3.394394653
N	 0.732722324	-1.025432080	 1.425554870
H	 1.495686852	-0.762168052	 0.800966259
C	-0.122655392	-2.013842428	 1.035745087
O	-1.196140024	-2.230277360	 1.602509092
C	 0.324454756	-2.837900932	-0.184247926
H	 1.422752665	-2.789444263	-0.279540935
N	-0.070553047	-4.242706706	-0.088773744
H	-1.049040726	-4.261962232	 0.222845765
H	 0.457024438	-4.691925822	 0.665132384
C	-0.296408448	-2.224601369	-1.468130562
H	-1.393013724	-2.318981212	-1.386115579
H	 0.016552329	-2.867956214	-2.304823526
C	 0.076311561	-0.795483233	-1.716287644
C	 1.186486085	-0.337503613	-2.398325184
H	 1.960479932	-0.898818789	-2.916383535
N	 1.217244424	 1.045206587	-2.374692181
H	 1.951994299	 1.618342835	-2.769401034
C	 0.133778181	 1.516267561	-1.665110314
C	-0.246599627	 2.823724973	-1.345765225
H	 0.341631304	 3.683378788	-1.673540194
C	-1.399881749	 2.988296294	-0.583282325
H	-1.726476384	 3.995070043	-0.315983568
C	-2.157751311	 1.877662024	-0.154004834
H	-3.057992351	 2.045356729	 0.440110137
C	-1.778891444	 0.578089323	-0.475227239
H	-2.365461421	-0.273905547	-0.124866963
C	-0.613598062	 0.377431715	-1.238732027

----------- 199_WG15: PBE+D3(BJ) -----------
O	-2.883793553	 0.757221457	 0.389904362
C	-2.310208801	 0.230968614	-0.541599287
O	-1.617050608	 0.913007153	-1.488194754
H	-1.509985509	 1.841344796	-1.178540057
C	-2.251849081	-1.268917192	-0.813822820
H	-2.880227254	-1.489852731	-1.695390652
H	-2.656617261	-1.804423523	 0.053875466
N	-0.886517382	-1.709405816	-1.022204459
H	-0.276531887	-1.168646714	-1.640271667
C	-0.235769859	-2.493843140	-0.115868276
O	-0.778612500	-3.105763218	 0.802936582
C	 1.291233813	-2.511321783	-0.292405708
H	 1.608734343	-3.554012794	-0.102532135
N	 1.691623837	-2.015639761	-1.616431845
H	 2.693655413	-1.816178560	-1.629823361
H	 1.518164077	-2.724923829	-2.332590116
C	 1.903420318	-1.629347581	 0.837006444
H	 2.967485249	-1.457255600	 0.593684716
H	 1.887998422	-2.233398174	 1.755904242
C	 1.191443443	-0.337226242	 1.105788747
C	 0.281176573	-0.154048145	 2.127851316
H	-0.055107471	-0.865445526	 2.877412799
N	-0.233816525	 1.125254401	 2.084016825
H	-1.049330889	 1.431905932	 2.601164369
C	 0.295343018	 1.789342800	 0.999164622
C	 0.016565445	 3.066934897	 0.499953835
H	-0.702568125	 3.723824364	 0.994412200
C	 0.687572153	 3.467389379	-0.655606574
H	 0.494895008	 4.457896586	-1.071782992
C	 1.618746630	 2.615966275	-1.287391114
H	 2.127149215	 2.960593685	-2.189606877
C	 1.890146818	 1.346246784	-0.787650398
H	 2.590098473	 0.690689206	-1.307928361
C	 1.219804457	 0.900684001	 0.365564926

----------- 200_WG13: PBE+D3(BJ) -----------
O	-2.698129206	-0.591642829	-2.377423872
C	-2.044259632	-0.981415847	-1.256871640
O	-1.192509450	-1.848122286	-1.240908729
H	-2.312283239	-1.111582367	-3.113355276
C	-2.539691069	-0.231459865	-0.037755732
H	-3.596593946	-0.511172429	 0.130778113
H	-2.528420047	 0.854611558	-0.222179959
N	-1.697735970	-0.533617150	 1.093864346
H	-1.117051148	-1.365476216	 0.993622733
C	-1.269336662	 0.452570204	 1.936515624
O	-1.763559361	 1.580986269	 1.954217517
C	-0.091418004	 0.084717927	 2.861950638
H	-0.346819413	 0.538120916	 3.834571766
N	 0.211102958	-1.325349871	 3.072826710
H	-0.615960365	-1.867652001	 3.324826785
H	 0.646277247	-1.737626263	 2.243037761
C	 1.184017232	 0.807664375	 2.343378287
H	 1.959417514	 0.688967661	 3.116065467
H	 0.952454581	 1.880285037	 2.260391913
C	 1.676050308	 0.276198652	 1.031631341
C	 2.604436318	-0.730667016	 0.843999750
H	 3.186324460	-1.278354361	 1.581395744
N	 2.761252816	-0.980992133	-0.507490743
H	 3.381093579	-1.675787374	-0.904250998
C	 1.935319974	-0.144357986	-1.228017321
C	 1.735060329	-0.032182106	-2.607725033
H	 2.274600234	-0.666655083	-3.314347544
C	 0.818271106	 0.918541651	-3.047745382
H	 0.639775132	 1.035271229	-4.118983775
C	 0.123294293	 1.740618416	-2.135363718
H	-0.584621585	 2.479464949	-2.516825596
C	 0.324976295	 1.627782788	-0.763192088
H	-0.224710012	 2.262377976	-0.064493080
C	 1.237594735	 0.668813571	-0.285814012

----------- 201_WG12: PBE+D3(BJ) -----------
O	 2.241100862	-2.835795521	-0.506139994
C	 2.640283985	-1.695446233	-0.395810599
O	 3.174291091	-1.225145588	 0.744721800
H	 3.319222391	-0.227534540	 0.650960642
C	 2.579950166	-0.671384080	-1.549451877
H	 2.231410681	-1.192278532	-2.448158572
H	 3.592120765	-0.274957529	-1.734265415
N	 1.679522533	 0.442566275	-1.277269512
H	 0.742244061	 0.418802085	-1.671454537
C	 1.919011224	 1.375130599	-0.328676702
O	 2.966506496	 1.379341650	 0.349682342
C	 0.806685876	 2.401339118	-0.072602187
H	 1.334446602	 3.343776416	 0.154037127
N	-0.146681763	 2.642426276	-1.144938491
H	-0.837102909	 1.895010163	-1.241777905
H	 0.295918461	 2.830544157	-2.044098408
C	 0.055283281	 1.963224629	 1.219518647
H	-0.683321961	 2.748524265	 1.444219295
H	 0.786653386	 1.946469235	 2.041059564
C	-0.604417101	 0.623077083	 1.090919220
C	-0.042166736	-0.589825248	 1.440325929
H	 0.913402971	-0.802814173	 1.912221745
N	-0.885494622	-1.621172375	 1.083335645
H	-0.647339165	-2.603883648	 1.153234081
C	-2.015198778	-1.106705328	 0.483291560
C	-3.138988926	-1.750311539	-0.045163819
H	-3.223799710	-2.839416447	-0.040575807
C	-4.149274632	-0.951799490	-0.574529052
H	-5.039623594	-1.423077024	-0.994985445
C	-4.046876511	 0.455223226	-0.569102819
H	-4.865446054	 1.050624461	-0.978288400
C	-2.928458357	 1.095351151	-0.044358018
H	-2.868023254	 2.186696132	-0.038553970
C	-1.878730758	 0.317170374	 0.484583933

----------- 202_WG08: PBE+D3(BJ) -----------
O	 0.301285085	-1.248404232	 3.980349709
C	 0.892055292	-0.052903124	 3.836789022
O	 1.421555026	 0.531441188	 4.758145537
H	-0.054220238	-1.561488390	 3.086781757
C	 0.901539992	 0.513696703	 2.400871779
H	 1.573012310	-0.117433114	 1.790179696
H	 1.323573515	 1.522948538	 2.449298890
N	-0.397868059	 0.585941445	 1.748863563
H	-0.831345321	 1.482601553	 1.509073194
C	-1.093236679	-0.481715194	 1.332052783
O	-0.775250085	-1.662627755	 1.592430860
C	-2.340998186	-0.169965871	 0.495228676
H	-3.177289102	-0.613887700	 1.060608070
N	-2.549500279	 1.276251315	 0.367808833
H	-2.294104997	 1.581817611	-0.577282400
H	-3.522348489	 1.530511650	 0.532345152
C	-2.254118763	-0.918576104	-0.869945701
H	-3.267608094	-0.946155185	-1.301195334
H	-1.954922953	-1.957841027	-0.665287822
C	-1.314415483	-0.268872682	-1.836562540
C	-1.669333979	 0.605370032	-2.847717756
H	-2.658208659	 0.914805930	-3.177699474
N	-0.536880384	 1.062873654	-3.494870360
H	-0.532630564	 1.668088138	-4.306298074
C	 0.580405401	 0.487890252	-2.923391553
C	 1.935360664	 0.634180451	-3.239334362
H	 2.264107162	 1.288379069	-4.050106730
C	 2.851519608	-0.090754254	-2.483597920
H	 3.917128818	-0.001433239	-2.703990749
C	 2.426905972	-0.945444516	-1.444723235
H	 3.172331073	-1.510105243	-0.881486435
C	 1.079228140	-1.089593411	-1.131696853
H	 0.763842645	-1.761839836	-0.331023202
C	 0.126919613	-0.359946649	-1.868817022

----------- 203_WG11: PBE+D3(BJ) -----------
O	 1.638839337	-0.367450281	-1.580603447
C	 2.655272190	 0.151472379	-0.844683498
O	 3.663496260	-0.460242362	-0.562285590
H	 1.844457283	-1.318970065	-1.701387146
C	 2.408818884	 1.602823136	-0.442763329
H	 3.084427967	 2.226801372	-1.052793614
H	 2.721390312	 1.706541074	 0.606886730
N	 1.045231954	 2.050560189	-0.540985901
H	 0.552381769	 2.108293306	-1.434139959
C	 0.262143382	 2.223844633	 0.555097823
O	 0.671429373	 2.187250336	 1.717951034
C	-1.228312509	 2.464834061	 0.241025318
H	-1.453198098	 3.457303437	 0.665293686
N	-1.490212131	 2.493850114	-1.202747003
H	-2.172863363	 3.211616425	-1.442936691
H	-1.865611154	 1.587518278	-1.502865244
C	-2.085496760	 1.418344306	 1.016739366
H	-3.129590285	 1.772218212	 1.021066277
H	-1.734549310	 1.405065290	 2.059489011
C	-2.017597153	 0.049517074	 0.413309804
C	-2.907181955	-0.475966177	-0.505904142
H	-3.840099517	-0.060841416	-0.879232087
N	-2.480007967	-1.726091996	-0.916581034
H	-2.979764771	-2.335055242	-1.552112517
C	-1.303364124	-2.041825873	-0.268112543
C	-0.492215902	-3.178421475	-0.365062746
H	-0.751370652	-4.008840851	-1.026243407
C	 0.654698039	-3.216604530	 0.425219297
H	 1.309234924	-4.089470211	 0.377825349
C	 0.978743959	-2.152540502	 1.294113004
H	 1.887394552	-2.214606829	 1.895197887
C	 0.173768621	-1.021753402	 1.383870505
H	 0.446239451	-0.194363315	 2.041611838
C	-0.984052604	-0.944389095	 0.586562969

----------- 204_WG04: PBE+D3(BJ) -----------
O	 0.887854203	-0.283999262	-4.027472163
C	-0.321564847	-0.826509765	-3.824830537
O	-0.985314142	-1.303721543	-4.720520418
H	 1.270655462	 0.031728665	-3.145356367
C	-0.797500548	-0.852537667	-2.356503055
H	-0.163289317	-1.571664180	-1.806294349
H	-1.827470155	-1.224863927	-2.352105218
N	-0.764767200	 0.427157426	-1.663741562
H	-1.622533851	 0.897236379	-1.359779968
C	 0.359383399	 1.059696640	-1.298140918
O	 1.504592929	 0.696293522	-1.644995966
C	 0.162973503	 2.293599267	-0.407884134
H	 0.590497168	 3.129201457	-0.986899007
N	-1.259701294	 2.552369814	-0.163727312
H	-1.507957553	 2.246066466	 0.783323633
H	-1.478392393	 3.544334518	-0.243255149
C	 1.014104299	 2.141731252	 0.890413446
H	 1.121467748	 3.141689573	 1.339497058
H	 2.018991149	 1.802740078	 0.596159991
C	 0.401173057	 1.206566471	 1.885025467
C	-0.373014889	 1.572961935	 2.970923024
H	-0.610654067	 2.565712062	 3.345759481
N	-0.830981459	 0.445344447	 3.626022420
H	-1.369496927	 0.446527692	 4.483093039
C	-0.356244763	-0.680927616	 2.984427272
C	-0.541751743	-2.036076295	 3.278249055
H	-1.145297442	-2.357351240	 4.130183452
C	 0.077287039	-2.962700974	 2.444852327
H	-0.046508116	-4.028863859	 2.645106241
C	 0.868226872	-2.549136134	 1.352150387
H	 1.350506630	-3.304019685	 0.728334422
C	 1.051447011	-1.201293163	 1.061343439
H	 1.673127875	-0.892847038	 0.218495603
C	 0.426612363	-0.237855318	 1.876386368

----------- 205_WG05: PBE+D3(BJ) -----------
O	-4.604288540	-0.729888699	 0.037278130
C	-4.472333840	 0.452280964	 0.658741758
O	-5.420773638	 1.143610669	 0.961765914
H	-3.692239588	-1.143881820	-0.098809878
C	-3.023276749	 0.854667408	 1.010236037
H	-2.663946182	 0.158734275	 1.790285588
H	-3.055660789	 1.865135800	 1.431387558
N	-2.085760122	 0.844490531	-0.102539496
H	-1.662012256	 1.706843942	-0.457777407
C	-1.645512498	-0.271507225	-0.705093884
O	-2.083367765	-1.411888976	-0.443472203
C	-0.573160917	-0.051761120	-1.784093834
H	-1.101207276	-0.200722150	-2.742943908
N	-0.084527654	 1.332162255	-1.748874202
H	 0.197113132	 1.645259208	-2.677747389
H	 0.737914999	 1.399311895	-1.140342749
C	 0.515394638	-1.147190462	-1.657867575
H	 1.169913314	-1.086610365	-2.542476034
H	 0.014775996	-2.126143274	-1.684427969
C	 1.325663596	-1.008076614	-0.405333437
C	 1.020302364	-1.541855093	 0.831724564
H	 0.184963232	-2.175883152	 1.117455783
N	 1.967204859	-1.147733508	 1.757765696
H	 1.988146378	-1.438898385	 2.727118299
C	 2.913515637	-0.354729838	 1.143634722
C	 4.056648697	 0.264917202	 1.658561361
H	 4.330827317	 0.168898989	 2.711509681
C	 4.837289243	 1.008564232	 0.777796512
H	 5.737592892	 1.502387657	 1.147326116
C	 4.489336044	 1.129624198	-0.584159224
H	 5.130218693	 1.713491550	-1.247709307
C	 3.351967372	 0.512327502	-1.093964515
H	 3.102641149	 0.605847362	-2.154190588
C	 2.535178262	-0.242834957	-0.229844120


==> geometries/WG_mbd.txt <==
%auto-ignore
WG: PBE+MBD@rsSCS

----------- 191_WG03: PBE+MBD@rsSCS -----------
O	 0.896666305	-3.083986924	-0.703273997
C	 1.623896256	-2.112315143	-0.581675687
O	 2.362382242	-1.897830597	 0.526249043
H	 2.792590440	-0.976959484	 0.463496002
C	 1.796125947	-1.054139564	-1.690748153
H	 1.198933055	-1.366903680	-2.551952895
H	 2.858627142	-1.030714375	-1.983030769
N	 1.378662239	 0.287751350	-1.302007131
H	 0.513443564	 0.696446017	-1.666734028
C	 1.991741001	 1.021316588	-0.353747180
O	 2.999485109	 0.627335813	 0.284661960
C	 1.320609538	 2.354310113	-0.033187099
H	 2.133584872	 3.062112472	 0.208316667
N	 0.480992690	 2.785836924	-1.161120204
H	-0.182204196	 3.500987105	-0.859168262
H	 1.050215712	 3.195576885	-1.904264242
C	 0.460049293	 2.160628477	 1.253734461
H	-0.165068270	 3.062260058	 1.372786820
H	 1.152656008	 2.145534931	 2.106485421
C	-0.355914288	 0.906982067	 1.259731709
C	 0.031934841	-0.264913733	 1.875769944
H	 0.903607769	-0.463148336	 2.490827973
N	-0.852899726	-1.278976110	 1.569105984
H	-0.691232935	-2.260623608	 1.763873944
C	-1.827799594	-0.786537837	 0.723261407
C	-2.907497409	-1.437117485	 0.121009988
H	-3.083851385	-2.501919920	 0.275430151
C	-3.743875260	-0.676831430	-0.690068475
H	-4.594577595	-1.152046169	-1.178465967
C	-3.510190333	 0.699979458	-0.889143568
H	-4.190146408	 1.267401321	-1.524935275
C	-2.428827325	 1.340829990	-0.295096542
H	-2.263378740	 2.404225115	-0.468374779
C	-1.555010559	 0.600517710	 0.521720781

----------- 192_WG10: PBE+MBD@rsSCS -----------
O	 2.158038994	-2.678065791	 0.684582920
C	 1.023324258	-2.005554961	 1.034231527
O	 0.965256514	-1.228703943	 1.972761695
H	 2.853819840	-2.374155726	 1.303840751
C	-0.129188727	-2.382214291	 0.133233884
H	-0.343354895	-3.454297743	 0.287820435
H	 0.164191270	-2.272390402	-0.921841179
N	-1.269525480	-1.540983973	 0.402130452
H	-1.292591467	-1.018264221	 1.282883633
C	-2.016132342	-1.030307825	-0.616155798
O	-1.957509863	-1.427793041	-1.788079852
C	-2.904481614	 0.151903754	-0.216654019
H	-3.830121603	 0.050329695	-0.810662140
N	-3.133548458	 0.183493806	 1.235679448
H	-3.541366617	 1.078058936	 1.514068687
H	-3.789135225	-0.548196609	 1.516136799
C	-2.206414552	 1.460396711	-0.675310150
H	-2.874424869	 2.299069126	-0.417504712
H	-2.150712819	 1.430080015	-1.773147518
C	-0.844436874	 1.678188687	-0.096012488
C	-0.542014722	 2.293744804	 1.099259537
H	-1.199695726	 2.759907004	 1.825924115
N	 0.824270345	 2.260087069	 1.317610894
H	 1.288967557	 2.587439358	 2.154779326
C	 1.435324794	 1.601912709	 0.269635846
C	 2.782283123	 1.299214442	 0.053648745
H	 3.552608751	 1.591569128	 0.768508690
C	 3.104339969	 0.605578881	-1.109614873
H	 4.145387203	 0.352690050	-1.312519812
C	 2.106214495	 0.226313956	-2.032126528
H	 2.395134063	-0.318293692	-2.931251566
C	 0.766442244	 0.529315161	-1.813827543
H	 0.003017821	 0.208812143	-2.523589199
C	 0.408272611	 1.226837782	-0.645767008

----------- 193_WG06: PBE+MBD@rsSCS -----------
O	-1.979670000	 2.275920000	-0.547478000
C	-1.013093000	 2.460536000	 0.377536000
O	-0.118835000	 3.276589000	 0.229183000
H	-2.551372000	 1.488900000	-0.267054000
C	-1.137117000	 1.568364000	 1.627928000
H	-2.120405000	 1.738371000	 2.092536000
H	-0.353783000	 1.858688000	 2.333950000
N	-0.995897000	 0.141876000	 1.339757000
H	-0.071230000	-0.274669000	 1.448821000
C	-1.913310000	-0.553212000	 0.628199000
O	-2.985440000	-0.033608000	 0.233948000
C	-1.548470000	-1.985132000	 0.261138000
H	-0.796340000	-2.349874000	 0.979502000
N	-2.746800000	-2.808878000	 0.380669000
H	-2.612890000	-3.705610000	-0.089714000
H	-3.527580000	-2.325530000	-0.072722000
C	-0.891390000	-1.969870000	-1.161940000
H	-1.681200000	-1.741210000	-1.893296000
H	-0.544910000	-2.996970000	-1.365863000
C	 0.215380000	-0.972760000	-1.264537000
C	 0.173026000	 0.222680000	-1.949471000
H	-0.591197000	 0.610030000	-2.615527000
N	 1.282834000	 0.988910000	-1.640191000
H	 1.378816000	 1.972120000	-1.870013000
C	 2.047001000	 0.318140000	-0.706157000
C	 3.210426000	 0.708140000	-0.038473000
H	 3.673754000	 1.677060000	-0.225583000
C	 3.748060000	-0.180159000	 0.888985000
H	 4.651840000	 0.095791000	 1.431976000
C	 3.146010000	-1.431152000	 1.138549000
H	 3.600360000	-2.104478000	 1.865119000
C	 1.988420000	-1.818947000	 0.470482000
H	 1.543160000	-2.796460000	 0.665109000
C	 1.412890000	-0.938650000	-0.465730000

----------- 194_WG02: PBE+MBD@rsSCS -----------
O	-1.887609324	 2.339893126	-0.518256390
C	-0.927734493	 2.481219493	 0.421110767
O	-0.006616278	 3.271029421	 0.296897103
H	-2.483973396	 1.563895404	-0.259249229
C	-1.095909896	 1.575744138	 1.656016824
H	-2.080653891	 1.768886632	 2.108001058
H	-0.314465276	 1.833634121	 2.376508250
N	-0.992866805	 0.148640837	 1.350057122
H	-0.073996853	-0.285113109	 1.446295857
C	-1.915375588	-0.511177083	 0.607798583
O	-2.968878352	 0.042994106	 0.208695013
C	-1.592834968	-1.963834234	 0.237818896
H	-0.877038666	-2.364927436	 0.973278398
N	-2.764989137	-2.833075590	 0.222247787
H	-3.125661002	-2.963673917	 1.169668722
H	-3.510075886	-2.370921546	-0.308221418
C	-0.920624403	-1.975203009	-1.165596641
H	-1.698596549	-1.749852012	-1.911636673
H	-0.587416393	-3.007772409	-1.349968725
C	 0.189837694	-0.982085874	-1.265717668
C	 0.161266984	 0.210997526	-1.954054563
H	-0.597378969	 0.602954888	-2.624086504
N	 1.279060019	 0.966490985	-1.645446183
H	 1.384826726	 1.948288103	-1.876161857
C	 2.033035247	 0.291405605	-0.705876242
C	 3.196088607	 0.671628758	-0.031998620
H	 3.670657079	 1.635166131	-0.218819305
C	 3.719193282	-0.220104648	 0.900950854
H	 4.621278554	 0.049071905	 1.449783333
C	 3.104522414	-1.464927039	 1.150385728
H	 3.548483489	-2.140988426	 1.881345508
C	 1.947055359	-1.842736722	 0.476064453
H	 1.492311676	-2.816858879	 0.665157591
C	 1.385463992	-0.957971245	-0.464341830

----------- 195_WG01: PBE+MBD@rsSCS -----------
O	-3.005360348	-0.925704205	 1.247190551
C	-3.103691213	 0.405077211	 1.455493000
O	-3.133408718	 0.895003178	 2.570238588
H	-2.949053983	-1.099389831	 0.245342292
C	-3.208254552	 1.253342277	 0.172676941
H	-3.283625934	 2.303439155	 0.468438324
H	-4.131405037	 0.963260869	-0.356336061
N	-2.071097545	 1.101428965	-0.725057663
H	-1.426731120	 1.873642063	-0.927109898
C	-1.805146426	-0.020511400	-1.414011860
O	-2.483689901	-1.074118735	-1.307094690
C	-0.574423155	 0.051975121	-2.325467073
H	-0.954081131	-0.067940264	-3.353005149
N	 0.073745646	 1.369925365	-2.210223565
H	 0.430443423	 1.689089278	-3.109720381
H	 0.864854411	 1.321670295	-1.560852993
C	 0.350561167	-1.149175431	-1.993321828
H	 1.158934768	-1.179359557	-2.739748112
H	-0.236561345	-2.070617337	-2.106409332
C	 0.910625667	-1.042692181	-0.609266772
C	 0.307481109	-1.477712087	 0.554082575
H	-0.621293806	-2.020528020	 0.695357070
N	 1.065730175	-1.097957551	 1.645518050
H	 0.814599712	-1.271171407	 2.611225278
C	 2.177423823	-0.402234685	 1.214124575
C	 3.221676522	 0.181731869	 1.935906397
H	 3.254252568	 0.138066033	 3.025251539
C	 4.222245249	 0.824691829	 1.212477376
H	 5.050706486	 1.291812356	 1.744571847
C	 4.186113716	 0.877814529	-0.196769150
H	 4.992372102	 1.381925526	-0.729998045
C	 3.146083160	 0.294615215	-0.912583789
H	 3.140089349	 0.332468597	-2.003775627
C	 2.111694165	-0.354666041	-0.211521416

----------- 196_WG14: PBE+MBD@rsSCS -----------
O	 0.518198809	 2.314126577	 2.755855643
C	 0.996612240	 1.292959753	 1.993584399
O	 1.881785184	 1.426835378	 1.163297505
H	 1.000363922	 3.118425045	 2.471608581
C	 0.312477803	-0.010153970	 2.328979690
H	-0.779508025	 0.110784734	 2.266360613
H	 0.539715428	-0.261874410	 3.379099909
N	 0.755076682	-1.032078372	 1.407428848
H	 1.528842046	-0.763515082	 0.798599137
C	-0.077301609	-2.037210231	 1.018518043
O	-1.152143880	-2.280760379	 1.586746415
C	 0.375285486	-2.823752518	-0.211972901
H	 1.467899630	-2.714058882	-0.332881318
N	 0.048398852	-4.228676025	 0.014668206
H	-0.851182695	-4.267672336	 0.504933311
H	-0.051924052	-4.725630223	-0.872179293
C	-0.305425835	-2.207451919	-1.475726347
H	-1.394563312	-2.319001452	-1.351847783
H	-0.013155211	-2.835608890	-2.332568955
C	 0.049041149	-0.779086772	-1.734666795
C	 1.139874205	-0.311945380	-2.438902026
H	 1.903128336	-0.862907888	-2.980217212
N	 1.165458328	 1.073140233	-2.406681536
H	 1.886220617	 1.653961362	-2.815930517
C	 0.093742885	 1.530219650	-1.666242810
C	-0.286668028	 2.832414569	-1.331268931
H	 0.285226363	 3.697182616	-1.670177160
C	-1.421241315	 2.984146590	-0.539227784
H	-1.747034964	 3.985577215	-0.257232397
C	-2.158240270	 1.865102914	-0.095577769
H	-3.040888990	 2.023980329	 0.524460250
C	-1.777844652	 0.570505571	-0.433187278
H	-2.346508971	-0.286971634	-0.069817299
C	-0.633361154	 0.384337826	-1.229666440

----------- 197_WG07: PBE+MBD@rsSCS -----------
O	 2.275890293	 0.620595998	 2.719522470
C	 1.132712485	 0.987867983	 2.066576681
O	 1.107775095	 1.816853854	 1.174044879
H	 3.001458068	 1.120933275	 2.290868356
C	-0.073782299	 0.264097477	 2.634012833
H	-0.205449560	 0.593207993	 3.679514730
H	 0.112557879	-0.819690984	 2.662308750
N	-1.237215811	 0.501768285	 1.822876905
H	-1.410445458	 1.430040868	 1.430610168
C	-1.914510742	-0.514747141	 1.224587603
O	-1.799043008	-1.708827593	 1.538335132
C	-2.814689685	-0.075948777	 0.058069689
H	-3.823328750	-0.446287434	 0.294676021
N	-2.859497696	 1.386891587	-0.078495470
H	-2.193660512	 1.688369415	-0.798542071
H	-3.786854042	 1.708287979	-0.351728853
C	-2.323724942	-0.804617674	-1.231079161
H	-3.090433241	-0.662233009	-2.007877794
H	-2.267577337	-1.880284130	-1.011418050
C	-1.004136286	-0.287498095	-1.709425079
C	-0.815961706	 0.737364025	-2.617083019
H	-1.547022485	 1.279207039	-3.210548893
N	 0.535688222	 1.011409006	-2.748873690
H	 0.933481467	 1.724410696	-3.346756798
C	 1.251466003	 0.168013446	-1.921890356
C	 2.628788249	 0.077356600	-1.702286271
H	 3.331182423	 0.734503652	-2.216734127
C	 3.070037110	-0.884060195	-0.798283827
H	 4.138414549	-0.986703041	-0.604345790
C	 2.159311845	-1.733963831	-0.135231603
H	 2.541369302	-2.479082640	 0.563306037
C	 0.789421461	-1.638584859	-0.353557015
H	 0.093595524	-2.287358544	 0.178744067
C	 0.310454585	-0.669635233	-1.254967453

----------- 198_WG09: PBE+MBD@rsSCS -----------
O	 0.500885858	 2.322301461	 2.690818594
C	 1.002109949	 1.279956645	 1.973198192
O	 1.896964590	 1.394882443	 1.150222624
H	 0.971327660	 3.123138807	 2.378386458
C	 0.330574405	-0.019294125	 2.349893574
H	-0.763207127	 0.089691779	 2.301310417
H	 0.577496161	-0.242224721	 3.402355399
N	 0.759121282	-1.065642898	 1.446268670
H	 1.541758955	-0.813414790	 0.840838564
C	-0.119692062	-2.020021109	 1.017476098
O	-1.220395573	-2.210189981	 1.555562044
C	 0.327067723	-2.832668661	-0.205474362
H	 1.424581369	-2.786979588	-0.301116274
N	-0.070587090	-4.240354779	-0.117366514
H	-1.047801139	-4.264484312	 0.195059887
H	 0.463479232	-4.701383687	 0.623612862
C	-0.296417114	-2.207699708	-1.479819778
H	-1.390944538	-2.309628615	-1.397979531
H	 0.017039435	-2.839108858	-2.322998795
C	 0.072392112	-0.776957864	-1.708834478
C	 1.174905603	-0.313818531	-2.395824561
H	 1.941682975	-0.868478262	-2.927884682
N	 1.208602383	 1.070572914	-2.359372468
H	 1.934773358	 1.647428315	-2.764267191
C	 0.126940295	 1.532153667	-1.636808826
C	-0.256103445	 2.835916444	-1.311180097
H	 0.322414370	 3.699094084	-1.643018155
C	-1.407285512	 2.992213167	-0.544136018
H	-1.738920820	 3.995329865	-0.275073822
C	-2.156864433	 1.875787157	-0.114906910
H	-3.053920020	 2.037323027	 0.483261293
C	-1.772765275	 0.579748282	-0.441703839
H	-2.351018915	-0.276078901	-0.090851599
C	-0.612597654	 0.388759336	-1.213906776

----------- 199_WG15: PBE+MBD@rsSCS -----------
O	-2.831966321	 0.836978358	 0.367782770
C	-2.269030334	 0.277698220	-0.557851152
O	-1.553100798	 0.930033010	-1.518216707
H	-1.410269694	 1.858156188	-1.217926028
C	-2.245297431	-1.225335457	-0.803021832
H	-2.884925722	-1.449646596	-1.672493023
H	-2.650819828	-1.738406146	 0.076014897
N	-0.887368122	-1.692279284	-1.018226194
H	-0.273530179	-1.167613510	-1.647076552
C	-0.235783221	-2.470439839	-0.104838746
O	-0.779892644	-3.067949946	 0.831620464
C	 1.288147911	-2.503260447	-0.291826210
H	 1.598505716	-3.549191022	-0.118298642
N	 1.681019796	-1.997307922	-1.618848456
H	 2.682727686	-1.796628185	-1.636794380
H	 1.506787326	-2.702024061	-2.338425717
C	 1.920076812	-1.637874932	 0.837004754
H	 2.980446039	-1.469802936	 0.580732095
H	 1.913045486	-2.248328793	 1.750005064
C	 1.215377172	-0.347997213	 1.120985772
C	 0.330227301	-0.165551861	 2.163578741
H	 0.022233903	-0.870451477	 2.929369374
N	-0.204854540	 1.107573189	 2.118303640
H	-0.997306495	 1.420375782	 2.666435905
C	 0.293231998	 1.765000391	 1.012529925
C	-0.021341168	 3.028139453	 0.501015585
H	-0.741574057	 3.678036585	 0.999120209
C	 0.616932248	 3.421838466	-0.675154668
H	 0.399952612	 4.401834074	-1.100785935
C	 1.548623403	 2.575680036	-1.314874011
H	 2.031512068	 2.915541656	-2.231130375
C	 1.848743119	 1.317199674	-0.805751327
H	 2.545141436	 0.665771388	-1.332749286
C	 1.211594521	 0.879861158	 0.368789047

----------- 200_WG13: PBE+MBD@rsSCS -----------
O	-2.574152877	-0.640351081	-2.399110180
C	-1.947414889	-1.026021322	-1.252881836
O	-1.086663224	-1.890842855	-1.213537469
H	-2.165182673	-1.161544156	-3.121403599
C	-2.484267893	-0.280508460	-0.052462082
H	-3.537534365	-0.579056382	 0.089792962
H	-2.486802848	 0.802925660	-0.240657095
N	-1.665848490	-0.560433014	 1.105231007
H	-1.082319672	-1.394392992	 1.038537145
C	-1.250413161	 0.450163541	 1.928692485
O	-1.750868297	 1.583076608	 1.905472249
C	-0.082460769	 0.114220440	 2.873252415
H	-0.342713592	 0.589071077	 3.832182029
N	 0.220549600	-1.294681807	 3.118054276
H	-0.607856534	-1.834254430	 3.370050304
H	 0.666993383	-1.723656707	 2.302355789
C	 1.192091913	 0.821911402	 2.337787057
H	 1.974149459	 0.696174126	 3.100184385
H	 0.972950413	 1.895505022	 2.255211248
C	 1.652502692	 0.279903734	 1.021256213
C	 2.532599129	-0.765545415	 0.821490014
H	 3.101410416	-1.338651195	 1.547897095
N	 2.660675538	-1.021953455	-0.534381226
H	 3.236495557	-1.748355266	-0.940442324
C	 1.859761417	-0.145970804	-1.240213422
C	 1.639977088	-0.028340108	-2.615381339
H	 2.132709030	-0.689761345	-3.328980024
C	 0.760172239	 0.962831395	-3.040386988
H	 0.566296702	 1.085680408	-4.106429183
C	 0.118332750	 1.815116603	-2.116371245
H	-0.562586997	 2.582067358	-2.486439322
C	 0.335002779	 1.691349484	-0.748428234
H	-0.181273633	 2.343157437	-0.042428159
C	 1.213905813	 0.694075501	-0.287184947

----------- 201_WG12: PBE+MBD@rsSCS -----------
O	 1.677426158	-2.884807393	-0.511806660
C	 2.204280162	-1.785715669	-0.451021386
O	 2.891498515	-1.372624194	 0.633470932
H	 3.103746987	-0.383625795	 0.525153010
C	 2.145351581	-0.761722114	-1.602726294
H	 1.671817826	-1.242033753	-2.464040623
H	 3.171159543	-0.466804049	-1.872763682
N	 1.385167457	 0.439345444	-1.264879971
H	 0.423930669	 0.509876936	-1.591534530
C	 1.791075680	 1.335214249	-0.334630558
O	 2.886679847	 1.218145936	 0.267603645
C	 0.821592523	 2.472768579	 0.004655777
H	 1.460947412	 3.343407511	 0.220646516
N	-0.144109206	 2.851483632	-1.023039893
H	-0.892258460	 2.164763600	-1.139986021
H	 0.292505761	 3.036491948	-1.926023855
C	 0.081336526	 2.084158586	 1.320972624
H	-0.656017683	 2.877292954	 1.516425182
H	 0.814552704	 2.102960342	 2.138220714
C	-0.548680739	 0.728299438	 1.241915976
C	 0.033206371	-0.437108761	 1.696586269
H	 0.949914842	-0.576604686	 2.259890939
N	-0.704252315	-1.531112600	 1.286572273
H	-0.383689398	-2.491623006	 1.350584439
C	-1.776073990	-1.095537598	 0.533647940
C	-2.777245687	-1.820663065	-0.117683564
H	-2.791453123	-2.910759031	-0.095795733
C	-3.757216853	-1.100642415	-0.794594113
H	-4.551417274	-1.636092410	-1.314627555
C	-3.748994001	 0.309783376	-0.806521761
H	-4.547653371	 0.842020256	-1.323240000
C	-2.749617335	 1.030481946	-0.161181504
H	-2.776046964	 2.122027777	-0.156820656
C	-1.724357166	 0.332722029	 0.508482122

----------- 202_WG08: PBE+MBD@rsSCS -----------
O	 0.782167832	-0.640804271	 3.573462807
C	 1.232547877	 0.522613735	 3.065048316
O	 1.931706302	 1.292405938	 3.701747675
H	 0.246319849	-1.135577325	 2.865758537
C	 0.851654625	 0.796376700	 1.601436297
H	 1.423978287	 0.101704190	 0.960514577
H	 1.162160598	 1.817859461	 1.365072629
N	-0.569651702	 0.666747820	 1.290438090
H	-1.073813441	 1.443272842	 0.854543102
C	-1.222815412	-0.508602150	 1.225663583
O	-0.766588506	-1.587451295	 1.675932795
C	-2.557124508	-0.465130418	 0.486004960
H	-3.217710285	-1.198019940	 0.980984229
N	-3.094138809	 0.904979346	 0.481014670
H	-3.817532268	 1.003248139	-0.233641896
H	-3.526030214	 1.125970782	 1.380318374
C	-2.319055044	-0.953972850	-0.971099871
H	-3.285216888	-0.895620809	-1.498597662
H	-2.053641978	-2.019815673	-0.921358490
C	-1.261400697	-0.191991823	-1.703288999
C	-1.416428585	 0.983743548	-2.405942283
H	-2.317444529	 1.545742520	-2.631617553
N	-0.181852613	 1.443958717	-2.832839754
H	-0.031098061	 2.260838831	-3.411578038
C	 0.800450321	 0.563000628	-2.419687757
C	 2.186384622	 0.604496535	-2.595891173
H	 2.666730624	 1.416429390	-3.142800708
C	 2.932192836	-0.433603914	-2.045061109
H	 4.015972360	-0.433235334	-2.160392874
C	 2.310417600	-1.485527290	-1.340051121
H	 2.926345979	-2.281578350	-0.921486107
C	 0.931319372	-1.521329061	-1.164232217
H	 0.468044675	-2.328631977	-0.596675576
C	 0.149617778	-0.484679642	-1.705895455

----------- 203_WG11: PBE+MBD@rsSCS -----------
O	 1.485273370	-0.434138139	-1.401027222
C	 2.548530605	 0.138057666	-0.769198718
O	 3.521853918	-0.481826319	-0.378739873
H	 1.585341799	-1.408331239	-1.308540679
C	 2.392485221	 1.651842057	-0.632866673
H	 2.954460739	 2.120887653	-1.454253742
H	 2.874952987	 1.935077396	 0.310833253
N	 1.029974256	 2.125440091	-0.628666490
H	 0.489509395	 2.238648882	-1.488571577
C	 0.293344753	 2.177297699	 0.514150466
O	 0.761100235	 2.020192741	 1.651319662
C	-1.205511802	 2.454737560	 0.291310620
H	-1.394363886	 3.432249374	 0.762017651
N	-1.528426858	 2.555459275	-1.141097667
H	-2.248775772	 3.256410668	-1.310805878
H	-1.884296652	 1.653002202	-1.475664270
C	-2.048661814	 1.391204314	 1.057134746
H	-3.089325814	 1.747446485	 1.088698154
H	-1.680222286	 1.351743676	 2.091760228
C	-1.982325168	 0.041623016	 0.417011629
C	-2.813130478	-0.425668109	-0.583662261
H	-3.713354618	 0.016834056	-1.000950170
N	-2.371768261	-1.663491309	-1.025467598
H	-2.823828745	-2.226941783	-1.734190084
C	-1.243566543	-2.021928191	-0.313399349
C	-0.421271355	-3.147805462	-0.429411671
H	-0.626588483	-3.932122465	-1.159515754
C	 0.672087836	-3.232070544	 0.431815759
H	 1.335438871	-4.095383354	 0.372170446
C	 0.928964941	-2.224326652	 1.386939899
H	 1.795236784	-2.322858871	 2.040471218
C	 0.118348762	-1.100017029	 1.486749700
H	 0.351344576	-0.305981482	 2.195954310
C	-0.980375510	-0.974839864	 0.617510933

----------- 204_WG04: PBE+MBD@rsSCS -----------
O	 0.774329057	-0.376930957	-3.946688621
C	-0.411164541	-0.944263439	-3.651499465
O	-1.105843242	-1.493206554	-4.489767414
H	 1.191402882	-0.002767865	-3.098128024
C	-0.814419367	-0.898669881	-2.166558091
H	-0.146532519	-1.578322782	-1.609086263
H	-1.836312893	-1.279998480	-2.087800235
N	-0.764259960	 0.419532495	-1.547911749
H	-1.609559002	 0.890630298	-1.211126826
C	 0.369436931	 1.084541361	-1.276155924
O	 1.504043579	 0.719676066	-1.679091239
C	 0.205132280	 2.337867762	-0.414302879
H	 0.652532772	 3.157138568	-0.997852015
N	-1.215145277	 2.626325682	-0.166153387
H	-1.456432372	 2.389430137	 0.801807599
H	-1.434074950	 3.608465368	-0.324274778
C	 1.043652808	 2.173530870	 0.889812452
H	 1.141428123	 3.167446089	 1.351441757
H	 2.052193864	 1.842722799	 0.601735817
C	 0.417527084	 1.220800173	 1.855850312
C	-0.402293379	 1.562679459	 2.914576195
H	-0.661489016	 2.544825818	 3.298986446
N	-0.880288166	 0.418670423	 3.530965248
H	-1.462512456	 0.399707905	 4.358920208
C	-0.371041752	-0.691302909	 2.882890339
C	-0.568107191	-2.052118484	 3.134608110
H	-1.209478444	-2.393362196	 3.947484124
C	 0.090487373	-2.956724842	 2.308254445
H	-0.039253178	-4.025726124	 2.476444728
C	 0.929957166	-2.515207926	 1.264169535
H	 1.441963400	-3.254028995	 0.646748887
C	 1.121060254	-1.161282326	 1.013715035
H	 1.773552117	-0.833193973	 0.204385695
C	 0.455960015	-0.220296541	 1.821840978

----------- 205_WG05: PBE+MBD@rsSCS -----------
O	-4.548392840	-0.640700241	 0.102231826
C	-4.328054795	 0.499354192	 0.785077265
O	-5.229661565	 1.219285979	 1.177679006
H	-3.659064586	-1.085137835	-0.107256737
C	-2.847851895	 0.809287548	 1.080709532
H	-2.486532177	 0.051570072	 1.797403899
H	-2.801469854	 1.792040170	 1.558304492
N	-1.973326820	 0.813550393	-0.084342134
H	-1.508401678	 1.665889791	-0.414868707
C	-1.624210036	-0.291952087	-0.763468903
O	-2.125048233	-1.424152125	-0.543684530
C	-0.566819308	-0.081132692	-1.852780390
H	-1.094974254	-0.226980921	-2.809495270
N	-0.058508763	 1.300562240	-1.811667439
H	 0.162395854	 1.640283030	-2.746760277
H	 0.802626637	 1.345493935	-1.257859777
C	 0.514148148	-1.182403751	-1.713262353
H	 1.185018350	-1.122259183	-2.583950125
H	 0.010829598	-2.157738346	-1.754276085
C	 1.290101963	-1.039850015	-0.442113039
C	 0.953514362	-1.562757744	 0.790065571
H	 0.121828110	-2.206730833	 1.059163914
N	 1.863328122	-1.136274283	 1.743187849
H	 1.856794024	-1.408454780	 2.718256990
C	 2.812254168	-0.329198487	 1.143897480
C	 3.922607370	 0.325148594	 1.684500752
H	 4.166529690	 0.252459751	 2.744954287
C	 4.713818663	 1.071925228	 0.816520701
H	 5.593430885	 1.587064870	 1.201808254
C	 4.405653335	 1.162373583	-0.557150092
H	 5.055671799	 1.747439769	-1.207279339
C	 3.299912632	 0.511404130	-1.092117076
H	 3.084366438	 0.578397044	-2.160397317
C	 2.476020658	-0.248826998	-0.240115231



==> geometries/WG_ts.txt <==
%auto-ignore
WG: PBE+TS

----------- 191_WG03: PBE+TS -----------
O	 0.947740363	-3.081887564	-0.688439247
C	 1.662145756	-2.100361740	-0.570773100
O	 2.426647861	-1.894149199	 0.520722811
H	 2.839128758	-0.966137721	 0.465951580
C	 1.788022576	-1.029351939	-1.677674218
H	 1.156456089	-1.344149540	-2.512307346
H	 2.836219157	-1.005376449	-2.017634109
N	 1.379562875	 0.314580580	-1.276528542
H	 0.512320759	 0.721687955	-1.634477005
C	 1.997178997	 1.043890216	-0.325965463
O	 3.012647154	 0.650744518	 0.299152564
C	 1.319785410	 2.369955299	 0.020621615
H	 2.130388563	 3.063061239	 0.305835370
N	 0.510807032	 2.846689435	-1.112308581
H	-0.152191143	 3.557471822	-0.801573638
H	 1.099196637	 3.276135859	-1.828704406
C	 0.424753167	 2.146859748	 1.285675795
H	-0.210837793	 3.041009465	 1.396694340
H	 1.094782219	 2.130019261	 2.155424264
C	-0.385280742	 0.885506662	 1.264688689
C	-0.001355182	-0.290823758	 1.874922538
H	 0.861616552	-0.489331604	 2.501214463
N	-0.874996798	-1.307361149	 1.543616323
H	-0.705586775	-2.290106042	 1.725111482
C	-1.837548943	-0.813173706	 0.683296369
C	-2.900514222	-1.465391581	 0.050825727
H	-3.070470278	-2.533052966	 0.188585097
C	-3.728377574	-0.702123592	-0.766805151
H	-4.561251104	-1.180038873	-1.282359330
C	-3.505437944	 0.680160488	-0.940061440
H	-4.180499532	 1.251834946	-1.576846651
C	-2.439602093	 1.322131454	-0.318319062
H	-2.279462481	 2.388116273	-0.475309731
C	-1.572248319	 0.578031203	 0.503219991

----------- 192_WG10: PBE+TS -----------
O	 2.215182592	-2.494116679	 0.638414166
C	 1.044186946	-1.914405678	 1.028670329
O	 0.955982486	-1.157922921	 1.981238727
H	 2.903709913	-2.142234197	 1.239906644
C	-0.108918928	-2.361263005	 0.155010262
H	-0.289668497	-3.431975470	 0.356972978
H	 0.165117239	-2.284565279	-0.906581786
N	-1.273721222	-1.544651521	 0.408661616
H	-1.308266106	-1.010387904	 1.280873854
C	-2.027768500	-1.061692622	-0.620289556
O	-1.966316640	-1.484478853	-1.782401647
C	-2.923549462	 0.127703850	-0.247447529
H	-3.831480307	 0.027446666	-0.868063116
N	-3.194784373	 0.164019346	 1.198848382
H	-3.596021142	 1.064374791	 1.466127029
H	-3.866408594	-0.558929832	 1.462603500
C	-2.208148080	 1.438409706	-0.691598674
H	-2.872997812	 2.279237833	-0.434109941
H	-2.144919043	 1.418153744	-1.788349524
C	-0.846252594	 1.651073630	-0.099459917
C	-0.557665772	 2.242439813	 1.111806196
H	-1.227653234	 2.683344443	 1.842517025
N	 0.806754696	 2.214884257	 1.341806966
H	 1.260133795	 2.514688437	 2.195432423
C	 1.431626021	 1.578765925	 0.287765572
C	 2.781708133	 1.275487482	 0.086601412
H	 3.540736131	 1.558291538	 0.817020844
C	 3.118966166	 0.592707620	-1.078971211
H	 4.161529805	 0.336543750	-1.268335356
C	 2.133271235	 0.225604810	-2.019608480
H	 2.431625400	-0.312729604	-2.919100029
C	 0.791072123	 0.530370672	-1.817178029
H	 0.038676496	 0.216024527	-2.540447649
C	 0.416483132	 1.215591724	-0.645663479

----------- 193_WG06: PBE+TS -----------
O	-2.044398567	 2.289501411	-0.561342630
C	-1.100764624	 2.471071236	 0.388175100
O	-0.219696884	 3.306227565	 0.276181321
H	-2.609000876	 1.489400120	-0.311100809
C	-1.232204155	 1.560663003	 1.627731169
H	-2.215495783	 1.731067641	 2.092261937
H	-0.450723853	 1.847664581	 2.336599849
N	-1.085009483	 0.132563742	 1.339787673
H	-0.169601318	-0.285182174	 1.496805476
C	-1.971588854	-0.569495132	 0.594596610
O	-3.031726314	-0.058743748	 0.160704013
C	-1.578854123	-1.999982090	 0.239438477
H	-0.869052865	-2.366511499	 0.998708627
N	-2.781974092	-2.827410748	 0.288814257
H	-2.634899333	-3.712927140	-0.197904028
H	-3.546183397	-2.332329763	-0.179382491
C	-0.840538124	-1.976946382	-1.150729253
H	-1.594126653	-1.766318443	-1.923796292
H	-0.463594459	-2.996802839	-1.330874597
C	 0.256895472	-0.962116806	-1.219331591
C	 0.195032129	 0.244741109	-1.883176627
H	-0.579743810	 0.631891418	-2.536266402
N	 1.298570757	 1.017939793	-1.571597843
H	 1.390063248	 2.001975557	-1.797596070
C	 2.084199253	 0.337384445	-0.661987355
C	 3.261563587	 0.723371180	-0.014688897
H	 3.712005982	 1.699251608	-0.196048397
C	 3.829715533	-0.179958629	 0.879227037
H	 4.744487969	 0.091948465	 1.405028151
C	 3.243425192	-1.441008244	 1.117260176
H	 3.721113580	-2.125595685	 1.817987947
C	 2.071404340	-1.823968138	 0.471223661
H	 1.636035704	-2.806972581	 0.657937300
C	 1.465705825	-0.929440834	-0.433005498

----------- 194_WG02: PBE+TS -----------
O	-1.972459460	 2.345673964	-0.564807362
C	-1.012737711	 2.497750094	 0.373374215
O	-0.093865417	 3.287780216	 0.239272960
H	-2.562422358	 1.567792500	-0.302532411
C	-1.175846017	 1.608909610	 1.624354677
H	-2.155164336	 1.812008171	 2.083498692
H	-0.389016301	 1.879980359	 2.333309368
N	-1.070386814	 0.173642923	 1.347500140
H	-0.155225295	-0.256077443	 1.475127833
C	-1.975554512	-0.505896888	 0.599310637
O	-3.026126125	 0.032544973	 0.174980739
C	-1.629007147	-1.960888064	 0.250878289
H	-0.945303752	-2.353418195	 1.018538054
N	-2.794388528	-2.839963169	 0.193809905
H	-3.185650899	-2.975100308	 1.128093566
H	-3.525744249	-2.389469121	-0.364157853
C	-0.890006299	-1.980045598	-1.124431522
H	-1.635838167	-1.772479498	-1.906042332
H	-0.539417790	-3.010766525	-1.279486736
C	 0.220983485	-0.980327348	-1.207629256
C	 0.183513790	 0.217441894	-1.888848031
H	-0.585530218	 0.614354066	-2.543128825
N	 1.304959157	 0.971133287	-1.592631101
H	 1.408187045	 1.953734964	-1.820708802
C	 2.077353647	 0.288037755	-0.673037140
C	 3.263153789	 0.657697298	-0.031644703
H	 3.734379602	 1.621713365	-0.224042431
C	 3.813333557	-0.246497556	 0.873057392
H	 4.734649825	 0.013315034	 1.393695236
C	 3.201646431	-1.491826389	 1.128624771
H	 3.667264436	-2.178008223	 1.836076982
C	 2.020806682	-1.858603344	 0.488785995
H	 1.567065247	-2.831217427	 0.685225087
C	 1.432775700	-0.962206377	-0.425736034

----------- 195_WG01: PBE+TS -----------
O	-3.071544774	-0.982389766	 1.214551424
C	-3.169859367	 0.346955349	 1.436998576
O	-3.221702350	 0.819275214	 2.558401656
H	-3.001994188	-1.147414118	 0.214381676
C	-3.249363493	 1.221163365	 0.165646004
H	-3.302364360	 2.265314790	 0.485852964
H	-4.180848813	 0.968594870	-0.368629575
N	-2.110564403	 1.070334149	-0.735516492
H	-1.462866953	 1.841983658	-0.924283000
C	-1.840072018	-0.044634143	-1.436654164
O	-2.523348066	-1.096180734	-1.353282820
C	-0.586668933	 0.029449722	-2.323147061
H	-0.942767600	-0.117500824	-3.355302657
N	 0.045699725	 1.356434831	-2.219210459
H	 0.376429731	 1.683859226	-3.124675622
H	 0.848581517	 1.324613772	-1.584917388
C	 0.349442421	-1.156691239	-1.950943370
H	 1.150578246	-1.210205142	-2.702677958
H	-0.235917573	-2.082092949	-2.030356743
C	 0.925550260	-1.010885822	-0.572613274
C	 0.331110593	-1.414057102	 0.607051241
H	-0.599096861	-1.947477807	 0.768711151
N	 1.105427312	-1.021465002	 1.682411980
H	 0.862998894	-1.172975905	 2.653857768
C	 2.221388213	-0.348186222	 1.224938399
C	 3.280237383	 0.236885950	 1.926166560
H	 3.322587772	 0.211220628	 3.015343518
C	 4.282854226	 0.852132745	 1.181962173
H	 5.122245413	 1.318707613	 1.696975670
C	 4.234046135	 0.875807244	-0.227846823
H	 5.040540571	 1.358970802	-0.778879057
C	 3.180770877	 0.291015317	-0.923448721
H	 3.168107175	 0.306261970	-2.014518511
C	 2.142203287	-0.329591442	-0.200727067

----------- 196_WG14: PBE+TS -----------
O	 0.437344000	 2.333858000	 2.629065000
C	 0.968688000	 1.283576000	 1.946305000
O	 1.878769000	 1.395885000	 1.140711000
H	 0.903411000	 3.133115000	 2.306441000
C	 0.312898000	-0.024464000	 2.333642000
H	-0.781192000	 0.074073000	 2.307426000
H	 0.582855000	-0.250396000	 3.379892000
N	 0.743415000	-1.063414000	 1.420694000
H	 1.517158000	-0.805888000	 0.808280000
C	-0.103035000	-2.060776000	 1.032679000
O	-1.171436000	-2.300545000	 1.612606000
C	 0.329699000	-2.844772000	-0.210949000
H	 1.424294000	-2.758024000	-0.326587000
N	-0.028539000	-4.246180000	 0.000751000
H	-0.918037000	-4.273106000	 0.509590000
H	-0.157782000	-4.729274000	-0.889581000
C	-0.329964000	-2.200782000	-1.479734000
H	-1.421729000	-2.296018000	-1.374889000
H	-0.036726000	-2.823813000	-2.339256000
C	 0.051006000	-0.773513000	-1.726822000
C	 1.160311000	-0.323448000	-2.413375000
H	 1.918969000	-0.888462000	-2.945758000
N	 1.214835000	 1.060149000	-2.370870000
H	 1.948347000	 1.629559000	-2.773062000
C	 0.143100000	 1.535031000	-1.641436000
C	-0.208209000	 2.843017000	-1.294027000
H	 0.391742000	 3.696006000	-1.612731000
C	-1.347942000	 3.013578000	-0.513528000
H	-1.653051000	 4.018721000	-0.223214000
C	-2.117200000	 1.908083000	-0.091514000
H	-3.001951000	 2.079602000	 0.521133000
C	-1.764777000	 0.608340000	-0.438674000
H	-2.359688000	-0.236839000	-0.091041000
C	-0.615214000	 0.402441000	-1.223998000

----------- 197_WG07: PBE+TS -----------
O	 2.271441720	 0.567939687	 2.719420577
C	 1.125893992	 0.946773390	 2.076754796
O	 1.100714310	 1.788069123	 1.196853758
H	 2.994114671	 1.073530425	 2.292591905
C	-0.085192655	 0.220229305	 2.636860601
H	-0.219962200	 0.545146448	 3.683299104
H	 0.098921751	-0.863052377	 2.660928834
N	-1.247292446	 0.466484378	 1.822384404
H	-1.406208064	 1.393951078	 1.423072706
C	-1.940979318	-0.544151338	 1.230124022
O	-1.846795950	-1.737065166	 1.553585933
C	-2.824742102	-0.096682677	 0.049772880
H	-3.834655474	-0.475358740	 0.265176148
N	-2.876033378	 1.368474990	-0.073208906
H	-2.226354849	 1.685666113	-0.799680704
H	-3.810388486	 1.691293391	-0.317905738
C	-2.312802153	-0.811471010	-1.244535829
H	-3.073954483	-0.669227377	-2.026240779
H	-2.251483180	-1.888427044	-1.036220225
C	-0.992716953	-0.281336717	-1.717989508
C	-0.812463513	 0.731669744	-2.641069023
H	-1.547961341	 1.250404266	-3.249021536
N	 0.535888399	 1.022784265	-2.769538159
H	 0.926876135	 1.731907159	-3.376605358
C	 1.259329659	 0.200971756	-1.926143356
C	 2.637692921	 0.127682146	-1.701750780
H	 3.333984034	 0.780706134	-2.228705410
C	 3.087757344	-0.813837303	-0.781277761
H	 4.156749036	-0.902362580	-0.584658876
C	 2.185165733	-1.665063585	-0.109050475
H	 2.572313000	-2.393698283	 0.603164056
C	 0.815210259	-1.592253690	-0.336602348
H	 0.127607097	-2.248618351	 0.196428655
C	 0.326597486	-0.639398561	-1.251283607

----------- 198_WG09: PBE+TS -----------
O	 0.434086499	 2.360136287	 2.618643634
C	 0.965743771	 1.306956007	 1.939573952
O	 1.869515276	 1.417569788	 1.126716213
H	 0.892451414	 3.158888528	 2.284555460
C	 0.318120347	 0.001519869	 2.344553062
H	-0.776535532	 0.093361720	 2.311992224
H	 0.585069161	-0.203522860	 3.395698832
N	 0.750294220	-1.054237686	 1.450058097
H	 1.518261152	-0.799949875	 0.828111418
C	-0.120941473	-2.031455162	 1.052151553
O	-1.202287146	-2.235384663	 1.621651464
C	 0.308407419	-2.849390021	-0.178238436
H	 1.404509383	-2.811022734	-0.280379545
N	-0.095567390	-4.256556562	-0.089560831
H	-1.065980119	-4.283590625	 0.242000345
H	 0.453584026	-4.725455334	 0.634805936
C	-0.314181036	-2.220361394	-1.458097162
H	-1.408724164	-2.312794994	-1.378912178
H	-0.005115210	-2.858222605	-2.297310984
C	 0.067309099	-0.791674297	-1.702515803
C	 1.180441876	-0.347544385	-2.386206660
H	 1.947122328	-0.917382860	-2.901836382
N	 1.227882232	 1.036858731	-2.367103997
H	 1.970817326	 1.601680899	-2.758464408
C	 0.148144339	 1.518382390	-1.654034657
C	-0.211994489	 2.829980266	-1.329977236
H	 0.383484315	 3.680875726	-1.662318197
C	-1.356020496	 3.008291551	-0.557358045
H	-1.666755627	 4.017134348	-0.285712762
C	-2.123441127	 1.906330583	-0.122242294
H	-3.012033317	 2.083740413	 0.483589135
C	-1.764191638	 0.603165920	-0.449764871
H	-2.357182316	-0.239566077	-0.093644518
C	-0.608674102	 0.389100109	-1.224678358

----------- 199_WG15: PBE+TS -----------
O	-2.880749255	 0.819424039	 0.336735699
C	-2.293979698	 0.259252342	-0.572722140
O	-1.585787786	 0.917908592	-1.535307467
H	-1.491549140	 1.854877632	-1.251259886
C	-2.240292308	-1.248076360	-0.797896763
H	-2.883326613	-1.496268605	-1.659066159
H	-2.632126223	-1.754881165	 0.090554809
N	-0.877012009	-1.701906288	-1.014025871
H	-0.264382180	-1.178384917	-1.643642827
C	-0.228248288	-2.493536832	-0.109046663
O	-0.776951372	-3.100613230	 0.818241208
C	 1.298209671	-2.519917585	-0.288650192
H	 1.612860919	-3.560298228	-0.094181683
N	 1.695258926	-2.037232818	-1.624009115
H	 2.692789251	-1.820140234	-1.638307033
H	 1.538537126	-2.756884259	-2.332442805
C	 1.920954143	-1.627761242	 0.830566171
H	 2.976836926	-1.446753938	 0.569424356
H	 1.928908762	-2.228833950	 1.748885091
C	 1.202654990	-0.339795517	 1.109532866
C	 0.308312617	-0.162766167	 2.145124288
H	-0.008871453	-0.873762538	 2.900772375
N	-0.220783652	 1.113120299	 2.107873255
H	-1.016836393	 1.423564300	 2.651479397
C	 0.291506458	 1.780561019	 1.013704203
C	-0.006321658	 3.054572702	 0.517433971
H	-0.719616490	 3.705921659	 1.022530307
C	 0.641342970	 3.457493752	-0.649983645
H	 0.437013558	 4.445063330	-1.063515424
C	 1.565318230	 2.609271294	-1.297455861
H	 2.054524073	 2.954262326	-2.208163076
C	 1.852944187	 1.342431373	-0.800630007
H	 2.548066516	 0.693265694	-1.330525524
C	 1.208067192	 0.896443521	 0.366974146

----------- 200_WG13: PBE+TS -----------
O	-2.560542268	-0.610244704	-2.419899106
C	-1.936542727	-0.986283148	-1.269383087
O	-1.060817674	-1.834965985	-1.226707545
H	-2.127596039	-1.114337731	-3.139955540
C	-2.491734054	-0.255977159	-0.064643980
H	-3.542813026	-0.565490299	 0.070480259
H	-2.504963055	 0.828519911	-0.242188846
N	-1.674123320	-0.547606997	 1.093204687
H	-1.061715428	-1.357111554	 0.994221221
C	-1.287624922	 0.446394119	 1.952223900
O	-1.820027671	 1.563983540	 1.968057129
C	-0.106645574	 0.109944540	 2.885973738
H	-0.356473237	 0.596000852	 3.841262650
N	 0.187485166	-1.299813444	 3.147542331
H	-0.642539746	-1.829935403	 3.412386244
H	 0.626524046	-1.749116937	 2.340053889
C	 1.173982880	 0.808680276	 2.340320290
H	 1.955232037	 0.679561233	 3.102351055
H	 0.963947713	 1.883790111	 2.260065963
C	 1.642576891	 0.266611521	 1.022253270
C	 2.528251114	-0.776044818	 0.830237428
H	 3.090690647	-1.346129605	 1.563259812
N	 2.672984440	-1.031334850	-0.523837634
H	 3.254329239	-1.756841052	-0.923601492
C	 1.877145250	-0.157397255	-1.238965570
C	 1.672015164	-0.041286110	-2.617268492
H	 2.177981046	-0.698919941	-3.324685611
C	 0.791103686	 0.944281873	-3.052904623
H	 0.609368887	 1.066309669	-4.120897008
C	 0.137093610	 1.795539043	-2.136581126
H	-0.542842951	 2.559399607	-2.513460172
C	 0.342956159	 1.676797785	-0.766077399
H	-0.177055019	 2.334655339	-0.069284848
C	 1.218607736	 0.681244572	-0.293221785

----------- 201_WG12: PBE+TS -----------
O	 1.812615885	-2.894820362	-0.483666528
C	 2.304349389	-1.780109769	-0.429918514
O	 3.001756427	-1.349212461	 0.642037497
H	 3.183577275	-0.357028524	 0.531052794
C	 2.193000461	-0.762890898	-1.586891602
H	 1.708667276	-1.266176759	-2.427946710
H	 3.205707464	-0.454887219	-1.889279519
N	 1.413843717	 0.430167976	-1.253925238
H	 0.450443716	 0.476876451	-1.577051454
C	 1.807003244	 1.344022085	-0.333840124
O	 2.906103223	 1.252279237	 0.264347677
C	 0.822746816	 2.476552187	-0.000816656
H	 1.461061973	 3.340008949	 0.241391911
N	-0.114982752	 2.884014289	-1.045588869
H	-0.870383025	 2.213792698	-1.198102496
H	 0.345250553	 3.085057911	-1.932905813
C	 0.053181972	 2.079739046	 1.301154280
H	-0.690635436	 2.869701299	 1.481250454
H	 0.768467671	 2.105388735	 2.133693213
C	-0.576698551	 0.719909427	 1.222850500
C	 0.004320095	-0.445225081	 1.680650425
H	 0.925109410	-0.584247347	 2.237103622
N	-0.740254038	-1.538783926	 1.282324699
H	-0.433180215	-2.501120377	 1.370684589
C	-1.818860891	-1.105216961	 0.536241317
C	-2.830987168	-1.831599609	-0.099722817
H	-2.851636823	-2.921116509	-0.067715131
C	-3.811575791	-1.112494763	-0.776960412
H	-4.612983045	-1.648161030	-1.285145363
C	-3.793751850	 0.297817040	-0.805418043
H	-4.590905587	 0.829245647	-1.325082223
C	-2.786298767	 1.019385885	-0.172690177
H	-2.806307043	 2.110493320	-0.179402415
C	-1.760657584	 0.322389414	 0.499196127

----------- 202_WG08: PBE+TS -----------
O	 0.617709834	-0.846314942	 3.747906394
C	 1.102886071	 0.336527147	 3.319021116
O	 1.760533115	 1.073484802	 4.033497788
H	 0.120855455	-1.302683639	 2.991212423
C	 0.826270394	 0.678025536	 1.841705780
H	 1.439949845	 0.007833065	 1.214742900
H	 1.163322196	 1.704482323	 1.676316682
N	-0.569760070	 0.585140751	 1.416813015
H	-1.038936166	 1.394034394	 1.001613810
C	-1.241737312	-0.572162914	 1.263301902
O	-0.833623402	-1.678410143	 1.692316432
C	-2.539631211	-0.466928658	 0.460016889
H	-3.238250607	-1.192651643	 0.909692991
N	-3.044448044	 0.916335584	 0.478263125
H	-3.670825067	 1.088369615	-0.308799801
H	-3.568191600	 1.105739146	 1.334360169
C	-2.267877418	-0.939658006	-1.000836002
H	-3.228885115	-0.904936731	-1.538863348
H	-1.981719725	-1.999514954	-0.950311502
C	-1.227262288	-0.157414264	-1.745135979
C	-1.437408990	 0.966765466	-2.516130881
H	-2.365290074	 1.468671135	-2.771091545
N	-0.230345006	 1.448855661	-2.992079358
H	-0.121454403	 2.235634725	-3.619825938
C	 0.792610655	 0.630584672	-2.547568841
C	 2.171196715	 0.702996362	-2.772325967
H	 2.607462360	 1.495976153	-3.380538276
C	 2.967360205	-0.279428634	-2.191131187
H	 4.045719381	-0.255854515	-2.347384217
C	 2.401811823	-1.308861410	-1.409635803
H	 3.055420976	-2.064684201	-0.974006615
C	 1.030093815	-1.376607996	-1.185772996
H	 0.612268392	-2.170390996	-0.567010786
C	 0.196666266	-0.395140891	-1.756528374

----------- 203_WG11: PBE+TS -----------
O	 1.623774828	-0.373258520	-1.515991872
C	 2.639698021	 0.176849727	-0.790912995
O	 3.629245775	-0.440184152	-0.440064363
H	 1.801307864	-1.337041823	-1.555958490
C	 2.413866075	 1.658997304	-0.496927297
H	 3.040838860	 2.233713141	-1.196351777
H	 2.788340053	 1.844157948	 0.517580573
N	 1.040644776	 2.097478703	-0.556700502
H	 0.528275967	 2.176535784	-1.436736999
C	 0.275867095	 2.226000676	 0.561920406
O	 0.713593422	 2.149756507	 1.718817176
C	-1.221724222	 2.464241267	 0.285508468
H	-1.445423168	 3.444154961	 0.733649257
N	-1.507750846	 2.529500180	-1.157224524
H	-2.210615993	 3.237339158	-1.364496151
H	-1.868496492	 1.625699795	-1.479983284
C	-2.063347743	 1.394009001	 1.050559406
H	-3.106372712	 1.742413646	 1.075552257
H	-1.701005619	 1.363217520	 2.087101096
C	-1.999124875	 0.036428102	 0.418521858
C	-2.890450334	-0.460381157	-0.513335783
H	-3.817057771	-0.029067606	-0.880541596
N	-2.474998927	-1.707639189	-0.951095839
H	-2.972831536	-2.291909641	-1.610621455
C	-1.301042101	-2.046280562	-0.303517775
C	-0.501373343	-3.188045831	-0.423463574
H	-0.765102232	-3.998405054	-1.104112570
C	 0.641094623	-3.255861357	 0.371280610
H	 1.285513235	-4.132661628	 0.308302412
C	 0.970952161	-2.214232107	 1.264944406
H	 1.876475837	-2.297178864	 1.864873814
C	 0.177392881	-1.077965909	 1.375495787
H	 0.458607366	-0.268385820	 2.048280562
C	-0.976287929	-0.971578200	 0.575473758

----------- 204_WG04: PBE+TS -----------
O	 0.873333121	-0.300753688	-4.016765899
C	-0.328533263	-0.856710777	-3.763691553
O	-1.012652849	-1.365079247	-4.635178414
H	 1.275175208	 0.049193174	-3.153238072
C	-0.766842209	-0.854166113	-2.284236751
H	-0.124729901	-1.563323517	-1.734124190
H	-1.794318124	-1.226139760	-2.245157317
N	-0.721864364	 0.443197377	-1.616231704
H	-1.573248223	 0.902070774	-1.279320220
C	 0.406413505	 1.100467928	-1.298334761
O	 1.549001797	 0.751951685	-1.690174908
C	 0.220765681	 2.327487259	-0.396487480
H	 0.674899837	 3.162200272	-0.951220684
N	-1.204724639	 2.608031979	-0.165795931
H	-1.463421621	 2.351880262	 0.791866729
H	-1.425366964	 3.591924950	-0.306571679
C	 1.037394360	 2.139584559	 0.921687512
H	 1.141839609	 3.129285215	 1.389635263
H	 2.046248129	 1.800034651	 0.648192761
C	 0.392632314	 1.192572893	 1.887516401
C	-0.391559776	 1.549209638	 2.968603771
H	-0.622256871	 2.536262235	 3.357788778
N	-0.871777506	 0.415330012	 3.601241399
H	-1.425920153	 0.408492131	 4.448747193
C	-0.399994340	-0.706041472	 2.942490194
C	-0.605087460	-2.063872669	 3.210186008
H	-1.219159831	-2.391895795	 4.049430824
C	 0.013130873	-2.982347420	 2.367351106
H	-0.122598014	-4.048678256	 2.547606706
C	 0.822759710	-2.557090568	 1.292455216
H	 1.304800576	-3.304743888	 0.662308302
C	 1.026290638	-1.206775634	 1.029914898
H	 1.663856308	-0.893794415	 0.203102179
C	 0.401978443	-0.251173775	 1.854645324

----------- 205_WG05: PBE+TS -----------
O	-4.634913875	-0.748225537	 0.028988096
C	-4.480370396	 0.411808817	 0.697732571
O	-5.423281842	 1.094473956	 1.058357467
H	-3.725632260	-1.163418956	-0.142241421
C	-3.023833950	 0.800924303	 1.032094962
H	-2.661491220	 0.101202141	 1.804607709
H	-3.046568816	 1.805566844	 1.462448837
N	-2.090363559	 0.800473463	-0.090136717
H	-1.637745850	 1.660225944	-0.415852164
C	-1.671707225	-0.307412874	-0.728203211
O	-2.143742574	-1.450020288	-0.505447379
C	-0.583171669	-0.079058658	-1.789270824
H	-1.089846724	-0.236766717	-2.755621740
N	-0.105303332	 1.313929886	-1.747443075
H	 0.143696079	 1.642481623	-2.679406839
H	 0.734270766	 1.381624416	-1.164494933
C	 0.521914324	-1.158450437	-1.639309668
H	 1.172834386	-1.105478368	-2.524567054
H	 0.036321029	-2.143171833	-1.651928102
C	 1.332977879	-0.986664788	-0.388798616
C	 1.033710714	-1.498995124	 0.857585518
H	 0.206035154	-2.133977890	 1.156597977
N	 1.984751822	-1.086392313	 1.775590856
H	 2.011117766	-1.356722546	 2.750713538
C	 2.927203419	-0.299707009	 1.138884975
C	 4.072535951	 0.329622241	 1.638031094
H	 4.354204468	 0.249071043	 2.688450717
C	 4.848819152	 1.056987459	 0.740579422
H	 5.752348487	 1.554218655	 1.092212785
C	 4.493462817	 1.151852169	-0.621531683
H	 5.133680761	 1.718542799	-1.297461351
C	 3.353542805	 0.525961550	-1.114557782
H	 3.100919706	 0.599279912	-2.173435817
C	 2.542166809	-0.214832882	-0.232249147

----------- 206_WGG06: PBE+TS -----------
O	-1.710223000	-3.571970000	-0.053708000
C	-0.576005000	-3.256988000	 0.285945000
O	 0.456199000	-3.289652000	-0.570770000
H	 1.277868000	-2.889339000	-0.118901000
C	-0.245577000	-2.803943000	 1.718339000
H	 0.461400000	-3.528313000	 2.157425000
H	-1.173935000	-2.827166000	 2.294195000
N	 0.310416000	-1.455412000	 1.815559000
H	-0.207974000	-0.711097000	 2.317082000
C	 1.540111000	-1.133823000	 1.369323000
O	 2.271051000	-1.925474000	 0.726329000
C	 2.047663000	 0.263261000	 1.754035000
H	 3.017009000	 0.390648000	 1.263610000
H	 2.205973000	 0.273274000	 2.844975000
N	 1.195539000	 1.385119000	 1.381975000
H	 1.474564000	 2.007544000	 0.621379000
C	 0.005949000	 1.682020000	 1.953384000
O	-0.534693000	 0.986556000	 2.839963000
C	-0.685608000	 2.927993000	 1.391514000
H	-1.194678000	 3.393681000	 2.253422000
N	 0.291365000	 3.823662000	 0.747529000
H	 0.797265000	 4.374769000	 1.443263000
H	-0.186044000	 4.483531000	 0.131937000
C	-1.793621000	 2.490135000	 0.380707000
H	-2.048890000	 3.378975000	-0.222053000
H	-2.691807000	 2.251093000	 0.965392000
C	-1.476170000	 1.312501000	-0.492057000
C	-2.100520000	 0.085161000	-0.386880000
H	-2.896370000	-0.225387000	 0.283223000
N	-1.570870000	-0.802493000	-1.299084000
H	-1.810749000	-1.790273000	-1.346687000
C	-0.559777000	-0.176022000	-2.000212000
C	 0.300995000	-0.683561000	-2.978918000
H	 0.240774000	-1.724680000	-3.293715000
C	 1.246772000	 0.183920000	-3.515508000
H	 1.935766000	-0.178540000	-4.278284000
C	 1.330997000	 1.524731000	-3.084807000
H	 2.081696000	 2.179644000	-3.527797000
C	 0.480946000	 2.023180000	-2.102684000
H	 0.577758000	 3.053796000	-1.765427000
C	-0.484216000	 1.170943000	-1.531162000

----------- 207_WGG08: PBE+TS -----------
O	 0.475916667	 3.343122917	 1.994565764
C	 0.701757465	 3.136264806	 0.809728617
O	-0.225010779	 3.363760774	-0.137642325
H	 0.122713072	 3.024683048	-1.033455368
C	 2.053332324	 2.595181284	 0.307660000
H	 2.705998589	 2.472222994	 1.175939609
H	 2.500025605	 3.342330442	-0.369317716
N	 1.961881933	 1.306848966	-0.380721811
H	 2.398899844	 0.466623419	 0.027639150
C	 1.374851297	 1.159741100	-1.586527458
O	 0.781357739	 2.091538830	-2.180091868
C	 1.493603421	-0.230970174	-2.220674644
H	 2.555664648	-0.443341642	-2.414923003
H	 0.960900983	-0.191652930	-3.175418202
N	 0.944077377	-1.326107452	-1.427557488
H	-0.022421615	-1.598550193	-1.598090545
C	 1.577295353	-1.855335544	-0.346860198
O	 2.665581270	-1.412297833	 0.074277171
C	 0.871229085	-3.025720522	 0.339701288
H	 0.117553355	-3.429875390	-0.353709398
N	 1.875923913	-4.068124514	 0.563629937
H	 2.692411632	-3.651353303	 1.019635549
H	 1.507965020	-4.797249486	 1.177326660
C	 0.139691769	-2.520436553	 1.626593502
H	 0.904602191	-2.338938328	 2.396311572
H	-0.486579678	-3.354428442	 1.986534788
C	-0.669057144	-1.275245696	 1.424073351
C	-0.451828199	-0.061261876	 2.044416494
H	 0.267632219	 0.204909341	 2.812254664
N	-1.316295806	 0.893219474	 1.546411636
H	-1.277746289	 1.880056906	 1.789894759
C	-2.086569026	 0.327205433	 0.552094531
C	-3.035620743	 0.905861380	-0.296481349
H	-3.277196658	 1.966507807	-0.230056354
C	-3.642689551	 0.083023227	-1.241260396
H	-4.381212032	 0.504673634	-1.922816939
C	-3.320809575	-1.287786712	-1.330959662
H	-3.829247513	-1.906980418	-2.070200549
C	-2.373449525	-1.861880316	-0.486679698
H	-2.155544951	-2.929103208	-0.555860391
C	-1.724317689	-1.052507246	 0.467850319

----------- 208_WGG04: PBE+TS -----------
O	-1.462798239	 2.380894589	-1.949853593
C	-0.844005910	 2.631904595	-0.927534404
O	-1.413024946	 3.286972115	 0.104814371
H	-0.722162193	 3.420611846	 0.831595742
C	 0.642918150	 2.261526110	-0.739597832
H	 1.222391213	 3.199103354	-0.716751079
H	 0.957634115	 1.672699002	-1.604449930
N	 0.939182125	 1.484309110	 0.466849842
H	 1.208237697	 0.506185055	 0.348016545
C	 0.866421601	 2.001299882	 1.715167431
O	 0.494298777	 3.177805329	 1.935632150
C	 1.201473592	 1.046556127	 2.865385950
H	 1.124908921	 1.618209286	 3.796004146
H	 2.223601719	 0.656474488	 2.756175131
N	 0.293519504	-0.087460096	 2.886544444
H	-0.676072258	 0.004271301	 3.200168944
C	 0.577997704	-1.250501827	 2.236140562
O	 1.682221074	-1.489699548	 1.723605304
C	-0.595250950	-2.248581863	 2.181386127
H	-0.381384627	-3.006127629	 2.952990557
N	-1.850707251	-1.577428906	 2.562948550
H	-2.255496788	-1.114628456	 1.743036100
H	-2.534942016	-2.253596370	 2.902905319
C	-0.628001197	-2.967727473	 0.804010656
H	-1.429299499	-3.721251867	 0.850000144
H	 0.314593588	-3.516677819	 0.678698244
C	-0.832074844	-2.047691846	-0.365981668
C	-2.018556030	-1.473341952	-0.787202105
H	-3.025260186	-1.592665126	-0.398353431
N	-1.805748746	-0.712444778	-1.924197953
H	-2.455687753	-0.031357140	-2.301814748
C	-0.466864008	-0.765318272	-2.255605755
C	 0.221292910	-0.167051725	-3.317804535
H	-0.291759734	 0.480007268	-4.027892580
C	 1.587225118	-0.413521295	-3.412707615
H	 2.155824173	 0.032332085	-4.228911192
C	 2.250766565	-1.226701345	-2.467288053
H	 3.323060693	-1.392685190	-2.569160596
C	 1.564231187	-1.817950034	-1.412633647
H	 2.089871958	-2.419356426	-0.672893633
C	 0.178053791	-1.596405555	-1.294061911

----------- 209_WGG03: PBE+TS -----------
O	-1.997216631	 3.330789530	 0.478371164
C	-0.809741517	 3.134112144	 0.699540611
O	 0.132402156	 3.376843723	-0.228501965
H	 1.031486711	 3.041210202	 0.112978930
C	-0.300545289	 2.591368559	 2.047772412
H	-1.168302576	 2.455810640	 2.698579648
H	 0.367290542	 3.344280821	 2.498599774
N	 0.400881391	 1.310548974	 1.950788852
H	 0.001771016	 0.464713825	 2.387194133
C	 1.602473482	 1.173012918	 1.353273492
O	 2.188467417	 2.109523534	 0.759356653
C	 2.242712592	-0.216090244	 1.458302008
H	 2.458122712	-0.428446405	 2.516371929
H	 3.187324411	-0.172782408	 0.907811644
N	 1.443160528	-1.313931002	 0.920974252
H	 1.579810193	-1.559952652	-0.058853698
C	 0.363320384	-1.841703101	 1.561786600
O	-0.041385143	-1.402557655	 2.658965964
C	-0.323625977	-3.029353786	 0.865532997
H	 0.367215632	-3.438938132	 0.113882169
N	-0.651198796	-4.113101895	 1.794376354
H	 0.200479007	-4.569553097	 2.127097352
H	-1.113089348	-3.718447033	 2.619194784
C	-1.613274327	-2.546278552	 0.147839941
H	-2.382784384	-2.378327525	 0.916137122
H	-1.965088747	-3.384658906	-0.472623237
C	-1.425722695	-1.291862375	-0.650079677
C	-2.059397384	-0.086212143	-0.428312118
H	-2.830700742	 0.166694813	 0.292158546
N	-1.572861105	 0.877649984	-1.289401843
H	-1.826815085	 1.861883122	-1.246039199
C	-0.573965266	 0.325105355	-2.063314952
C	 0.267477313	 0.916313282	-3.010602129
H	 0.192181140	 1.978266950	-3.243469830
C	 1.216639234	 0.104163999	-3.625331832
H	 1.892727349	 0.535544498	-4.363080551
C	 1.317654993	-1.267863217	-3.312420831
H	 2.059220375	-1.878253099	-3.827793947
C	 0.481961406	-1.853933940	-2.364779598
H	 0.556683976	-2.922461823	-2.155826677
C	-0.475945949	-1.055174884	-1.707400244

----------- 210_WGG05: PBE+TS -----------
O	-0.883480367	-1.816377939	 0.282711025
C	-1.818225655	-1.292520028	-0.297277505
O	-2.561372806	-1.946582319	-1.243076545
H	-2.184455906	-2.848531048	-1.299979957
C	-2.333366445	 0.128802725	-0.094408804
H	-3.412138079	 0.068720868	 0.104133403
H	-2.193722712	 0.684339809	-1.031427398
N	-1.663167260	 0.811925440	 0.984846882
H	-0.790697978	 1.297452510	 0.773837027
C	-1.901938698	 0.443613230	 2.285834210
O	-2.880099559	-0.225856011	 2.629971650
C	-0.803531577	 0.875493263	 3.271398901
H	-1.128781557	 0.598095874	 4.279086679
H	-0.632756453	 1.959798776	 3.221555701
N	 0.450126584	 0.208486364	 2.945062960
H	 0.546062363	-0.801765572	 3.077263886
C	 1.330891734	 0.737129022	 2.053436383
O	 1.255727707	 1.903971264	 1.629400815
C	 2.450201347	-0.230545301	 1.620204685
H	 3.287876871	-0.034993660	 2.311689814
N	 2.019838884	-1.616670249	 1.844125616
H	 2.814387301	-2.255678259	 1.825681118
H	 1.360106093	-1.904659940	 1.113375049
C	 2.963350246	 0.103481822	 0.188871499
H	 3.919505414	-0.426108318	 0.060302917
H	 3.185347394	 1.178664031	 0.151847483
C	 2.035638883	-0.273773663	-0.927718803
C	 1.975783133	-1.509635442	-1.538970739
H	 2.571026254	-2.398785510	-1.356127024
N	 1.006257753	-1.508578819	-2.527839276
H	 0.798442614	-2.283986585	-3.143833107
C	 0.421435650	-0.258665391	-2.586023492
C	-0.582783795	 0.229438313	-3.428474854
H	-1.048476519	-0.403526646	-4.184052506
C	-0.968240246	 1.556956682	-3.263624189
H	-1.748793177	 1.970781695	-3.901468140
C	-0.362815423	 2.374654571	-2.284208367
H	-0.687177118	 3.410209900	-2.183315685
C	 0.636645855	 1.886316618	-1.448251073
H	 1.088022730	 2.518216651	-0.684616295
C	 1.045096518	 0.545267276	-1.584486946

----------- 211_WGG02: PBE+TS -----------
O	 2.022390000	-1.127289000	-2.869427000
C	 2.546252000	-0.338030000	-2.092024000
O	 3.792547000	-0.515692000	-1.626391000
H	 3.977092000	 0.178417000	-0.912531000
C	 1.828817000	 0.923236000	-1.573647000
H	 0.874131000	 1.030532000	-2.095063000
H	 2.455815000	 1.802187000	-1.789307000
N	 1.570017000	 0.868963000	-0.137184000
H	 0.636610000	 0.624434000	 0.190618000
C	 2.556061000	 0.990685000	 0.779678000
O	 3.758348000	 1.135765000	 0.460856000
C	 2.140389000	 0.925432000	 2.247970000
H	 2.566738000	 1.804410000	 2.750971000
H	 2.614813000	 0.028624000	 2.674471000
N	 0.716236000	 0.828085000	 2.469913000
H	 0.093656000	 1.641250000	 2.493203000
C	 0.094999000	-0.361990000	 2.744114000
O	 0.691537000	-1.436749000	 2.866183000
C	-1.440794000	-0.250408000	 2.840874000
H	-1.693147000	-0.499245000	 3.883529000
N	-1.887255000	 1.133200000	 2.583164000
H	-2.707458000	 1.361748000	 3.143318000
H	-2.149685000	 1.251910000	 1.601134000
C	-2.075836000	-1.329113000	 1.917840000
H	-3.168563000	-1.289123000	 2.046676000
H	-1.743348000	-2.312083000	 2.275829000
C	-1.704082000	-1.166123000	 0.471798000
C	-0.667766000	-1.814862000	-0.175967000
H	 0.031947000	-2.543418000	 0.220111000
N	-0.594412000	-1.406385000	-1.494278000
H	 0.177999000	-1.610196000	-2.133114000
C	-1.564525000	-0.450517000	-1.720930000
C	-1.849458000	 0.287461000	-2.875672000
H	-1.269010000	 0.149994000	-3.788180000
C	-2.906441000	 1.191731000	-2.817143000
H	-3.156324000	 1.782344000	-3.698039000
C	-3.672009000	 1.344252000	-1.642001000
H	-4.507523000	 2.043860000	-1.638809000
C	-3.384880000	 0.612224000	-0.494413000
H	-4.006183000	 0.727083000	 0.395600000
C	-2.300664000	-0.288435000	-0.506509000

----------- 212_WGG14: PBE+TS -----------
O	-1.292989814	-3.668137141	-0.222189933
C	-0.709270312	-2.956696396	-1.026566688
O	-1.368937559	-2.229570815	-1.945349553
H	-0.696006230	-1.708746520	-2.499598357
C	 0.830199841	-2.843597800	-1.070038000
H	 1.180224686	-3.263152684	-2.026279315
H	 1.232757139	-3.441693218	-0.249143193
N	 1.349030549	-1.479750610	-0.936007130
H	 1.709628756	-1.202533277	-0.021606231
C	 1.194514716	-0.547240730	-1.899705702
O	 0.565599056	-0.781416501	-2.961776689
C	 1.755277880	 0.839917126	-1.634230150
H	 2.383118161	 1.122413039	-2.494709862
H	 2.370716311	 0.890149392	-0.725915634
N	 0.622773512	 1.737133342	-1.471747452
H	-0.292513440	 1.489406260	-1.857280509
C	 0.617907308	 2.769777172	-0.587688377
O	 1.621478615	 3.201046383	-0.004191955
C	-0.789968806	 3.313581710	-0.293295865
H	-0.681741244	 4.405987425	-0.181412972
N	-1.741578955	 2.928813288	-1.350280285
H	-2.702063051	 2.965766710	-1.007001320
H	-1.679227867	 3.562397568	-2.148499465
C	-1.249557861	 2.756184232	 1.083826691
H	-2.264738451	 3.141945697	 1.270811550
H	-0.602350388	 3.210479382	 1.846759284
C	-1.231039447	 1.262032846	 1.235411271
C	-2.266341424	 0.384759367	 0.984597905
H	-3.265693971	 0.585123098	 0.612951722
N	-1.886585344	-0.908980666	 1.293211120
H	-2.410383180	-1.750029806	 1.070432417
C	-0.579597238	-0.898963776	 1.735534097
C	 0.238114664	-1.954375068	 2.154541826
H	-0.131600024	-2.978696697	 2.171699350
C	 1.549654580	-1.644705214	 2.508460924
H	 2.216980772	-2.440323861	 2.839120525
C	 2.025136426	-0.314225955	 2.460161418
H	 3.056016144	-0.106891173	 2.746188671
C	 1.197794386	 0.737334743	 2.074676728
H	 1.583201138	 1.755253566	 2.028715924
C	-0.130471033	 0.455886561	 1.702466215

----------- 213_WGG15: PBE+TS -----------
O	-1.595209863	-3.326053212	 0.765570079
C	-2.314182390	-2.425358270	 0.347555929
O	-3.343553752	-1.950058645	 1.061066179
H	-3.788313353	-1.190853695	 0.545747532
C	-2.109804855	-1.796755900	-1.044989770
H	-2.971489058	-2.085653654	-1.670899420
H	-1.205680407	-2.233988195	-1.476323380
N	-1.955838939	-0.342822811	-1.065575221
H	-1.057501405	 0.074322960	-1.365160311
C	-2.939284902	 0.518561069	-0.738228487
O	-4.061155953	 0.157486631	-0.305163224
C	-2.612183311	 2.005253345	-0.937254228
H	-3.497288800	 2.570593067	-0.632354278
H	-2.424093731	 2.183796419	-2.008331680
N	-1.463481240	 2.471652707	-0.168736056
H	-1.577655241	 3.137499638	 0.596308489
C	-0.181325509	 2.213559438	-0.536180390
O	 0.111487674	 1.487905568	-1.505593036
C	 0.887544010	 2.817049079	 0.377113648
H	 1.783233757	 2.926193347	-0.257395956
N	 0.411183465	 4.079343240	 0.971568875
H	 0.522434642	 4.862956687	 0.326032607
H	 0.945848773	 4.303229668	 1.812760616
C	 1.209517233	 1.829785057	 1.539127501
H	 0.387104372	 1.909572971	 2.267276393
H	 2.117101969	 2.210029037	 2.038936263
C	 1.382451037	 0.400521679	 1.141158969
C	 0.484964727	-0.617375672	 1.388742871
H	-0.453580363	-0.593850381	 1.933990716
N	 0.934149413	-1.796623575	 0.826357725
H	 0.389051735	-2.658613637	 0.820625562
C	 2.137070952	-1.558950273	 0.188154098
C	 2.967402455	-2.422478035	-0.534821975
H	 2.711774425	-3.473756098	-0.670033019
C	 4.135150396	-1.889802906	-1.074214550
H	 4.803951613	-2.535127171	-1.643583171
C	 4.470523543	-0.530911816	-0.896153394
H	 5.395218128	-0.150805824	-1.330270359
C	 3.642016006	 0.325804817	-0.179569848
H	 3.913063216	 1.375072646	-0.053559468
C	 2.453533532	-0.179729299	 0.375437168

----------- 214_WGG01: PBE+TS -----------
O	-3.115468000	-1.131867000	-1.374307000
C	-2.476290000	-0.318443000	-2.031025000
O	-2.572635000	 1.002304000	-1.813809000
H	-1.919970000	 1.490042000	-2.420845000
C	-1.512686000	-0.741373000	-3.155663000
H	-1.878984000	-0.323513000	-4.107635000
H	-1.529419000	-1.832570000	-3.222115000
N	-0.130874000	-0.313182000	-2.942461000
H	 0.585641000	-0.985388000	-2.616716000
C	 0.250086000	 0.980916000	-2.998395000
O	-0.546946000	 1.924973000	-3.212683000
C	 1.744408000	 1.226742000	-2.754744000
H	 1.935431000	 2.287529000	-2.941533000
H	 2.336301000	 0.623192000	-3.460220000
N	 2.148924000	 0.907676000	-1.391858000
H	 2.364673000	 1.632946000	-0.700193000
C	 2.329633000	-0.353794000	-0.937765000
O	 2.106579000	-1.372714000	-1.626853000
C	 2.846862000	-0.437884000	 0.511399000
H	 3.892910000	-0.774535000	 0.419108000
N	 2.852796000	 0.900359000	 1.130646000
H	 3.621035000	 0.991572000	 1.794028000
H	 1.982875000	 1.049959000	 1.650872000
C	 2.055729000	-1.517685000	 1.299062000
H	 2.563075000	-1.670494000	 2.263822000
H	 2.128236000	-2.462828000	 0.744913000
C	 0.618510000	-1.142710000	 1.508936000
C	-0.433411000	-1.451291000	 0.667583000
H	-0.437624000	-2.055740000	-0.232839000
N	-1.601916000	-0.884994000	 1.131861000
H	-2.479848000	-0.909209000	 0.613183000
C	-1.333421000	-0.177337000	 2.284169000
C	-2.181785000	 0.574393000	 3.104247000
H	-3.240393000	 0.685971000	 2.869415000
C	-1.625366000	 1.174362000	 4.229939000
H	-2.258488000	 1.769803000	 4.887585000
C	-0.256656000	 1.021589000	 4.538339000
H	 0.141728000	 1.493481000	 5.436561000
C	 0.587150000	 0.276564000	 3.720926000
H	 1.639850000	 0.157200000	 3.983689000
C	 0.061122000	-0.330134000	 2.562232000

----------- 215_WGG07: PBE+TS -----------
O	 1.296363000	 0.233077000	 3.671481000
C	 0.708624000	 1.034188000	 2.959756000
O	 1.363728000	 1.958047000	 2.234859000
H	 0.689174000	 2.509853000	 1.713414000
C	-0.831592000	 1.070644000	 2.846095000
H	-1.186155000	 2.023210000	 3.270802000
H	-1.230997000	 0.246113000	 3.441262000
N	-1.350808000	 0.937977000	 1.481887000
H	-1.715617000	 0.025283000	 1.205520000
C	-1.198167000	 1.900763000	 0.548019000
O	-0.571792000	 2.964375000	 0.780984000
C	-1.758580000	 1.633730000	-0.839177000
H	-2.388903000	 2.492083000	-1.122726000
H	-2.372927000	 0.725116000	-0.888962000
N	-0.626306000	 1.471393000	-1.736578000
H	 0.289538000	 1.855487000	-1.489132000
C	-0.620915000	 0.588825000	-2.770488000
O	-1.623865000	 0.004849000	-3.202367000
C	 0.788430000	 0.297659000	-3.314208000
H	 0.681450000	 0.183759000	-4.406726000
N	 1.737104000	 1.358563000	-2.930584000
H	 1.675508000	 2.153141000	-3.569030000
H	 2.698021000	 1.015976000	-2.963453000
C	 1.253220000	-1.078236000	-2.756588000
H	 2.269428000	-1.260839000	-3.141914000
H	 0.611095000	-1.843684000	-3.213492000
C	 1.234062000	-1.235001000	-1.262855000
C	 2.268816000	-0.983960000	-0.384836000
H	 3.266743000	-0.607427000	-0.583953000
N	 1.889569000	-1.296999000	 0.907999000
H	 2.414700000	-1.078891000	 1.749239000
C	 0.583354000	-1.741924000	 0.897381000
C	-0.234278000	-2.163120000	 1.952361000
H	 0.135886000	-2.183777000	 2.976686000
C	-1.545647000	-2.518001000	 1.641716000
H	-2.213293000	-2.850273000	 2.436716000
C	-2.020589000	-2.469252000	 0.310919000
H	-3.051103000	-2.756574000	 0.102284000
C	-1.192985000	-2.081643000	-0.739887000
H	-1.577247000	-2.035307000	-1.758342000
C	 0.134551000	-1.707404000	-0.457581000

----------- 216_WGG11: PBE+TS -----------
O	-4.676992000	-0.029939000	 0.019901000
C	-3.370095000	 0.315236000	 0.188839000
O	-2.989394000	 1.475767000	 0.158138000
H	-5.166275000	 0.807506000	-0.123091000
C	-2.503629000	-0.930319000	 0.353172000
H	-2.299303000	-1.314047000	-0.657872000
H	-3.093606000	-1.682424000	 0.893420000
N	-1.252846000	-0.711161000	 1.037934000
H	-0.401302000	-0.540995000	 0.509694000
C	-1.204027000	-0.702464000	 2.407462000
O	-2.213305000	-0.825155000	 3.107629000
C	 0.185842000	-0.549425000	 3.036868000
H	 0.209105000	-1.224192000	 3.904941000
H	 0.285278000	 0.478684000	 3.417817000
N	 1.295366000	-0.781027000	 2.137098000
H	 1.471902000	-1.693454000	 1.707342000
C	 2.267530000	 0.144766000	 1.884159000
O	 2.336046000	 1.253122000	 2.428740000
C	 3.256223000	-0.282127000	 0.777401000
H	 4.255751000	-0.276834000	 1.238248000
N	 2.973019000	-1.651976000	 0.305241000
H	 2.378818000	-1.635102000	-0.527356000
H	 3.832778000	-2.138066000	 0.055286000
C	 3.219233000	 0.804836000	-0.338862000
H	 3.926327000	 0.510741000	-1.129447000
H	 3.584863000	 1.745481000	 0.092787000
C	 1.836046000	 0.997394000	-0.889337000
C	 0.886263000	 1.861686000	-0.378187000
H	 0.977141000	 2.562245000	 0.445358000
N	-0.311798000	 1.712473000	-1.049771000
H	-1.211778000	 2.031643000	-0.689753000
C	-0.174938000	 0.709236000	-1.989168000
C	-1.113402000	 0.169575000	-2.876526000
H	-2.136728000	 0.544691000	-2.911344000
C	-0.688160000	-0.847139000	-3.728024000
H	-1.392762000	-1.285943000	-4.434086000
C	 0.646219000	-1.305027000	-3.705111000
H	 0.950153000	-2.089636000	-4.397693000
C	 1.579036000	-0.766270000	-2.824188000
H	 2.611364000	-1.120445000	-2.837095000
C	 1.177219000	 0.247606000	-1.931219000

----------- 217_WGG09: PBE+TS -----------
O	-1.474758649	-0.772033021	-3.738891408
C	-0.210137837	-0.653389207	-3.298948683
O	 0.607980573	-1.557237530	-3.415926130
H	-1.996723079	 0.041292802	-3.446521330
C	 0.122013944	 0.695409287	-2.634693579
H	-0.142347425	 1.509027641	-3.327256572
H	 1.193194104	 0.739068817	-2.423798266
N	-0.604124616	 0.893092687	-1.383172845
H	-0.128156224	 0.699665910	-0.501675089
C	-1.921349514	 1.196858025	-1.374251406
O	-2.595044040	 1.285778249	-2.425183519
C	-2.571965159	 1.452225534	-0.019040885
H	-3.453178184	 0.799416629	 0.041999750
H	-2.921897405	 2.494500674	-0.014823559
N	-1.743829351	 1.176045490	 1.139829716
H	-1.074864528	 1.868513103	 1.462405361
C	-1.895444831	 0.014432087	 1.869187641
O	-2.732345403	-0.842870001	 1.572477956
C	-0.951597192	-0.145619792	 3.070834410
H	-0.380660780	 0.785755805	 3.217056951
N	-1.668886818	-0.426355048	 4.319430279
H	-2.248399422	 0.371537528	 4.588779920
H	-2.308122839	-1.211962399	 4.165107759
C	 0.034223408	-1.301652235	 2.779205629
H	-0.549047032	-2.233986885	 2.755610109
H	 0.712269123	-1.369910702	 3.643287166
C	 0.797538319	-1.159982293	 1.498195097
C	 0.681574059	-1.962972377	 0.381406602
H	 0.019994465	-2.805851909	 0.209921625
N	 1.573936223	-1.562158897	-0.597667048
H	 1.537380922	-1.862107451	-1.574346202
C	 2.260627663	-0.452086676	-0.143783621
C	 3.238118486	 0.328082468	-0.773883178
H	 3.592001110	 0.088182377	-1.777145290
C	 3.756898285	 1.407980548	-0.064123785
H	 4.520861227	 2.033600128	-0.525045160
C	 3.325172630	 1.695822485	 1.248122806
H	 3.766576149	 2.538919321	 1.779331073
C	 2.360303568	 0.915241094	 1.876667472
H	 2.055738278	 1.136590321	 2.900487274
C	 1.798967791	-0.172711587	 1.179762958

----------- 218_WGG13: PBE+TS -----------
O	-1.636290973	 2.421194892	 1.698058664
C	-0.824671293	 3.109684499	 0.874151203
O	 0.103700526	 3.782798742	 1.294391061
H	-2.323500943	 1.924210040	 1.141553311
C	-1.156364077	 2.994202303	-0.630715197
H	-0.408403207	 3.567109621	-1.184194546
H	-2.149463345	 3.437003823	-0.804861919
N	-1.152701261	 1.622255386	-1.148000579
H	-0.321576425	 1.317397798	-1.657804719
C	-2.089740493	 0.715277059	-0.803699590
O	-3.019504296	 0.983558922	-0.001625586
C	-1.953748376	-0.691774947	-1.359878056
H	-1.159625742	-0.787664831	-2.111297986
H	-2.911991809	-0.969979105	-1.826961006
N	-1.625571818	-1.558692362	-0.233850235
H	-1.893232920	-1.242463992	 0.693639230
C	-0.835799495	-2.662941173	-0.355835160
O	-0.508394519	-3.144275469	-1.448710629
C	-0.297105661	-3.215027719	 0.964833958
H	-0.897159654	-2.817023591	 1.801267808
N	-0.433999923	-4.669652715	 0.934119861
H	 0.164636463	-5.111188727	 1.634025070
H	-0.143152936	-5.006744637	 0.011801757
C	 1.175268243	-2.706087400	 1.147288234
H	 1.782688321	-3.198930939	 0.372911674
H	 1.526693216	-3.088247028	 2.118207391
C	 1.375134140	-1.220916154	 1.077901369
C	 1.332820680	-0.321419417	 2.125082830
H	 1.143158485	-0.498799719	 3.179044107
N	 1.605586725	 0.957994459	 1.671127832
H	 1.499818554	 1.813393056	 2.208061735
C	 1.805633518	 0.916401004	 0.306420566
C	 2.092038446	 1.947761368	-0.595157185
H	 2.209349232	 2.974983636	-0.253265404
C	 2.182445454	 1.612129984	-1.944838109
H	 2.398064550	 2.389869923	-2.677582500
C	 2.017309308	 0.276453589	-2.378532719
H	 2.099142346	 0.047865142	-3.441300847
C	 1.774927599	-0.752866621	-1.472164825
H	 1.649365577	-1.777265092	-1.821163429
C	 1.657994782	-0.442891608	-0.103743433

----------- 219_WGG10: PBE+TS -----------
O	 1.542772533	-0.750897652	 3.342682166
C	 2.270819135	-0.348818501	 2.441945504
O	 3.283239530	-1.085946761	 1.965375561
H	 3.748132793	-0.573241368	 1.216268675
C	 2.098615608	 1.049225464	 1.814187534
H	 2.969084109	 1.658265318	 2.113303187
H	 1.198493299	 1.497657128	 2.242542060
N	 1.961537300	 1.075942181	 0.358628414
H	 1.068335299	 1.374388015	-0.070581077
C	 2.951525951	 0.735208718	-0.489708329
O	 4.063270234	 0.290405449	-0.111623537
C	 2.643853372	 0.927937191	-1.981144932
H	 3.533185250	 0.610797740	-2.533410971
H	 2.466867121	 1.999272168	-2.170487754
N	 1.495155335	 0.162352541	-2.453475658
H	 1.611716925	-0.606063289	-3.115466428
C	 0.211303178	 0.534420332	-2.212003410
O	-0.089693128	 1.507189848	-1.494331459
C	-0.852451450	-0.376903872	-2.827988721
H	-1.741029744	 0.263641324	-2.956605480
N	-0.359545511	-0.979169791	-4.080754377
H	-0.895372015	-1.818647550	-4.308905283
H	-0.457873775	-0.336423097	-4.868547212
C	-1.200341673	-1.532136395	-1.840930971
H	-0.386358604	-2.271220761	-1.907951934
H	-2.109603851	-2.021488163	-2.230194602
C	-1.385412564	-1.130796103	-0.414135552
C	-0.496613715	-1.383123262	 0.610237985
H	 0.441354735	-1.930106823	 0.592298666
N	-0.955869224	-0.825228857	 1.787542334
H	-0.416512360	-0.818175211	 2.653124237
C	-2.155851451	-0.185067877	 1.542209869
C	-2.993828790	 0.532012018	 2.403214739
H	-2.746515415	 0.659269631	 3.457460499
C	-4.158133186	 1.072768716	 1.864742994
H	-4.834739408	 1.635422318	 2.507931998
C	-4.481757035	 0.902666948	 0.501882468
H	-5.403346953	 1.338663181	 0.116199187
C	-3.645659967	 0.191775172	-0.352389602
H	-3.907518913	 0.072047976	-1.404649701
C	-2.460896975	-0.365861046	 0.159509912

----------- 220_WGG12: PBE+TS -----------
O	-1.371487042	-3.584864433	-0.152086856
C	-0.812327481	-2.901122199	-0.994539416
O	-1.499125964	-2.158314608	-1.883948092
H	-0.839653554	-1.682685916	-2.490276444
C	 0.725251196	-2.839111746	-1.130823971
H	 1.004162613	-3.279987224	-2.100704408
H	 1.158706238	-3.440801141	-0.328726917
N	 1.291037658	-1.489494715	-1.043803952
H	 1.710730508	-1.211332568	-0.154275808
C	 1.111430424	-0.567034430	-2.010957755
O	 0.424779467	-0.800194481	-3.038471342
C	 1.691398503	 0.820839265	-1.790254207
H	 2.268430490	 1.099293154	-2.686354606
H	 2.350980477	 0.886633573	-0.915079285
N	 0.556565265	 1.708074343	-1.571393408
H	-0.339099895	 1.431945307	-1.965718888
C	 0.569644761	 2.727953286	-0.664674150
O	 1.606980926	 3.155154970	-0.141815968
C	-0.821841209	 3.258930204	-0.257520807
H	-0.729199544	 4.354997055	-0.235623383
N	-1.967617541	 2.915279939	-1.098494900
H	-1.858643331	 3.192499887	-2.073142883
H	-2.216529908	 1.925875809	-1.042205680
C	-1.094848569	 2.789735303	 1.201556063
H	-2.062674226	 3.219395420	 1.495018568
H	-0.326138327	 3.234297727	 1.847228752
C	-1.110093580	 1.298067236	 1.382790092
C	-2.199512671	 0.455504518	 1.266257191
H	-3.234613295	 0.695802894	 1.043692292
N	-1.826239600	-0.851408746	 1.530291982
H	-2.400740897	-1.673754530	 1.374876994
C	-0.475994328	-0.885285092	 1.810937229
C	 0.349894688	-1.966558695	 2.138941915
H	-0.048498500	-2.977890181	 2.205062771
C	 1.701745202	-1.700253166	 2.343888691
H	 2.375842901	-2.517694779	 2.600076264
C	 2.211688278	-0.385332726	 2.240810017
H	 3.273333730	-0.210695888	 2.415631979
C	 1.379999443	 0.692145002	 1.945510216
H	 1.786669254	 1.699385109	 1.863213336
C  0.010883441	 0.453526263	 1.719734772
 


==> geometries/benzene_dimer_ccsd.txt <==
%auto-ignore
Benzene dimer: PBE/CCSD(T)

----------- M1: PBE/CCSD(T) -----------
C	 1.205074	-0.695750	 0.000000
C	 0.000000	-1.391500	 0.000000
C	-1.205074	-0.695750	 0.000000
C	-1.205074	 0.695750	 0.000000
C	 0.000000	 1.391500	 0.000000
C	 1.205074	 0.695750	 0.000000
H	 2.140382	-1.235750	 0.000000
H	 0.000000	-2.471500	 0.000000
H	-2.140382	-1.235750	 0.000000
H	-2.140382	 1.235750	 0.000000
H	 0.000000	 2.471500	 0.000000
H	 2.140382	 1.235750	 0.000000
C	-1.205074	-2.406104	 3.488382
C	 0.000000	-3.101854	 3.488382
C	 1.205074	-2.406104	 3.488382
C	 1.205074	-1.014604	 3.488382
C	 0.000000	-0.318854	 3.488382
C	-1.205074	-1.014604	 3.488382
H	-2.140382	-2.946104	 3.488382
H	 0.000000	-4.181854	 3.488382
H	 2.140382	-2.946104	 3.488382
H	 2.140382	-0.474604	 3.488382
H	 0.000000	 0.761146	 3.488382
H	-2.140382	-0.474604	 3.488382

----------- M2: PBE/CCSD(T) -----------
C	 1.205074	-0.695750	 0.000000
C	 0.000000	-1.391500	 0.000000
C	-1.205074	-0.695750	 0.000000
C	-1.205074	 0.695750	 0.000000
C	 0.000000	 1.391500	 0.000000
C	 1.205074	 0.695750	 0.000000
H	 2.140382	-1.235750	 0.000000
H	 0.000000	-2.471500	 0.000000
H	-2.140382	-1.235750	 0.000000
H	-2.140382	 1.235750	 0.000000
H	 0.000000	 2.471500	 0.000000
H	 2.140382	 1.235750	 0.000000
C	-0.298590	 0.000000	 3.573827
C	 0.530663	 0.000000	 4.691240
C	-0.022418	 0.000000	 5.968101
C	-1.404753	 0.000000	 6.127548
C	-2.234006	 0.000000	 5.010135
C	-1.680924	 0.000000	 3.733275
H	 0.130679	 0.000000	 2.582803
H	 1.603550	 0.000000	 4.567486
H	 0.621199	 0.000000	 6.835371
H	-1.834022	 0.000000	 7.118572
H	-3.306892	 0.000000	 5.133889
H	-2.324541	 0.000000	 2.866005

----------- S1: PBE/CCSD(T) -----------
C	 0.000000	-1.391500	 0.000000
C	-1.205074	-0.695750	 0.000000
C	-1.205074	 0.695750	 0.000000
C	 0.000000	 1.391500	 0.000000
C	 1.205074	 0.695750	 0.000000
C	 1.205074	-0.695750	 0.000000
H	 0.000000	-2.471500	 0.000000
H	-2.140382	-1.235750	 0.000000
H	-2.140382	 1.235750	 0.000000
H	 0.000000	 2.471500	 0.000000
H	 2.140382	 1.235750	 0.000000
H	 2.140382	-1.235750	 0.000000
C	 0.000000	 0.280719	 3.584731
C	 0.000000	-0.558834	 4.694426
C	 0.000000	-0.017586	 5.976348
C	 0.000000	 1.363214	 6.148575
C	 0.000000	 2.202767	 5.038880
C	 0.000000	 1.661520	 3.756958
H	 0.000000	-0.139365	 2.589780
H	 0.000000	-1.630530	 4.560754
H	 0.000000	-0.669198	 6.837628
H	 0.000000	 1.783299	 7.143527
H	 0.000000	 3.274463	 5.172552
H	 0.000000	 2.313131	 2.895678

----------- S2: PBE/CCSD(T) -----------
C	 0.695750	-1.205074	 0.000000
C	-0.695750	-1.205074	 0.000000
C	 1.391500	 0.000000	 0.000000
C	-1.391500	 0.000000	 0.000000
C	-0.695750	 1.205074	 0.000000
C	 0.695750	 1.205074	 0.000000
H	 1.235750	-2.140382	 0.000000
H	-1.235750	-2.140382	 0.000000
H	 2.471500	 0.000000	 0.000000
H	-2.471500	 0.000000	 0.000000
H	-1.235750	 2.140382	 0.000000
H	 1.235750	 2.140382	 0.000000
C	-1.205074	-2.411341	 3.491220
C	 0.000000	-3.107091	 3.491337
C	 1.205074	-2.411341	 3.491220
C	 1.205074	-1.019841	 3.490985
C	 0.000000	-0.324091	 3.490868
C	-1.205074	-1.019841	 3.490985
H	-2.140382	-2.951341	 3.491311
H	 0.000000	-4.187091	 3.491519
H	 2.140382	-2.951341	 3.491311
H	 2.140382	-0.479841	 3.490894
H	 0.000000	 0.755909	 3.490686
H	-2.140382	-0.479841	 3.490894

----------- S3: PBE/CCSD(T) -----------
C	 0.000000	-1.391500	 0.000000
C	 0.000000	 1.391500	 0.000000
C	-1.205074	-0.695750	 0.000000
C	 1.205074	-0.695750	 0.000000
C	 1.205074	 0.695750	 0.000000
C	-1.205074	 0.695750	 0.000000
H	 0.000000	-2.471500	 0.000000
H	 0.000000	 2.471500	 0.000000
H	-2.140382	-1.235750	 0.000000
H	 2.140382	-1.235750	 0.000000
H	 2.140382	 1.235750	 0.000000
H	-2.140382	 1.235750	 0.000000
C	 0.000000	 0.000000	 3.617700
C	 1.205074	 0.000000	 4.313450
C	 1.205074	 0.000000	 5.704950
C	 0.000000	 0.000000	 6.400700
C	-1.205074	 0.000000	 5.704950
C	-1.205074	 0.000000	 4.313450
H	 0.000000	 0.000000	 2.537700
H	 2.140382	 0.000000	 3.773450
H	 2.140382	 0.000000	 6.244950
H	 0.000000	 0.000000	 7.480700
H	-2.140382	 0.000000	 6.244950
H	-2.140382	 0.000000	 3.773450

----------- S4: PBE/CCSD(T) -----------
C	 0.695750	-1.205074	 0.000000
C	-0.695750	-1.205074	 0.000000
C	 1.391500	 0.000000	 0.000000
C	-1.391500	 0.000000	 0.000000
C	-0.695750	 1.205074	 0.000000
C	 0.695750	 1.205074	 0.000000
H	 1.235750	-2.140382	 0.000000
H	-1.235750	-2.140382	 0.000000
H	 2.471500	 0.000000	 0.000000
H	-2.471500	 0.000000	 0.000000
H	-1.235750	 2.140382	 0.000000
H	 1.235750	 2.140382	 0.000000
C	-1.205074	-1.608886	 5.131580
C	 0.000000	-2.020261	 5.692685
C	 1.205074	-1.608886	 5.131580
C	 1.205074	-0.786135	 4.009371
C	 0.000000	-0.374760	 3.448266
C	-1.205074	-0.786135	 4.009371
H	-2.140382	-1.928171	 5.567077
H	 0.000000	-2.658831	 6.563678
H	 2.140382	-1.928171	 5.567077
H	 2.140382	-0.466850	 3.573875
H	 0.000000	 0.263811	 2.577274
H	-2.140382	-0.466850	 3.573875

----------- S5: PBE/CCSD(T) -----------
C	 0.000000	-1.391500	 0.000000
C	 0.000000	-0.695750	-1.205074
C	 0.000000	 0.695750	-1.205074
C	 0.000000	 1.391500	 0.000000
C	 0.000000	 0.695750	 1.205074
C	 0.000000	-0.695750	 1.205074
H	 0.000000	-2.471500	 0.000000
H	 0.000000	-1.235750	-2.140382
H	 0.000000	 1.235750	-2.140382
H	 0.000000	 2.471500	 0.000000
H	 0.000000	 1.235750	 2.140382
H	 0.000000	-1.235750	 2.140382
C	 6.204300	 0.000000	-0.695750
C	 6.204300	 0.000000	 0.695750
C	 4.999226	 0.000000	 1.391500
C	 3.794152	 0.000000	 0.695750
C	 3.794152	 0.000000	-0.695750
C	 4.999226	 0.000000	-1.391500
H	 7.139608	 0.000000	-1.235750
H	 7.139608	 0.000000	 1.235750
H	 4.999226	 0.000000	 2.471500
H	 2.858844	 0.000000	 1.235750
H	 2.858844	 0.000000	-1.235750
H	 4.999226	 0.000000	-2.471500

----------- S6: PBE/CCSD(T) -----------
C	-1.205074	 0.000000	 0.695750
C	-1.205074	 0.000000	-0.695750
C	 0.000000	 0.000000	-1.391500
C	 1.205074	 0.000000	-0.695750
C	 1.205074	 0.000000	 0.695750
C	 0.000000	 0.000000	 1.391500
H	-2.140382	 0.000000	 1.235750
H	-2.140382	 0.000000	-1.235750
H	 0.000000	 0.000000	-2.471500
H	 2.140382	 0.000000	-1.235750
H	 2.140382	 0.000000	 1.235750
H	 0.000000	 0.000000	 2.471500
C	 7.298921	-0.695750	 0.000000
C	 7.298921	 0.695750	 0.000000
C	 6.093846	 1.391500	 0.000000
C	 4.888772	 0.695750	 0.000000
C	 4.888772	-0.695750	 0.000000
C	 6.093846	-1.391500	 0.000000
H	 8.234228	-1.235750	 0.000000
H	 8.234228	 1.235750	 0.000000
H	 6.093846	 2.471500	 0.000000
H	 3.953465	 1.235750	 0.000000
H	 3.953465	-1.235750	 0.000000
H	 6.093846	-2.471500	 0.000000

----------- S7: PBE/CCSD(T) -----------
C	 1.391500	 0.000000	 0.000000
C	 0.695750	 1.205074	 0.000000
C	-0.695750	 1.205074	 0.000000
C	-1.391500	 0.000000	 0.000000
C	-0.695750	-1.205074	 0.000000
C	 0.695750	-1.205074	 0.000000
H	 2.471500	 0.000000	 0.000000
H	 1.235750	 2.140382	 0.000000
H	-1.235750	 2.140382	 0.000000
H	-2.471500	 0.000000	 0.000000
H	-1.235750	-2.140382	 0.000000
H	 1.235750	-2.140382	 0.000000
C	 1.205074	 0.695750	 3.872966
C	 1.205074	-0.695750	 3.872966
C	 0.000000	-1.391500	 3.872966
C	-1.205074	-0.695750	 3.872966
C	-1.205074	 0.695750	 3.872966
C	 0.000000	 1.391500	 3.872966
H	 2.140382	 1.235750	 3.872966
H	 2.140382	-1.235750	 3.872966
H	 0.000000	-2.471500	 3.872966
H	-2.140382	-1.235750	 3.872966
H	-2.140382	 1.235750	 3.872966
H	 0.000000	 2.471500	 3.872966

----------- S8: PBE/CCSD(T) -----------
C	 1.391500	 0.000000	 0.000000
C	 0.695750	 1.205074	 0.000000
C	-0.695750	 1.205074	 0.000000
C	-1.391500	 0.000000	 0.000000
C	-0.695750	-1.205074	 0.000000
C	 0.695750	-1.205074	 0.000000
H	 2.471500	 0.000000	 0.000000
H	 1.235750	 2.140382	 0.000000
H	-1.235750	 2.140382	 0.000000
H	-2.471500	 0.000000	 0.000000
H	-1.235750	-2.140382	 0.000000
H	 1.235750	-2.140382	 0.000000
C	 1.391500	 0.000000	 3.873344
C	 0.695750	-1.205074	 3.873344
C	-0.695750	-1.205074	 3.873344
C	-1.391500	 0.000000	 3.873344
C	-0.695750	 1.205074	 3.873344
C	 0.695750	 1.205074	 3.873344
H	 2.471500	 0.000000	 3.873344
H	 1.235750	-2.140382	 3.873344
H	-1.235750	-2.140382	 3.873344
H	-2.471500	 0.000000	 3.873344
H	-1.235750	 2.140382	 3.873344
H	 1.235750	 2.140382	 3.873344



==> geometries/benzene_dimer_d3.txt <==
%auto-ignore
Benzene dimer: PBE+D3(BJ)

----------- M1: PBE+D3(BJ) -----------
C	 1.209494083	-0.691669692	-0.028079614
C	-0.000000062	-1.390065710	-0.030136784
C	-1.209494154	-0.691669588	-0.028079746
C	-1.210211303	 0.705612731	-0.020694273
C	 0.000000038	 1.404559367	-0.015118616
C	 1.210211317	 0.705612620	-0.020694113
H	 2.154509395	-1.238924965	-0.021876324
H	-0.000000123	-2.482063486	-0.017151085
H	-2.154509514	-1.238924807	-0.021876486
H	-2.156169059	 1.251981525	-0.017097777
H	 0.000000087	 2.497286622	-0.008489720
H	 2.156169096	 1.251981364	-0.017097567
C	-1.210211290	-2.415966717	 3.509076277
C	 0.000000055	-3.114913351	 3.503500802
C	 1.210211355	-2.415966635	 3.509076244
C	 1.209494120	-1.018684314	 3.516461511
C	-0.000000026	-0.320288287	 3.518518592
C	-1.209494129	-1.018684405	 3.516461619
H	-2.156169048	-2.962335502	 3.505479824
H	 0.000000106	-4.207640605	 3.496872078
H	 2.156169149	-2.962335379	 3.505479808
H	 2.154509456	-0.471429068	 3.510258209
H	-0.000000054	 0.771709494	 3.505532820
H	-2.154509495	-0.471429212	 3.510258323

----------- M2: PBE+D3(BJ) -----------
C	 1.213332950	-0.699039739	-0.017467798
C	 0.002866086	-1.397936188	-0.016849776
C	-1.207429460	-0.698914217	-0.018304727
C	-1.207429477	 0.698914194	-0.018304733
C	 0.002866060	 1.397936180	-0.016849770
C	 1.213332939	 0.699039756	-0.017467772
H	 2.158924154	-1.245516674	-0.016319930
H	 0.002576904	-2.490244678	-0.014114244
H	-2.153064682	-1.245489709	-0.017678649
H	-2.153064710	 1.245489677	-0.017678655
H	 0.002576869	 2.490244674	-0.014114232
H	 2.158924143	 1.245516702	-0.016319876
C	-0.298852008	-0.000000002	 3.583353335
C	 0.532350148	-0.000000009	 4.706895579
C	-0.021932880	-0.000000018	 5.990242114
C	-1.410115696	 0.000000008	 6.150829737
C	-2.242493458	 0.000000022	 5.028163677
C	-1.686618944	 0.000000002	 3.745699164
H	 0.134250586	-0.000000004	 2.581717020
H	 1.617787485	-0.000000023	 4.580711120
H	 0.628791481	-0.000000038	 6.867515716
H	-1.844341214	 0.000000025	 7.153159072
H	-3.328029815	 0.000000056	 5.154028388
H	-2.335262459	 0.000000003	 2.867407238

----------- S1: PBE+D3(BJ) -----------
C	 0.000000024	-1.397347208	-0.000083074
C	-1.210794689	-0.698758645	-0.012838670
C	-1.210773403	 0.698652102	-0.039817025
C	 0.000000001	 1.396697890	-0.054879381
C	 1.210773416	 0.698652121	-0.039817003
C	 1.210794725	-0.698758626	-0.012838675
H	 0.000000039	-2.489603707	 0.023339625
H	-2.156551274	-1.244541215	 0.002926830
H	-2.156466949	 1.244664036	-0.044826289
H	-0.000000017	 2.489089581	-0.077330854
H	 2.156466960	 1.244664062	-0.044826226
H	 2.156551315	-1.244541188	 0.002926812
C	-0.000000065	 0.284362385	 3.600086299
C	-0.000000100	-0.562828641	 4.711442921
C	 0.000000001	-0.026387989	 6.002362702
C	 0.000000055	 1.359488888	 6.182569553
C	-0.000000041	 2.207970693	 5.071973707
C	-0.000000042	 1.669801589	 3.782184678
H	-0.000000059	-0.131213921	 2.591271080
H	-0.000000102	-1.646391351	 4.569984322
H	 0.000000048	-0.689190225	 6.870553092
H	 0.000000155	 1.779314118	 7.190997240
H	 0.000000006	 3.291573308	 5.213343356
H	-0.000000003	 2.328231942	 2.911131981

----------- S2: PBE+D3(BJ) -----------
C	 0.698154119	-1.202224898	-0.029746521
C	-0.698154233	-1.202224884	-0.029746562
C	 1.396711908	 0.007916499	-0.025817558
C	-1.396711987	 0.007916536	-0.025817638
C	-0.698928250	 1.218253475	-0.018774166
C	 0.698928215	 1.218253455	-0.018774108
H	 1.243375925	-2.148085175	-0.019421250
H	-1.243376054	-2.148085166	-0.019421345
H	 2.489305116	 0.007445181	-0.021956142
H	-2.489305207	 0.007445245	-0.021956253
H	-1.245289075	 2.164171805	-0.013632175
H	 1.245289100	 2.164171760	-0.013632145
C	-1.210111976	-2.422120828	 3.513205186
C	 0.000000029	-3.121224324	 3.508091164
C	 1.210112047	-2.422120836	 3.513205275
C	 1.209400868	-1.024850979	 3.520031215
C	 0.000000037	-0.326368869	 3.522248343
C	-1.209400797	-1.024850974	 3.520031122
H	-2.156133018	-2.968341428	 3.509144093
H	 0.000000021	-4.213897281	 3.501686508
H	 2.156133111	-2.968341430	 3.509144273
H	 2.154536563	-0.477762019	 3.513295684
H	 0.000000039	 0.765595168	 3.508547441
H	-2.154536501	-0.477762035	 3.513295559

----------- S3: PBE+D3(BJ) -----------
C	 0.000000007	-1.397760181	-0.014584311
C	 0.000000006	 1.397760197	-0.014584429
C	-1.210470917	-0.698910999	-0.015211480
C	 1.210470931	-0.698910990	-0.015211438
C	 1.210470928	 0.698911018	-0.015211506
C	-1.210470912	 0.698911007	-0.015211538
H	 0.000000006	-2.490036928	-0.011543266
H	 0.000000007	 2.490036946	-0.011543459
H	-2.156091223	-1.245264326	-0.013649473
H	 2.156091237	-1.245264317	-0.013649403
H	 2.156091224	 1.245264359	-0.013649482
H	-2.156091209	 1.245264336	-0.013649534
C	-0.000000032	 0.000000002	 3.624582261
C	 1.209376854	-0.000000002	 4.324665350
C	 1.210368700	-0.000000020	 5.722335425
C	 0.000000013	-0.000000031	 6.421346774
C	-1.210368701	-0.000000014	 5.722335474
C	-1.209376897	-0.000000006	 4.324665394
H	-0.000000022	 0.000000007	 2.533469360
H	 2.154421570	 0.000000005	 3.776402568
H	 2.156179265	-0.000000032	 6.268940610
H	 0.000000037	-0.000000046	 7.514012769
H	-2.156179245	-0.000000012	 6.268940690
H	-2.154421627	 0.000000026	 3.776402643

----------- S4: PBE+D3(BJ) -----------
C	 0.698616614	-1.192027982	-0.059947972
C	-0.698618633	-1.192027129	-0.059951047
C	 1.397436737	 0.018019257	-0.040467776
C	-1.397437328	 0.018020984	-0.040473713
C	-0.699052545	 1.228795636	-0.020341177
C	 0.699053386	 1.228794786	-0.020338319
H	 1.244345572	-2.137777877	-0.066262139
H	-1.244348697	-2.137776358	-0.066267994
H	 2.489962659	 0.017875806	-0.037989888
H	-2.489963256	 0.017878922	-0.038000630
H	-1.245077360	 2.174500139	-0.001534866
H	 1.245079297	 2.174498617	-0.001529702
C	-1.210042284	-1.609654540	 5.185901613
C	 0.000001549	-2.004228363	 5.763239278
C	 1.210044122	-1.609653304	 5.185899817
C	 1.209027226	-0.820161472	 4.032564207
C	-0.000000956	-0.424265605	 3.455074657
C	-1.209027859	-0.820162701	 4.032566033
H	-2.155771644	-1.918074095	 5.636626085
H	 0.000002545	-2.619582316	 6.665668750
H	 2.155774438	-1.918071872	 5.636622951
H	 2.153743437	-0.513894194	 3.577975619
H	-0.000001957	 0.182745050	 2.548696313
H	-2.153745065	-0.513896390	 3.577978899

----------- S5: PBE+D3(BJ) -----------
C	-0.026987509	-1.397676272	-0.000000042
C	-0.032414099	-0.698882216	-1.210424759
C	-0.032413920	 0.698882135	-1.210424756
C	-0.026987180	 1.397676184	-0.000000039
C	-0.032413849	 0.698882136	 1.210424680
C	-0.032414005	-0.698882219	 1.210424680
H	-0.020923754	-2.489978411	-0.000000041
H	-0.032842626	-1.245827798	-2.155838300
H	-0.032842327	 1.245827714	-2.155838305
H	-0.020923153	 2.489978316	-0.000000047
H	-0.032842178	 1.245827726	 2.155838218
H	-0.032842439	-1.245827808	 2.155838213
C	 6.240229274	 0.000000062	-0.698720186
C	 6.240229324	 0.000000069	 0.698720192
C	 5.029243264	 0.000000051	 1.396936396
C	 3.818684898	 0.000000030	 0.698900150
C	 3.818684854	 0.000000036	-0.698899974
C	 5.029243172	 0.000000041	-1.396936304
H	 7.186137800	 0.000000074	-1.245071596
H	 7.186137891	 0.000000058	 1.245071539
H	 5.029841677	 0.000000032	 2.489704607
H	 2.869642720	 0.000000012	 1.238387490
H	 2.869642676	 0.000000014	-1.238387300
H	 5.029841488	 0.000000034	-2.489704518

----------- S6: PBE+D3(BJ) -----------
C	-1.259241206	-0.000000032	 0.698828303
C	-1.259241208	 0.000000005	-0.698828347
C	-0.049176329	 0.000000047	-1.397554520
C	 1.161369521	 0.000000009	-0.699000195
C	 1.161369504	-0.000000043	 0.699000187
C	-0.049176343	-0.000000042	 1.397554481
H	-2.205103492	-0.000000062	 1.244945870
H	-2.205103495	 0.000000009	-1.244945910
H	-0.048787627	 0.000000083	-2.490037867
H	 2.106352945	 0.000000026	-1.247335627
H	 2.106352948	-0.000000053	 1.247335576
H	-0.048787652	-0.000000076	 2.490037822
C	 7.353087559	-0.698828309	-0.000000038
C	 7.353087589	 0.698828298	-0.000000078
C	 6.143022660	 1.397554496	-0.000000010
C	 4.932476804	 0.699000239	 0.000000070
C	 4.932476804	-0.699000191	 0.000000119
C	 6.143022623	-1.397554469	 0.000000084
H	 8.298949721	-1.244946102	-0.000000109
H	 8.298949788	 1.244946036	-0.000000161
H	 6.142634193	 2.490037846	-0.000000033
H	 3.987493306	 1.247335542	 0.000000085
H	 3.987493285	-1.247335443	 0.000000168
H	 6.142634100	-2.490037814	 0.000000130

----------- S7: PBE+D3(BJ) -----------
C	 1.396739045	-0.000007638	 0.009262644
C	 0.698432051	 1.209846785	 0.008744144
C	-0.698419150	 1.209854196	 0.008745567
C	-1.396739211	 0.000007636	 0.009265677
C	-0.698432348	-1.209846468	 0.008746439
C	 0.698418757	-1.209854325	 0.008744919
H	 2.489216816	-0.000013577	 0.016689751
H	 1.244878991	 2.155568768	 0.014940834
H	-1.244855128	 2.155582422	 0.014943380
H	-2.489216722	 0.000013772	 0.016695386
H	-1.244878774	-2.155568590	 0.014945113
H	 1.244855360	-2.155582258	 0.014942237
C	 1.209846549	 0.698432156	 3.864222249
C	 1.209854155	-0.698419137	 3.864221878
C	 0.000007452	-1.396739283	 3.863701596
C	-1.209846580	-0.698432229	 3.864219178
C	-1.209854217	 0.698418738	 3.864219600
C	-0.000007807	 1.396739219	 3.863702151
H	 2.155568810	 1.244878708	 3.858025796
H	 2.155582462	-1.244855153	 3.858025223
H	 0.000013794	-2.489216881	 3.856273102
H	-2.155568553	-1.244878847	 3.858020026
H	-2.155582198	 1.244855103	 3.858020871
H	-0.000013555	 2.489216885	 3.856274238

----------- S8: PBE+D3(BJ) -----------
C	 1.396791280	-0.000003716	 0.000199172
C	 0.698428528	 1.209833692	 0.000169553
C	-0.698422106	 1.209837833	 0.000170827
C	-1.396791322	 0.000003788	 0.000200798
C	-0.698428500	-1.209833978	 0.000170444
C	 0.698422239	-1.209837606	 0.000169881
H	 2.489310885	-0.000006373	 0.003077022
H	 1.244729976	 2.155653697	 0.002955327
H	-1.244719014	 2.155660148	 0.002956824
H	-2.489310477	 0.000006398	 0.003079004
H	-1.244730274	-2.155653495	 0.002956334
H	 1.244718771	-2.155660435	 0.002955772
C	 1.396791283	 0.000003718	 3.873144831
C	 0.698428531	-1.209833689	 3.873174465
C	-0.698422109	-1.209837838	 3.873173196
C	-1.396791327	-0.000003791	 3.873143190
C	-0.698428500	 1.209833981	 3.873173540
C	 0.698422247	 1.209837606	 3.873174126
H	 2.489310887	 0.000006373	 3.870266983
H	 1.244729988	-2.155653687	 3.870388667
H	-1.244719014	-2.155660160	 3.870387196
H	-2.489310493	-0.000006398	 3.870264989
H	-1.244730269	 2.155653500	 3.870387641
H	 1.244718787	 2.155660431	 3.870388220



==> geometries/benzene_dimer_mbd.txt <==
%auto-ignore
Benzene dimer: PBE+MBD@rsSCS

----------- M1: PBE+MBD@rsSCS -----------
C	 1.209054592	-0.705008318	-0.021161299
C	 0.000000000	-1.403503732	-0.024348683
C	-1.209054592	-0.705008318	-0.021161299
C	-1.209841340	 0.691910949	-0.012687262
C	 0.000000000	 1.390848488	-0.006805957
C	 1.209841340	 0.691910949	-0.012687262
H	 2.152982299	-1.250842599	-0.015879535
H	 0.000000000	-2.493596773	-0.013679695
H	-2.152982299	-1.250842599	-0.015879535
H	-2.154308295	 1.237262494	-0.008085500
H	 0.000000000	 2.481460298	 0.001008648
H	 2.154308295	 1.237262494	-0.008085500
C	-1.209842363	-2.402308433	 3.501229132
C	 0.000000000	-3.101249059	 3.495560058
C	 1.209842363	-2.402308433	 3.501229132
C	 1.209039386	-1.005359989	 3.509342202
C	 0.000000000	-0.306862227	 3.512374727
C	-1.209039386	-1.005359989	 3.509342202
H	-2.154353761	-2.947548983	 3.496838258
H	 0.000000000	-4.191858082	 3.488172186
H	 2.154353761	-2.947548983	 3.496838258
H	 2.152938775	-0.459474112	 3.503880009
H	 0.000000000	 0.783251067	 3.501350711
H	-2.152938775	-0.459474112	 3.503880009

----------- M2: PBE+MBD@rsSCS -----------
C	 1.209799879	-0.698799358	-0.000805912
C	-0.000513903	-1.397253740	-0.000217924
C	-1.210465253	-0.698590800	-0.001764288
C	-1.210465253	 0.698590800	-0.001764288
C	-0.000513903	 1.397253740	-0.000217924
C	 1.209799879	 0.698799358	-0.000805912
H	 2.153823083	-1.244272422	 0.002019676
H	-0.000634539	-2.487433737	 0.005180376
H	-2.154217121	-1.244848515	 0.001424647
H	-2.154217121	 1.244848515	 0.001424647
H	-0.000634539	 2.487433737	 0.005180376
H	 2.153823083	 1.244272422	 0.002019676
C	-0.295603790	 0.000000000	 3.566326844
C	 0.535352916	 0.000000000	 4.689185501
C	-0.018859103	 0.000000000	 5.972064828
C	-1.406902408	 0.000000000	 6.132989137
C	-2.239204810	 0.000000000	 5.010383606
C	-1.683202426	 0.000000000	 3.728803488
H	 0.133874749	 0.000000000	 2.564679776
H	 1.618896897	 0.000000000	 4.564469797
H	 0.630871758	 0.000000000	 6.847910213
H	-1.839838088	 0.000000000	 7.133834875
H	-3.322608620	 0.000000000	 5.136242695
H	-2.328416367	 0.000000000	 2.849688090

----------- S1: PBE+MBD@rsSCS -----------
C	 0.000000000	-1.396823817	-0.000436618
C	-1.210338487	-0.698198871	 0.000427563
C	-1.210267788	 0.699094264	 0.000344627
C	 0.000000000	 1.397200023	-0.001455694
C	 1.210267788	 0.699094264	 0.000344627
C	 1.210338487	-0.698198871	 0.000427563
H	 0.000000000	-2.487216339	 0.001071068
H	-2.154594217	-1.243149802	 0.004067612
H	-2.154532809	 1.243951244	 0.005262841
H	 0.000000000	 2.487816219	-0.001834277
H	 2.154532809	 1.243951244	 0.005262841
H	 2.154594217	-1.243149802	 0.004067612
C	 0.000000000	 0.277733557	 3.576559136
C	 0.000000000	-0.563453567	 4.691894490
C	 0.000000000	-0.021054032	 5.979837240
C	 0.000000000	 1.365319494	 6.153550580
C	 0.000000000	 2.207900053	 5.038586548
C	 0.000000000	 1.663748010	 3.751870142
H	 0.000000000	-0.142693489	 2.571047585
H	 0.000000000	-1.645757782	 4.557319409
H	 0.000000000	-0.678842564	 6.849711342
H	 0.000000000	 1.789075592	 7.158401967
H	 0.000000000	 3.289988940	 5.174606951
H	 0.000000000	 2.317266032	 2.878901843

----------- S2: PBE+MBD@rsSCS -----------
C	 0.697980413	-1.216556668	-0.022009526
C	-0.697980413	-1.216556668	-0.022009526
C	 1.396431684	-0.006718871	-0.015722560
C	-1.396431684	-0.006718871	-0.015722560
C	-0.698933903	 1.203481452	-0.006694110
C	 0.698933903	 1.203481452	-0.006694110
H	 1.242026830	-2.161294096	-0.014398558
H	-1.242026830	-2.161294096	-0.014398558
H	 2.487118503	-0.007114796	-0.012324630
H	-2.487118503	-0.007114796	-0.012324630
H	-1.244496745	 2.147839894	-0.000760660
H	 1.244496745	 2.147839894	-0.000760660
C	-1.209859107	-2.407414245	 3.502635066
C	 0.000000000	-3.106567982	 3.497556063
C	 1.209859107	-2.407414245	 3.502635066
C	 1.209001438	-1.010405117	 3.510443615
C	 0.000000000	-0.312004977	 3.513209423
C	-1.209001438	-1.010405117	 3.510443615
H	-2.154582751	-2.952424794	 3.498789918
H	 0.000000000	-4.197153543	 3.491290376
H	 2.154582751	-2.952424794	 3.498789918
H	 2.152742708	-0.464170398	 3.504411675
H	 0.000000000	 0.778189779	 3.502433677
H	-2.152742708	-0.464170398	 3.504411675

----------- S3: PBE+MBD@rsSCS -----------
C	 0.000000000	-1.397338963	 0.000992416
C	-0.000000000	 1.397338963	 0.000992416
C	-1.210179172	-0.698695720	 0.000765260
C	 1.210179172	-0.698695720	 0.000765260
C	 1.210179172	 0.698695720	 0.000765260
C	-1.210179172	 0.698695720	 0.000765260
H	-0.000000000	-2.487510350	 0.004590652
H	-0.000000000	 2.487510350	 0.004590652
H	-2.154173720	-1.244318448	 0.002546001
H	 2.154173720	-1.244318448	 0.002546001
H	 2.154173720	 1.244318448	 0.002546001
H	-2.154173720	 1.244318448	 0.002546001
C	 0.000000000	 0.000000000	 3.608519374
C	 1.208855095	 0.000000000	 4.308767843
C	 1.209999371	 0.000000000	 5.706036028
C	 0.000000000	 0.000000000	 6.405174693
C	-1.209999371	-0.000000000	 5.706036028
C	-1.208855095	-0.000000000	 4.308767843
H	 0.000000000	 0.000000000	 2.519069449
H	 2.152597031	 0.000000000	 3.761915738
H	 2.154135721	 0.000000000	 6.252084184
H	 0.000000000	 0.000000000	 7.495617718
H	-2.154135721	 0.000000000	 6.252084184
H	-2.152597031	-0.000000000	 3.761915738

----------- S4: PBE+MBD@rsSCS -----------
C	 0.698333423	-1.211401529	-0.003303035
C	-0.698333423	-1.211401529	-0.003303035
C	 1.397099780	-0.001699678	-0.002176395
C	-1.397099780	-0.001699678	-0.002176395
C	-0.698910808	 1.208949175	 0.000447542
C	 0.698910808	 1.208949175	 0.000447542
H	 1.242914371	-2.155741768	 0.004510612
H	-1.242914371	-2.155741768	 0.004510612
H	 2.487560785	-0.001908810	 0.000376097
H	-2.487560785	-0.001908810	 0.000376097
H	-1.243934602	 2.153306109	 0.004189853
H	 1.243934602	 2.153306109	 0.004189853
C	-1.210027154	-1.608904489	 5.133767462
C	 0.000000000	-2.023084469	 5.697048849
C	 1.210027154	-1.608904489	 5.133767462
C	 1.208788982	-0.780368240	 4.008620085
C	 0.000000000	-0.364465764	 3.445999439
C	-1.208788982	-0.780368240	 4.008620085
H	-2.154064696	-1.934490754	 5.572220759
H	 0.000000000	-2.670309321	 6.574728312
H	 2.154064696	-1.934490754	 5.572220759
H	 2.152062204	-0.460718451	 3.563951515
H	 0.000000000	 0.273691428	 2.562723407
H	-2.152062204	-0.460718451	 3.563951515

----------- S5: PBE+MBD@rsSCS -----------
C	 0.001195981	-1.397362095	 0.000000000
C	-0.001171295	-0.698662079	-1.210013107
C	-0.001171295	 0.698662079	-1.210013107
C	 0.001195981	 1.397362095	 0.000000000
C	-0.001171295	 0.698662079	 1.210013107
C	-0.001171295	-0.698662079	 1.210013107
H	 0.005626736	-2.487507443	-0.000000000
H	 0.000163294	-1.244394592	-2.154068485
H	 0.000163294	 1.244394592	-2.154068485
H	 0.005626736	 2.487507443	 0.000000000
H	 0.000163294	 1.244394592	 2.154068485
H	 0.000163294	-1.244394592	 2.154068485
C	 6.209332816	 0.000000000	-0.698550438
C	 6.209332816	 0.000000000	 0.698550438
C	 4.998563121	-0.000000000	 1.396561972
C	 3.788432018	 0.000000000	 0.698785621
C	 3.788432018	 0.000000000	-0.698785621
C	 4.998563121	-0.000000000	-1.396561972
H	 7.153905444	 0.000000000	-1.243575626
H	 7.153905444	 0.000000000	 1.243575626
H	 4.999800897	 0.000000000	 2.487277125
H	 2.840514989	 0.000000000	 1.236782568
H	 2.840514989	 0.000000000	-1.236782568
H	 4.999800897	 0.000000000	-2.487277125

----------- S6: PBE+MBD@rsSCS -----------
C	-1.209118206	-0.000000000	 0.698572525
C	-1.209118206	 0.000000000	-0.698572525
C	 0.001005087	 0.000000000	-1.396919939
C	 1.211277848	 0.000000000	-0.698647111
C	 1.211277848	 0.000000000	 0.698647111
C	 0.001005087	 0.000000000	 1.396919939
H	-2.153456679	 0.000000000	 1.243963152
H	-2.153456679	 0.000000000	-1.243963152
H	 0.000781468	 0.000000000	-2.487312466
H	 2.154559693	 0.000000000	-1.246769479
H	 2.154559693	 0.000000000	 1.246769479
H	 0.000781468	 0.000000000	 2.487312466
C	 7.302842829	-0.698568543	 0.000000000
C	 7.302842829	 0.698568543	 0.000000000
C	 6.092855507	 1.397030121	 0.000000000
C	 4.882683518	 0.698633498	-0.000000000
C	 4.882683518	-0.698633498	 0.000000000
C	 6.092855507	-1.397030121	 0.000000000
H	 8.247234672	-1.243891655	 0.000000000
H	 8.247234672	 1.243891655	 0.000000000
H	 6.093064186	 2.487424151	 0.000000000
H	 3.939348075	 1.246699667	 0.000000000
H	 3.939348075	-1.246699667	 0.000000000
H	 6.093064186	-2.487424151	 0.000000000

----------- S7: PBE+MBD@rsSCS -----------
C	 1.396534448	 0.000000000	-0.004515414
C	 0.698319863	 1.209647131	-0.004509489
C	-0.698319863	 1.209647131	-0.004509489
C	-1.396534448	 0.000000000	-0.004515414
C	-0.698319863	-1.209647131	-0.004509489
C	 0.698319863	-1.209647131	-0.004509489
H	 2.487021356	 0.000000000	 0.002124540
H	 1.243664343	 2.153989008	 0.002127034
H	-1.243664343	 2.153989008	 0.002127034
H	-2.487021356	 0.000000000	 0.002124540
H	-1.243664343	-2.153989008	 0.002127034
H	 1.243664343	-2.153989008	 0.002127034
C	 1.209629862	 0.698320649	 3.877388337
C	 1.209629862	-0.698320649	 3.877388337
C	-0.000000000	-1.396552606	 3.877363032
C	-1.209629862	-0.698320649	 3.877388337
C	-1.209629862	 0.698320649	 3.877388337
C	 0.000000000	 1.396552606	 3.877363032
H	 2.153982992	 1.243648387	 3.870940269
H	 2.153982992	-1.243648387	 3.870940269
H	 0.000000000	-2.487045782	 3.870931541
H	-2.153982992	-1.243648387	 3.870940269
H	-2.153982992	 1.243648387	 3.870940269
H	-0.000000000	 2.487045782	 3.870931541

----------- S8: PBE+MBD@rsSCS -----------
C	 1.396554031	 0.000000000	-0.004881719
C	 0.698274020	 1.209641559	-0.004874773
C	-0.698274020	 1.209641559	-0.004874773
C	-1.396554031	 0.000000000	-0.004881719
C	-0.698274020	-1.209641559	-0.004874773
C	 0.698274020	-1.209641559	-0.004874773
H	 2.486984833	 0.000000000	 0.002198946
H	 1.243658584	 2.153966305	 0.002202101
H	-1.243658584	 2.153966305	 0.002202101
H	-2.486984833	 0.000000000	 0.002198946
H	-1.243658584	-2.153966305	 0.002202101
H	 1.243658584	-2.153966305	 0.002202101
C	 1.396551777	 0.000000000	 3.878098961
C	 0.698303739	-1.209626988	 3.878121530
C	-0.698303739	-1.209626988	 3.878121530
C	-1.396551777	 0.000000000	 3.878098961
C	-0.698303739	 1.209626988	 3.878121530
C	 0.698303739	 1.209626988	 3.878121530
H	 2.487011105	 0.000000000	 3.871242167
H	 1.243640279	-2.153958501	 3.871253964
H	-1.243640279	-2.153958501	 3.871253964
H	-2.487011105	 0.000000000	 3.871242167
H	-1.243640279	 2.153958501	 3.871253964
H	 1.243640279	 2.153958501	 3.871253964


==> geometries/benzene_dimer_ts.txt <==
%auto-ignore
Benzene dimer: PBE+TS

----------- M1: PBE+TS -----------
C	 1.209053928	-0.673835868	 0.021922550
C	 0.000000000	-1.372054608	 0.029382754
C	-1.209053928	-0.673835868	 0.021922550
C	-1.210326887	 0.723410992	 0.014572493
C	 0.000000000	 1.422773857	 0.015016494
C	 1.210326887	 0.723410992	 0.014572493
H	 2.151615303	-1.221081006	 0.033631629
H	 0.000000000	-2.461124833	 0.062377415
H	-2.151615303	-1.221081006	 0.033631629
H	-2.155431813	 1.267471658	 0.008905789
H	 0.000000000	 2.513298673	 0.010865530
H	 2.155431813	 1.267471658	 0.008905789
C	-1.210462689	-2.433760181	 3.474379310
C	 0.000000000	-3.132986597	 3.474458950
C	 1.210462689	-2.433760181	 3.474379310
C	 1.209156201	-1.036549626	 3.465990108
C	 0.000000000	-0.338485034	 3.458019196
C	-1.209156201	-1.036549626	 3.465990108
H	-2.155574211	-2.977873059	 3.480102747
H	 0.000000000	-4.223494883	 3.478908000
H	 2.155574211	-2.977873059	 3.480102747
H	 2.151663601	-0.489170157	 3.453983551
H	 0.000000000	 0.750599916	 3.424579304
H	-2.151663601	-0.489170157	 3.453983551

----------- M2: PBE+TS -----------
C	 1.212106519	-0.699111402	-0.074458944
C	 0.001450739	-1.398250186	-0.067946279
C	-1.208947570	-0.698925966	-0.065085857
C	-1.208947570	 0.698925966	-0.065085857
C	 0.001450739	 1.398250186	-0.067946279
C	 1.212106519	 0.699111402	-0.074458944
H	 2.156269335	-1.244536041	-0.076594592
H	 0.000966783	-2.488543421	-0.063351921
H	-2.153019665	-1.244528511	-0.062376379
H	-2.153019665	 1.244528511	-0.062376379
H	 0.000966783	 2.488543421	-0.063351921
H	 2.156269335	 1.244536041	-0.076594592
C	-0.274285894	 0.000000000	 3.645579645
C	 0.536388435	 0.000000000	 4.783793813
C	-0.041202315	 0.000000000	 6.056893809
C	-1.432256626	 0.000000000	 6.192952296
C	-2.244353240	 0.000000000	 5.054771800
C	-1.665054652	 0.000000000	 3.782574474
H	 0.174670466	 0.000000000	 2.653328864
H	 1.621544769	 0.000000000	 4.677747987
H	 0.593742660	 0.000000000	 6.943337448
H	-1.883791448	 0.000000000	 7.185599446
H	-3.329726111	 0.000000000	 5.159410747
H	-2.293383327	 0.000000000	 2.891889615

----------- S1: PBE+TS -----------
C	 0.000000000	-1.397585545	-0.066495203
C	-1.210939414	-0.698560653	-0.065556444
C	-1.210866518	 0.699445337	-0.066180889
C	 0.000000000	 1.397910004	-0.068536216
C	 1.210866518	 0.699445337	-0.066180889
C	 1.210939414	-0.698560653	-0.065556444
H	 0.000000000	-2.488065980	-0.064861178
H	-2.155377721	-1.243353161	-0.062039199
H	-2.154979238	 1.244772776	-0.063414355
H	 0.000000000	 2.488505929	-0.072102162
H	 2.154979238	 1.244772776	-0.063414355
H	 2.155377721	-1.243353161	-0.062039199
C	 0.000000000	 0.255022890	 3.653748364
C	 0.000000000	-0.566866220	 4.783928391
C	 0.000000000	-0.001328001	 6.062261169
C	 0.000000000	 1.388486572	 6.211281780
C	 0.000000000	 2.211473716	 5.081058673
C	 0.000000000	 1.644344851	 3.803470692
H	 0.000000000	-0.184146138	 2.657299840
H	 0.000000000	-1.651020227	 4.667118297
H	 0.000000000	-0.644821176	 6.942454127
H	 0.000000000	 1.829963080	 7.208336948
H	 0.000000000	 3.295800554	 5.196445582
H	 0.000000000	 2.281317093	 2.918809670

----------- S2: PBE+TS -----------
C	 0.698053062	-1.195078618	 0.017079814
C	-0.698053062	-1.195078618	 0.017079814
C	 1.396599108	 0.015278725	 0.010392228
C	-1.396599108	 0.015278725	 0.010392228
C	-0.699020432	 1.225609978	 0.012776956
C	 0.699020432	 1.225609978	 0.012776956
H	 1.242701534	-2.138761171	 0.038842471
H	-1.242701534	-2.138761171	 0.038842471
H	 2.486958532	 0.014986752	 0.009031833
H	-2.486958532	 0.014986752	 0.009031833
H	-1.244011468	 2.170100897	 0.012567972
H	 1.244011468	 2.170100897	 0.012567972
C	-1.210018714	-2.429426421	 3.482914319
C	 0.000000000	-3.128684278	 3.480426042
C	 1.210018714	-2.429426421	 3.482914319
C	 1.209206839	-1.032117991	 3.476968914
C	 0.000000000	-0.333276158	 3.468661436
C	-1.209206839	-1.032117991	 3.476968914
H	-2.154320431	-2.974683234	 3.487698845
H	 0.000000000	-4.219144430	 3.479422469
H	 2.154320431	-2.974683234	 3.487698845
H	 2.153106686	-0.486885898	 3.466548353
H	 0.000000000	 0.755966830	 3.435076643
H	-2.153106686	-0.486885898	 3.466548353

----------- S3: PBE+TS -----------
C	 0.000000000	-1.398054498	-0.060517300
C	 0.000000000	 1.398054498	-0.060517300
C	-1.210622837	-0.699005419	-0.060978737
C	 1.210622837	-0.699005419	-0.060978737
C	 1.210622837	 0.699005419	-0.060978737
C	-1.210622837	 0.699005419	-0.060978737
H	-0.000000000	-2.488178914	-0.056060943
H	 0.000000000	 2.488178914	-0.056060943
H	-2.154599874	-1.244491946	-0.058949979
H	 2.154599874	-1.244491946	-0.058949979
H	 2.154599874	 1.244491946	-0.058949979
H	-2.154599874	 1.244491946	-0.058949979
C	 0.000000000	 0.000000000	 3.669694657
C	 1.209599079	-0.000000000	 4.369898649
C	 1.210532913	-0.000000000	 5.767913166
C	 0.000000000	 0.000000000	 6.467239919
C	-1.210532913	 0.000000000	 5.767913166
C	-1.209599079	 0.000000000	 4.369898649
H	 0.000000000	 0.000000000	 2.581210779
H	 2.152671503	-0.000000000	 3.822203558
H	 2.154709909	 0.000000000	 6.313688891
H	 0.000000000	 0.000000000	 7.557717465
H	-2.154709909	-0.000000000	 6.313688891
H	-2.152671503	 0.000000000	 3.822203558

----------- S4: PBE+TS -----------
C	 0.698627888	-1.201867557	-0.034068527
C	-0.698627888	-1.201867557	-0.034068527
C	 1.397622180	 0.008311036	-0.039752652
C	-1.397622180	 0.008311036	-0.039752652
C	-0.699165570	 1.219339882	-0.043966601
C	 0.699165570	 1.219339882	-0.043966601
H	 1.243180441	-2.146118574	-0.024610808
H	-1.243180441	-2.146118574	-0.024610808
H	 2.487983912	 0.007928652	-0.040079316
H	-2.487983912	 0.007928652	-0.040079316
H	-1.244216978	 2.163601208	-0.047030255
H	 1.244216978	 2.163601208	-0.047030255
C	-1.210617399	-1.638379970	 5.158359952
C	 0.000000000	-2.070433907	 5.708349704
C	 1.210617399	-1.638379970	 5.158359952
C	 1.209551793	-0.773628777	 4.060055062
C	 0.000000000	-0.339294881	 3.511384411
C	-1.209551793	-0.773628777	 4.060055062
H	-2.154823070	-1.976335139	 5.587016364
H	 0.000000000	-2.743754504	 6.566027416
H	 2.154823070	-1.976335139	 5.587016364
H	 2.152217691	-0.437173107	 3.627054454
H	 0.000000000	 0.332002983	 2.653992127
H	-2.152217691	-0.437173107	 3.627054454

----------- S5: PBE+TS -----------
C	-0.022689417	-1.397976764	 0.000000000
C	-0.025826867	-0.699000609	-1.210473233
C	-0.025826867	 0.699000609	-1.210473233
C	-0.022689417	 1.397976764	 0.000000000
C	-0.025826867	 0.699000609	 1.210473233
C	-0.025826867	-0.699000609	 1.210473233
H	-0.018616727	-2.488212124	-0.000000000
H	-0.024263061	-1.244507760	-2.154601134
H	-0.024263061	 1.244507760	-2.154601134
H	-0.018616727	 2.488212124	 0.000000000
H	-0.024263061	 1.244507760	 2.154601134
H	-0.024263061	-1.244507760	 2.154601134
C	 6.234188505	-0.000000000	-0.698894383
C	 6.234188505	 0.000000000	 0.698894383
C	 5.022986692	 0.000000000	 1.397429093
C	 3.812242679	 0.000000000	 0.699027833
C	 3.812242679	-0.000000000	-0.699027833
C	 5.022986692	-0.000000000	-1.397429093
H	 7.178770852	 0.000000000	-1.243784618
H	 7.178770852	 0.000000000	 1.243784618
H	 5.023439021	 0.000000000	 2.488126060
H	 2.865214251	 0.000000000	 1.238025876
H	 2.865214251	 0.000000000	-1.238025876
H	 5.023439021	-0.000000000	-2.488126060

----------- S6: PBE+TS -----------
C	-1.299393959	-0.000000000	 0.698899923
C	-1.299393959	-0.000000000	-0.698899923
C	-0.088859232	 0.000000000	-1.397594123
C	 1.122154759	 0.000000000	-0.698968760
C	 1.122154759	-0.000000000	 0.698968760
C	-0.088859232	 0.000000000	 1.397594123
H	-2.243485110	 0.000000000	 1.244534537
H	-2.243485110	 0.000000000	-1.244534537
H	-0.088519006	 0.000000000	-2.487893913
H	 2.064716991	 0.000000000	-1.247636492
H	 2.064716991	-0.000000000	 1.247636492
H	-0.088519006	 0.000000000	 2.487893913
C	 7.393157382	-0.698948482	-0.000000000
C	 7.393157382	 0.698948482	 0.000000000
C	 6.182670663	 1.397662582	 0.000000000
C	 4.971808128	 0.699000927	 0.000000000
C	 4.971808128	-0.699000927	-0.000000000
C	 6.182670663	-1.397662582	-0.000000000
H	 8.337288235	-1.244453725	-0.000000000
H	 8.337288235	 1.244453725	 0.000000000
H	 6.182365044	 2.488009669	-0.000000000
H	 4.029174104	 1.247563945	 0.000000000
H	 4.029174104	-1.247563945	 0.000000000
H	 6.182365044	-2.488009669	 0.000000000

----------- S7: PBE+TS -----------
C	 1.396907134	-0.000000000	 0.048229878
C	 0.698466010	 1.209840911	 0.048219305
C	-0.698466010	 1.209840911	 0.048219305
C	-1.396907134	 0.000000000	 0.048229878
C	-0.698466010	-1.209840911	 0.048219305
C	 0.698466010	-1.209840911	 0.048219305
H	 2.487239339	-0.000000000	 0.055386248
H	 1.243517947	 2.154138271	 0.055389970
H	-1.243517947	 2.154138271	 0.055389970
H	-2.487239339	-0.000000000	 0.055386248
H	-1.243517947	-2.154138271	 0.055389970
H	 1.243517947	-2.154138271	 0.055389970
C	 1.209813485	 0.698470540	 3.824765840
C	 1.209813485	-0.698470540	 3.824765840
C	 0.000000000	-1.396909975	 3.824650285
C	-1.209813485	-0.698470540	 3.824765840
C	-1.209813485	 0.698470540	 3.824765840
C	-0.000000000	 1.396909975	 3.824650285
H	 2.154109357	 1.243548172	 3.817694475
H	 2.154109357	-1.243548172	 3.817694475
H	-0.000000000	-2.487255797	 3.817390408
H	-2.154109357	-1.243548172	 3.817694475
H	-2.154109357	 1.243548172	 3.817694475
H	 0.000000000	 2.487255797	 3.817390408

----------- S8: PBE+TS -----------
C	 1.396948102	 0.000000000	 0.046778769
C	 0.698489254	 1.209791307	 0.046782408
C	-0.698489254	 1.209791307	 0.046782408
C	-1.396948102	 0.000000000	 0.046778769
C	-0.698489254	-1.209791307	 0.046782408
C	 0.698489254	-1.209791307	 0.046782408
H	 2.487326417	 0.000000000	 0.054023125
H	 1.243489453	 2.154092114	 0.054062259
H	-1.243489453	 2.154092114	 0.054062259
H	-2.487326417	 0.000000000	 0.054023125
H	-1.243489453	-2.154092114	 0.054062259
H	 1.243489453	-2.154092114	 0.054062259
C	 1.396966472	 0.000000000	 3.826416457
C	 0.698465835	-1.209788741	 3.826525685
C	-0.698465835	-1.209788741	 3.826525685
C	-1.396966472	-0.000000000	 3.826416457
C	-0.698465835	 1.209788741	 3.826525685
C	 0.698465835	 1.209788741	 3.826525685
H	 2.487307671	-0.000000000	 3.819156439
H	 1.243530038	-2.154076330	 3.819474252
H	-1.243530038	-2.154076330	 3.819474252
H	-2.487307671	 0.000000000	 3.819156439
H	-1.243530038	 2.154076330	 3.819474252
H	 1.243530038	 2.154076330	 3.819474252


==> geometries/benzene_monomer.txt <==
%auto-ignore
----------- Benzene monomer: [Gauss and Stanton J. Phys. Chem. A. 104, 13, 2865 (2000)] -----------
Precisely measured ground-state rotational constants of benzene have been corrected for effects 
of vibration-rotation interaction using a calculated vibrational force field from SDQ-MBPT(4)/cc-pVTZ.	
Yielding: 
r(CC)= 1.3915(10) Å and r(CH)= 1.0800(20) Å.
C	 1.39150	 0.000000	0.000000
C	 0.69575	 1.205074	0.000000
C	-0.69575	 1.205074	0.000000
C	-1.39150	 0.000000	0.000000
C	-0.69575	-1.205074	0.000000
C	 0.69575	-1.205074	0.000000
H	 2.47150	 0.000000	0.000000
H	 1.23575	 2.140382	0.000000
H	-1.23575	 2.140382	0.000000
H	-2.47150	 0.000000	0.000000
H	-1.23575	-2.140382	0.000000
H	 1.23575	-2.140382	0.000000


----------- Benzene monomer: PBE -----------
r(CC) =1.3976 Å and r(CH) = 1.0908 Å
C	 1.397559326	 0.000000000	 0.000000000
C	 0.698990412	 1.210996311	 0.000000000
C	-0.698990412	 1.210996311	 0.000000000
C	-1.397559326	 0.000000000	 0.000000000
C	-0.698990412	-1.210996311	 0.000000000
C	 0.698990412	-1.210996311	 0.000000000
H	 2.488329409	 0.000000000	 0.000000000
H	 1.244394934	 2.155337592	 0.000000000
H	-1.244394934	 2.155337592	 0.000000000
H	-2.488329409	 0.000000000	 0.000000000
H	-1.244394934	-2.155337592	 0.000000000
H	 1.244394934	-2.155337592	 0.000000000

----------- Benzene monomer: PBE+MBD@rsSCS -----------
r(CC) = 1.3966 Å and r(CH) = 1.0905 Å
C	 1.396631096	 0.000000000	0.000000000
C	 0.698430765	 1.210204560	0.000000000
C	-0.698430765	 1.210204560	0.000000000
C	-1.396631096	 0.000000000	0.000000000
C	-0.698430765	-1.210204560	0.000000000
C	 0.698430765	-1.210204560	0.000000000
H	 2.487089208	 0.000000000	0.000000000
H	 1.243806698	 2.154332980	0.000000000
H	-1.243806698	 2.154332980	0.000000000
H	-2.487089208	 0.000000000	0.000000000
H	-1.243806698	-2.154332980	0.000000000
H	 1.243806698	-2.154332980	0.000000000

----------- Benzene monomer: PBE+TS -----------
r(CC) = 1.3973 Å and r(CH) = 1.0905 Å
C	 1.397268653	 0.000000000	0.000000000
C	 0.698819532	 1.210888317	0.000000000
C	-0.698819532	 1.210888317	0.000000000
C	-1.397268653	 0.000000000	0.000000000
C	-0.698819532	-1.210888317	0.000000000
C	 0.698819532	-1.210888317	0.000000000
H	 2.487735553	 0.000000000	0.000000000
H	 1.244290651	 2.155045024	0.000000000
H	-1.244290651	 2.155045024	0.000000000
H	-2.487735553	 0.000000000	0.000000000
H	-1.244290651	-2.155045024	0.000000000
H	 1.244290651	-2.155045024	0.000000000

----------- Benzene monomer: PBE+D3(BJ) ----------- 
r(CC) = 1.Å and r(CH) =1.0923 Å
C	 1.397392892	-0.000000003	-0.000000001
C	 0.698748952	 1.210307350	-0.000000001
C	-0.698748960	 1.210307354	 0.000000000
C	-1.397392892	 0.000000002	 0.000000000
C	-0.698748955	-1.210307350	 0.000000000
C	 0.698748958	-1.210307358	-0.000000001
H	 2.489952054	 0.000000002	 0.000000003
H	 1.244992126	 2.156116450	-0.000000001
H	-1.244992132	 2.156116462	 0.000000000
H	-2.489952045	 0.000000003	 0.000000001
H	-1.244992130	-2.156116456	-0.000000000
H	 1.244992134	-2.156116457	-0.000000001


==> geometries/catcher_complex.txt <==
%auto-ignore
C_60 @ C_60 H_28 host--guest complex

----------- C_60 @ C_60 H_28: PBE+MBD@rsSCS -----------
R_p = 12.992Å and R_t = 6.303Å and R_c = 8.312Å

C	 2.338383408	-1.383389254	-6.288730846
C	 1.501591343	-0.704799575	-5.386818344
C	 1.501591343	 0.704799575	-5.386818344
C	 2.338383408	 1.383389254	-6.288730846
C	 3.151468141	 0.697826925	-7.187705785
C	 3.151468141	-0.697826925	-7.187705785
C	 0.707506472	 1.527672493	-4.444879922
C	 1.379574425	 2.450629969	-3.643869106
C	 0.725969703	 3.401383740	-2.847342484
C	-0.725969703	 3.401383740	-2.847342484
C	-1.379574425	 2.450629969	-3.643869106
C	-0.707506472	 1.527672493	-4.444879922
C	 1.476001750	 4.329677454	-1.998985985
C	 0.713591639	 5.319733952	-1.410584580
C	-0.713591639	 5.319733952	-1.410584580
C	-1.476001750	 4.329677454	-1.998985985
C	-1.146746736	 6.051265997	-0.280615553
C	 0.000000000	 6.496219649	 0.419898924
C	 1.146746736	 6.051265997	-0.280615553
C	 0.000000000	 6.742233697	 1.786504257
C	-1.308411323	 6.716412589	 2.398219929
C	-2.438111737	 6.287656961	 1.708485828
C	-2.372833304	 5.835668507	 0.338332754
C	-3.254992680	 4.959161346	-0.387390759
C	-2.824323261	 4.238227191	-1.499770383
C	 1.308411323	 6.716412589	 2.398219929
C	 2.438111737	 6.287656961	 1.708485828
C	 2.372833304	 5.835668507	 0.338332754
C	 3.254992680	 4.959161346	-0.387390759
C	 2.824323261	 4.238227191	-1.499770383
C	-1.501591343	 0.704799575	-5.386818344
C	-1.501591343	-0.704799575	-5.386818344
C	-2.338383408	-1.383389254	-6.288730846
C	-3.151468141	-0.697826925	-7.187705785
C	-3.151468141	 0.697826925	-7.187705785
C	-2.338383408	 1.383389254	-6.288730846
C	 0.707506472	-1.527672493	-4.444879922
C	 1.379574425	-2.450629969	-3.643869106
C	 0.725969703	-3.401383740	-2.847342484
C	-0.725969703	-3.401383740	-2.847342484
C	-1.379574425	-2.450629969	-3.643869106
C	-0.707506472	-1.527672493	-4.444879922
C	-1.476001750	-4.329677454	-1.998985985
C	-0.713591639	-5.319733952	-1.410584580
C	 0.713591639	-5.319733952	-1.410584580
C	 1.476001750	-4.329677454	-1.998985985
C	 1.146746736	-6.051265997	-0.280615553
C	 0.000000000	-6.496219649	 0.419898924
C	-1.146746736	-6.051265997	-0.280615553
C	-2.824323261	-4.238227191	-1.499770383
C	-3.254992680	-4.959161346	-0.387390759
C	-2.372833304	-5.835668507	 0.338332754
C	-2.438111737	-6.287656961	 1.708485828
C	-1.308411323	-6.716412589	 2.398219929
C	 0.000000000	-6.742233697	 1.786504257
C	 2.824323261	-4.238227191	-1.499770383
C	 3.254992680	-4.959161346	-0.387390759
C	 2.372833304	-5.835668507	 0.338332754
C	 2.438111737	-6.287656961	 1.708485828
C	 1.308411323	-6.716412589	 2.398219929
H	-4.258049340	 4.764752792	-0.001747702
H	-3.514509548	 3.510224182	-1.930114323
H	 3.514509548	 3.510224182	-1.930114323
H	 4.258049340	 4.764752792	-0.001747702
H	 3.377313210	 6.197768824	 2.258535072
H	 1.406163322	 6.944636565	 3.461754345
H	-1.406163322	 6.944636565	 3.461754345
H	-3.377313210	 6.197768824	 2.258535072
H	-3.377313210	-6.197768824	 2.258535072
H	-1.406163322	-6.944636565	 3.461754345
H	 1.406163322	-6.944636565	 3.461754345
H	 3.377313210	-6.197768824	 2.258535072
H	 4.258049340	-4.764752792	-0.001747702
H	 3.514509548	-3.510224182	-1.930114323
H	-3.514509548	-3.510224182	-1.930114323
H	-4.258049340	-4.764752792	-0.001747702
H	 2.470863741	 2.449708953	-3.668384654
H	-2.470863741	 2.449708953	-3.668384654
H	 2.470863741	-2.449708953	-3.668384654
H	-2.470863741	-2.449708953	-3.668384654
H	-2.332778622	 2.474347134	-6.282514030
H	-3.779786094	 1.251037095	-7.885976941
H	-3.779786094	-1.251037095	-7.885976941
H	-2.332778622	-2.474347134	-6.282514030
H	 2.332778622	 2.474347134	-6.282514030
H	 3.779786094	 1.251037095	-7.885976941
H	 3.779786094	-1.251037095	-7.885976941
H	 2.332778622	-2.474347134	-6.282514030
C	-3.481309121	 0.699185052	 2.923857466
C	-3.033088463	 1.425621730	 1.749002883
C	-2.305925899	 2.598243914	 2.199335999
C	-2.306682102	 2.600068780	 3.650879184
C	-1.172408747	 3.023548407	 1.503284193
C	-2.600230152	 0.726057521	 0.616890507
C	-3.032295246	 1.425139389	 4.099412087
C	-3.481309121	-0.699185052	 2.923857466
C	-2.600402166	 0.726057240	 5.230953919
C	-1.175124375	 3.032565327	 4.350794535
C	 0.000000000	 3.471726208	 2.228248935
C	-0.725076276	 2.300011840	 0.329871587
C	 0.000000000	 3.478558087	 3.624793622
C	-0.726347768	 2.305961555	 5.524970209
C	-1.425517852	 1.174690324	 5.957047505
C	-2.600402166	-0.726057240	 5.230953919
C	-3.032295246	-1.425139389	 4.099412087
C	-3.033088463	-1.425621730	 1.749002883
C	-2.600230152	-0.726057521	 0.616890507
C	-1.424246941	 1.172755520	-0.107992779
C	 1.172408747	 3.023548407	 1.503284193
C	 0.725076276	 2.300011840	 0.329871587
C	-1.424246941	-1.172755520	-0.107992779
C	-0.699680148	 0.000000000	-0.561542523
C	-2.306682102	-2.600068780	 3.650879184
C	-2.305925899	-2.598243914	 2.199335999
C	-1.425517852	-1.174690324	 5.957047505
C	-0.699135257	 0.000000000	 6.405689101
C	 0.726347768	 2.305961555	 5.524970209
C	 1.175124375	 3.032565327	 4.350794535
C	 2.306682102	 2.600068780	 3.650879184
C	 2.305925899	 2.598243914	 2.199335999
C	 1.424246941	 1.172755520	-0.107992779
C	 0.699680148	 0.000000000	-0.561542523
C	-1.172408747	-3.023548407	 1.503284193
C	-0.725076276	-2.300011840	 0.329871587
C	-0.726347768	-2.305961555	 5.524970209
C	-1.175124375	-3.032565327	 4.350794535
C	 0.699135257	 0.000000000	 6.405689101
C	 1.425517852	 1.174690324	 5.957047505
C	 3.033088463	 1.425621730	 1.749002883
C	 2.600230152	 0.726057521	 0.616890507
C	 1.424246941	-1.172755520	-0.107992779
C	 0.725076276	-2.300011840	 0.329871587
C	 0.000000000	-3.471726208	 2.228248935
C	 0.000000000	-3.478558087	 3.624793622
C	 0.726347768	-2.305961555	 5.524970209
C	 1.425517852	-1.174690324	 5.957047505
C	 2.600402166	 0.726057240	 5.230953919
C	 3.032295246	 1.425139389	 4.099412087
C	 2.600402166	-0.726057240	 5.230953919
C	 3.481309121	 0.699185052	 2.923857466
C	 2.600230152	-0.726057521	 0.616890507
C	 1.172408747	-3.023548407	 1.503284193
C	 1.175124375	-3.032565327	 4.350794535
C	 2.306682102	-2.600068780	 3.650879184
C	 3.032295246	-1.425139389	 4.099412087
C	 3.481309121	-0.699185052	 2.923857466
C	 3.033088463	-1.425621730	 1.749002883
C	 2.305925899	-2.598243914	 2.199335999

----------- C_60 @ C_60 H_28: PBE+TS -----------
R_p= 12.974Å and R_t= 6.337Å and R_c= 8.361Å

C	 2.347980203	-1.383260939	-6.325067826
C	 1.508562066	-0.706284635	-5.422405593
C	 1.508562066	 0.706284635	-5.422405593
C	 2.347980203	 1.383260939	-6.325067826
C	 3.168401660	 0.697475927	-7.217746051
C	 3.168401660	-0.697475927	-7.217746051
C	 0.708422819	 1.531157546	-4.477051549
C	 1.378883358	 2.442635236	-3.658080437
C	 0.725728980	 3.391290791	-2.854828369
C	-0.725728980	 3.391290791	-2.854828369
C	-1.378883358	 2.442635236	-3.658080437
C	-0.708422819	 1.531157546	-4.477051549
C	 1.476835474	 4.319146771	-1.997765675
C	 0.713463824	 5.306420554	-1.405849847
C	-0.713463824	 5.306420554	-1.405849847
C	-1.476835474	 4.319146771	-1.997765675
C	-1.146251715	 6.040241693	-0.276514385
C	 0.000000000	 6.486996477	 0.423680202
C	 1.146251715	 6.040241693	-0.276514385
C	 0.000000000	 6.741281668	 1.788543974
C	-1.309376600	 6.718842601	 2.399753528
C	-2.438535872	 6.288924843	 1.710575494
C	-2.373002646	 5.831705321	 0.341232660
C	-3.255547941	 4.955884689	-0.385280410
C	-2.826149849	 4.232692933	-1.497078277
C	 1.309376600	 6.718842601	 2.399753528
C	 2.438535872	 6.288924843	 1.710575494
C	 2.373002646	 5.831705321	 0.341232660
C	 3.255547941	 4.955884689	-0.385280410
C	 2.826149849	 4.232692933	-1.497078277
C	-1.508562066	 0.706284635	-5.422405593
C	-1.508562066	-0.706284635	-5.422405593
C	-2.347980203	-1.383260939	-6.325067826
C	-3.168401660	-0.697475927	-7.217746051
C	-3.168401660	 0.697475927	-7.217746051
C	-2.347980203	 1.383260939	-6.325067826
C	 0.708422819	-1.531157546	-4.477051549
C	 1.378883358	-2.442635236	-3.658080437
C	 0.725728980	-3.391290791	-2.854828369
C	-0.725728980	-3.391290791	-2.854828369
C	-1.378883358	-2.442635236	-3.658080437
C	-0.708422819	-1.531157546	-4.477051549
C	-1.476835474	-4.319146771	-1.997765675
C	-0.713463824	-5.306420554	-1.405849847
C	 0.713463824	-5.306420554	-1.405849847
C	 1.476835474	-4.319146771	-1.997765675
C	 1.146251715	-6.040241693	-0.276514385
C	-0.000000000	-6.486996477	 0.423680202
C	-1.146251715	-6.040241693	-0.276514385
C	-2.826149849	-4.232692933	-1.497078277
C	-3.255547941	-4.955884689	-0.385280410
C	-2.373002646	-5.831705321	 0.341232660
C	-2.438535872	-6.288924843	 1.710575494
C	-1.309376600	-6.718842601	 2.399753528
C	 0.000000000	-6.741281668	 1.788543974
C	 2.826149849	-4.232692933	-1.497078277
C	 3.255547941	-4.955884689	-0.385280410
C	 2.373002646	-5.831705321	 0.341232660
C	 2.438535872	-6.288924843	 1.710575494
C	 1.309376600	-6.718842601	 2.399753528
H	-4.259050020	 4.766158208	-0.001748051
H	-3.519610833	 3.509292945	-1.926842174
H	 3.519610833	 3.509292945	-1.926842174
H	 4.259050020	 4.766158208	-0.001748051
H	 3.377799364	 6.203948396	 2.259554236
H	 1.408548773	 6.952234161	 3.461300078
H	-1.408548773	 6.952234161	 3.461300078
H	-3.377799364	 6.203948396	 2.259554236
H	-3.377799364	-6.203948396	 2.259554236
H	-1.408548773	-6.952234161	 3.461300078
H	 1.408548773	-6.952234161	 3.461300078
H	 3.377799364	-6.203948396	 2.259554236
H	 4.259050020	-4.766158208	-0.001748051
H	 3.519610833	-3.509292945	-1.926842174
H	-3.519610833	-3.509292945	-1.926842174
H	-4.259050020	-4.766158208	-0.001748051
H	 2.469151481	 2.430643624	-3.669746738
H	-2.469151481	 2.430643624	-3.669746738
H	 2.469151481	-2.430643624	-3.669746738
H	-2.469151481	-2.430643624	-3.669746738
H	-2.342391263	 2.473533528	-6.324312790
H	-3.801153795	 1.250517839	-7.911715517
H	-3.801153795	-1.250517839	-7.911715517
H	-2.342391263	-2.473533528	-6.324312790
H	 2.342391263	 2.473533528	-6.324312790
H	 3.801153795	 1.250517839	-7.911715517
H	 3.801153795	-1.250517839	-7.911715517
H	 2.342391263	-2.473533528	-6.324312790
C	-3.480927818	 0.698845509	 2.937087789
C	-3.032171457	 1.424676614	 1.762795423
C	-2.305098596	 2.596248174	 2.212625459
C	-2.305696011	 2.597879330	 3.663180216
C	-1.171454401	 3.020211271	 1.517422413
C	-2.599155162	 0.725633621	 0.631632167
C	-3.031803808	 1.424150096	 4.111841435
C	-3.480927818	-0.698845509	 2.937087789
C	-2.599860187	 0.725579394	 5.242914314
C	-1.174456715	 3.029488584	 4.362182102
C	 0.000000000	 3.467881086	 2.241281665
C	-0.724298663	 2.297273778	 0.345665888
C	 0.000000000	 3.475248527	 3.636831662
C	-0.725907506	 2.303878784	 5.536024186
C	-1.425172024	 1.173744266	 5.968274590
C	-2.599860187	-0.725579394	 5.242914314
C	-3.031803808	-1.424150096	 4.111841435
C	-3.032171457	-1.424676614	 1.762795423
C	-2.599155162	-0.725633621	 0.631632167
C	-1.423804183	 1.171790305	-0.092627368
C	 1.171454401	 3.020211271	 1.517422413
C	 0.724298663	 2.297273778	 0.345665888
C	-1.423804183	-1.171790305	-0.092627368
C	-0.699169332	 0.000000000	-0.545697760
C	-2.305696011	-2.597879330	 3.663180216
C	-2.305098596	-2.596248174	 2.212625459
C	-1.425172024	-1.173744266	 5.968274590
C	-0.698899124	 0.000000000	 6.416558383
C	 0.725907506	 2.303878784	 5.536024186
C	 1.174456715	 3.029488584	 4.362182102
C	 2.305696011	 2.597879330	 3.663180216
C	 2.305098596	 2.596248174	 2.212625459
C	 1.423804183	 1.171790305	-0.092627368
C	 0.699169332	 0.000000000	-0.545697760
C	-1.171454401	-3.020211271	 1.517422413
C	-0.724298663	-2.297273778	 0.345665888
C	-0.725907506	-2.303878784	 5.536024186
C	-1.174456715	-3.029488584	 4.362182102
C	 0.698899124	 0.000000000	 6.416558383
C	 1.425172024	 1.173744266	 5.968274590
C	 3.032171457	 1.424676614	 1.762795423
C	 2.599155162	 0.725633621	 0.631632167
C	 1.423804183	-1.171790305	-0.092627368
C	 0.724298663	-2.297273778	 0.345665888
C	-0.000000000	-3.467881086	 2.241281665
C	 0.000000000	-3.475248527	 3.636831662
C	 0.725907506	-2.303878784	 5.536024186
C	 1.425172024	-1.173744266	 5.968274590
C	 2.599860187	 0.725579394	 5.242914314
C	 3.031803808	 1.424150096	 4.111841435
C	 2.599860187	-0.725579394	 5.242914314
C	 3.480927818	 0.698845509	 2.937087789
C	 2.599155162	-0.725633621	 0.631632167
C	 1.171454401	-3.020211271	 1.517422413
C	 1.174456715	-3.029488584	 4.362182102
C	 2.305696011	-2.597879330	 3.663180216
C	 3.031803808	-1.424150096	 4.111841435
C	 3.480927818	-0.698845509	 2.937087789
C	 3.032171457	-1.424676614	 1.762795423
C	 2.305098596	-2.596248174	 2.212625459

----------- C_60 @ C_60 H_28: PBE+D3(BJ) -----------
R_p= 12.987Å and R_t= 6.286Å and R_c=  8.454Å

C	 2.333847545	-1.384714091	-6.373462094
C	 1.502172280	-0.705693118	-5.465750698
C	 1.501946858	 0.705732133	-5.465928705
C	 2.333633597	 1.384777177	-6.373611760
C	 3.143028176	 0.697965977	-7.276867514
C	 3.143478737	-0.697877300	-7.276485407
C	 0.708225753	 1.522962555	-4.510980038
C	 1.381273473	 2.428188481	-3.687290238
C	 0.726129879	 3.367746180	-2.875351939
C	-0.726113753	 3.367728826	-2.875400529
C	-1.381187191	 2.428195708	-3.687416984
C	-0.708069565	 1.522953916	-4.511023060
C	 1.476860625	 4.296654276	-2.019650242
C	 0.715583993	 5.296645354	-1.444603900
C	-0.715699194	 5.296604027	-1.444624645
C	-1.476911721	 4.296593181	-2.019717372
C	-1.149465957	 6.038688219	-0.317607996
C	-0.000122882	 6.493652244	 0.379660368
C	 1.149270383	 6.038758551	-0.317572712
C	-0.000154989	 6.753926962	 1.744514180
C	-1.309741928	 6.734149816	 2.356636974
C	-2.438355399	 6.293771482	 1.672813157
C	-2.372963681	 5.823249026	 0.307782437
C	-3.251862072	 4.929708477	-0.402170449
C	-2.821670097	 4.199008695	-1.508869320
C	 1.309407385	 6.734201538	 2.356688177
C	 2.438068051	 6.293882659	 1.672902684
C	 2.372755846	 5.823379916	 0.307861253
C	 3.251726266	 4.929882445	-0.402056873
C	 2.821620037	 4.199164882	-1.508776883
C	-1.501737894	 0.705711600	-5.466003926
C	-1.501639191	-0.705710000	-5.466050597
C	-2.333397443	-1.384767574	-6.373656724
C	-3.142980011	-0.697967673	-7.276754433
C	-3.143153062	 0.697875019	-7.276636439
C	-2.333632270	 1.384721257	-6.373519435
C	 0.708310840	-1.522961286	-4.510940921
C	 1.381312305	-2.428203421	-3.687245524
C	 0.726141620	-3.367762678	-2.875338750
C	-0.726100004	-3.367713069	-2.875387663
C	-1.381141613	-2.428120254	-3.687371145
C	-0.707996920	-1.522924593	-4.511017789
C	-1.476925454	-4.296576762	-2.019718357
C	-0.715728235	-5.296598045	-1.444619327
C	 0.715552529	-5.296639339	-1.444575916
C	 1.476851412	-4.296673412	-2.019631249
C	 1.149227538	-6.038765027	-0.317551170
C	-0.000172479	-6.493666371	 0.379666783
C	-1.149507034	-6.038692816	-0.317612970
C	-2.821698683	-4.199006061	-1.508896733
C	-3.251895546	-4.929700030	-0.402194766
C	-2.373004778	-5.823240425	 0.307770018
C	-2.438411721	-6.293746341	 1.672805472
C	-1.309806665	-6.734128403	 2.356640854
C	-0.000217678	-6.753923508	 1.744524397
C	 2.821613784	-4.199214362	-1.508764318
C	 3.251706349	-4.929934294	-0.402041657
C	 2.372710175	-5.823395620	 0.307892074
C	 2.438010158	-6.293894746	 1.672933096
C	 1.309339182	-6.734201177	 2.356709913
H	-4.250998822	 4.730209166	-0.006450393
H	-3.506874931	 3.456344585	-1.923966430
H	 3.506886878	 3.456542763	-1.923846772
H	 4.250850875	 4.730422334	-0.006284875
H	 3.378578752	 6.207451274	 2.224128287
H	 1.408178364	 6.977282255	 3.417706814
H	-1.408565512	 6.977245866	 3.417647045
H	-3.378884805	 6.207308201	 2.224001840
H	-3.378943659	-6.207259629	 2.223986334
H	-1.408634766	-6.977213519	 3.417652987
H	 1.408090799	-6.977248994	 3.417738170
H	 3.378511183	-6.207446579	 2.224172402
H	 4.250848112	-4.730517813	-0.006291462
H	 3.506904212	-3.456627482	-1.923857023
H	-3.506915365	-3.456367352	-1.924020279
H	-4.251036066	-4.730200521	-0.006483291
H	 2.473692446	 2.423824471	-3.707576488
H	-2.473602878	 2.423837622	-3.707848634
H	 2.473730641	-2.423854239	-3.707510486
H	-2.473559192	-2.423712013	-3.707750622
H	-2.327610015	 2.477524969	-6.367174599
H	-3.769153305	 1.252433024	-7.978692763
H	-3.768958351	-1.252561605	-7.978802174
H	-2.326831294	-2.477570087	-6.367748781
H	 2.326505537	 2.477578238	-6.368227073
H	 3.769526074	 1.252552116	-7.978458264
H	 3.768769994	-1.252441306	-7.979168357
H	 2.328423755	-2.477517476	-6.366560662
C	-3.484819307	 0.699641772	 2.988202904
C	-3.036551911	 1.427043486	 1.811720848
C	-2.307720309	 2.601383930	 2.261796296
C	-2.308236363	 2.603595146	 3.715488859
C	-1.175007381	 3.027622779	 1.564136155
C	-2.604990065	 0.727117251	 0.679398955
C	-3.035001750	 1.426875226	 4.164570602
C	-3.484826820	-0.699622227	 2.988191988
C	-2.603076635	 0.726987002	 5.295572994
C	-1.176494781	 3.035519230	 4.415563509
C	 0.000013941	 3.477053316	 2.290424406
C	-0.726583244	 2.301750260	 0.388676391
C	 0.000098708	 3.482637163	 3.688433991
C	-0.727052871	 2.307385018	 5.591147092
C	-1.426608350	 1.175909644	 6.022386418
C	-2.603083088	-0.726997588	 5.295564199
C	-3.035011596	-1.426869377	 4.164550975
C	-3.036567816	-1.427016842	 1.811698290
C	-2.604988260	-0.727074966	 0.679394310
C	-1.426789587	 1.174025887	-0.046405750
C	 1.174957417	 3.027610355	 1.564019918
C	 0.726404187	 2.301753180	 0.388595130
C	-1.426796073	-1.173983791	-0.046429021
C	-0.700275048	 0.000022025	-0.499907570
C	-2.308255368	-2.603586462	 3.715454558
C	-2.307748515	-2.601373765	 2.261760228
C	-1.426618138	-1.175936241	 6.022372522
C	-0.699230896	-0.000018518	 6.471106311
C	 0.727445738	 2.307378259	 5.591066636
C	 1.176764462	 3.035507020	 4.415433131
C	 2.308429314	 2.603579980	 3.715236673
C	 2.307745390	 2.601352892	 2.261543865
C	 1.426556759	 1.174021761	-0.046568757
C	 0.699992171	 0.000014479	-0.499982757
C	-1.175027522	-3.027593019	 1.564098899
C	-0.726597652	-2.301720531	 0.388641460
C	-0.727072468	-2.307410973	 5.591118989
C	-1.176520017	-3.035529951	 4.415526669
C	 0.699703726	-0.000022739	 6.471027037
C	 1.427042706	 1.175899889	 6.022230020
C	 3.036522987	 1.427014751	 1.811385780
C	 2.604837369	 0.727099420	 0.679103596
C	 1.426551621	-1.174001325	-0.046578946
C	 0.726393220	-2.301737828	 0.388565637
C	-0.000012170	-3.477049473	 2.290382546
C	 0.000070392	-3.482642574	 3.688392348
C	 0.727426103	-2.307413716	 5.591040271
C	 1.427032327	-1.175945254	 6.022215918
C	 2.603427675	 0.726970528	 5.295288645
C	 3.035238073	 1.426857167	 4.164240860
C	 2.603422190	-0.727016332	 5.295281528
C	 3.484918887	 0.699617575	 2.987824477
C	 2.604825563	-0.727091264	 0.679106328
C	 1.174940165	-3.027610713	 1.563984714
C	 1.176739169	-3.035532433	 4.415399526
C	 2.308407201	-2.603603502	 3.715209670
C	 3.035226609	-1.426893370	 4.164225861
C	 3.484918780	-0.699646475	 2.987817169
C	 3.036519040	-1.427029487	 1.811370239
C	 2.307723784	-2.601362707	 2.261519339


==> geometries/catcher_host.txt <==
%auto-ignore
C_60H_28 buckyball catcher host

----------- C_60 H_28 conformer a: PBE+MBD@rsSCS -----------
R_p=12.992 Å and R_t=6.303 Å
C	 6.442203709	-1.375292472	 2.449638882
C	 5.550213509	-0.695137101	 1.604193912
C	 5.549137257	 0.712722788	 1.604357219
C	 6.439800675	 1.394075739	 2.450226332
C	 7.328773126	 0.707940535	 3.274185042
C	 7.330038541	-0.688069718	 3.273839433
C	 4.597349486	 1.522357527	 0.809250766
C	 3.768985094	 2.414738367	 1.488750102
C	 2.963176191	 3.360765973	 0.840905903
C	 2.989949335	 3.395601016	-0.608940325
C	 3.797467454	 2.459916820	-1.271200486
C	 4.602208339	 1.534196339	-0.605927155
C	 2.110394142	 4.282074478	 1.594517412
C	 1.596646108	 5.328798982	 0.855281054
C	 1.636426328	 5.374444498	-0.570938756
C	 2.183457967	 4.370839623	-1.346566142
C	 0.561512739	 6.181529743	-1.007375481
C	-0.143486905	 6.631462259	 0.135096873
C	 0.494511833	 6.102535394	 1.282865202
C	-1.492027695	 6.960230550	 0.107048518
C	-2.065392135	 7.022047440	-1.217239082
C	-1.374165292	 6.579880113	-2.340551338
C	-0.040929662	 6.032453342	-2.251693443
C	 0.642416008	 5.126791105	-3.136326384
C	 1.701686679	 4.330747004	-2.701159883
C	-2.144937351	 6.921565002	 1.394836144
C	-1.520077172	 6.398354551	 2.522515506
C	-0.179005351	 5.864847842	 2.476172786
C	 0.459270902	 4.903780203	 3.336097640
C	 1.551977027	 4.147355525	 2.912842107
C	 5.537866314	 0.714386699	-1.411736750
C	 5.538094664	-0.696409026	-1.411860684
C	 6.415063262	-1.374155592	-2.275862162
C	 7.284713076	-0.688843265	-3.120124796
C	 7.284857628	 0.706871765	-3.119797099
C	 6.415166438	 1.392244195	-2.275360587
C	 4.599693532	-1.506236043	 0.809143113
C	 3.773926219	-2.401140851	 1.488311821
C	 2.971273131	-3.349482156	 0.840072262
C	 2.997710191	-3.383652899	-0.609714572
C	 3.801665119	-2.444981287	-1.271641348
C	 4.603920861	-1.517374220	-0.606019002
C	 2.195008281	-4.361626367	-1.347505892
C	 1.652516047	-5.368051771	-0.572300082
C	 1.613103213	-5.323106660	 0.854121138
C	 2.122237123	-4.274340667	 1.593244376
C	 0.513768347	-6.101016179	 1.281737370
C	-0.122526611	-6.631666435	 0.133828167
C	 0.580392527	-6.178746995	-1.008791793
C	 1.712532607	-4.321925240	-2.701808925
C	 0.655967432	-5.121360054	-3.136951863
C	-0.023407041	-6.030205305	-2.252546589
C	-1.355232015	-6.580802017	-2.341359729
C	-2.044370211	-7.026027796	-1.218060888
C	-1.470114419	-6.964267722	 0.105745753
C	 1.563032119	-4.140763218	 2.911254482
C	 0.472943785	-4.901031838	 3.334416376
C	-0.161006199	-5.864963615	 2.474734585
C	-1.500385330	-6.402499312	 2.521017240
C	-2.123097645	-6.927853524	 1.393304059
H	 0.265711504	 4.976797725	-4.150181085
H	 2.102035279	 3.591659835	-3.397535210
H	 1.917627396	 3.363171951	 3.578458253
H	 0.023168801	 4.680119418	 4.311843946
H	-2.102778996	 6.305964240	 3.441472588
H	-3.192368720	 7.220014354	 1.474255697
H	-3.104644803	 7.334762941	-1.337919418
H	-1.898532126	 6.562852558	-3.298310282
H	-1.880296079	-6.563339025	-3.298702346
H	-3.083209378	-7.340375502	-1.338052371
H	-3.169957063	-7.228588697	 1.472122866
H	-2.083904591	-6.310827149	 3.439512862
H	 0.035079026	-4.677971821	 4.309488735
H	 1.925196042	-3.354409433	 3.576098144
H	 2.109754605	-3.580520335	-3.397492437
H	 0.277730911	-4.971591146	-4.150248212
H	 3.785616678	 2.400503201	 2.580078004
H	 3.832814052	 2.478456937	-2.362028141
H	 3.790617142	-2.387441826	 2.579679276
H	 3.837033090	-2.462990296	-2.362469760
H	 6.408680297	 2.483175278	-2.270365628
H	 7.959251474	 1.260321090	-3.773443962
H	 7.958948607	-1.242244481	-3.774038179
H	 6.408540960	-2.465102849	-2.270796170
H	 6.429497052	 2.485060424	 2.447314279
H	 8.017208181	 1.260976551	 3.913456092
H	 8.019504233	-1.240191148	 3.912782969
H	 6.433753126	-2.466278911	 2.446219187

----------- C_60 H_28 conformer b: PBE+MBD@rsSCS -----------
R_p=11.970 Å and R_t=6.190 Å
C	-3.807093653	-2.745724025	 2.302958563
C	-2.748921546	-2.314673488	 1.489694283
C	-1.541513101	-3.042384724	 1.489641746
C	-1.428607271	-4.179520453	 2.302629615
C	-2.492976227	-4.607681651	 3.094789655
C	-3.688874920	-3.886895570	 3.095064303
C	-0.363917868	-2.594991313	 0.707574529
C	 0.795211577	-2.222420940	 1.383248728
C	 1.965575877	-1.812123883	 0.725769004
C	 1.965575877	-1.812123883	-0.725769004
C	 0.795211577	-2.222420940	-1.383248728
C	-0.363917868	-2.594991313	-0.707574529
C	 3.175223881	-1.458391807	 1.472754625
C	 4.186144602	-0.902479794	 0.713757325
C	 4.186144602	-0.902479794	-0.713757325
C	 3.175223881	-1.458391807	-1.472754625
C	 5.531404343	-0.854062673	-1.146363854
C	 6.361601083	-0.825415191	 0.000000000
C	 5.531404343	-0.854062673	 1.146363854
C	 7.663924933	-1.307725560	 0.000000000
C	 8.179493012	-1.641009424	-1.307638179
C	 7.364957572	-1.669164193	-2.435354853
C	 5.954166558	-1.367301353	-2.367560724
C	 4.884760170	-1.767167504	-3.243764548
C	 3.559138888	-1.813466839	-2.813907682
C	 8.179493012	-1.641009424	 1.307638179
C	 7.364957572	-1.669164193	 2.435354853
C	 5.954166558	-1.367301353	 2.367560724
C	 4.884760170	-1.767167504	 3.243764548
C	 3.559138888	-1.813466839	 2.813907682
C	-1.541513101	-3.042384724	-1.489641746
C	-2.748921546	-2.314673488	-1.489694283
C	-3.807093653	-2.745724025	-2.302958563
C	-3.688874920	-3.886895570	-3.095064303
C	-2.492976227	-4.607681651	-3.094789655
C	-1.428607271	-4.179520453	-2.302629615
C	-2.902272857	-1.064375304	 0.707654940
C	-3.117317989	 0.133959792	 1.383421833
C	-3.324410286	 1.356541141	 0.725711641
C	-3.324410286	 1.356541141	-0.725711641
C	-3.117317989	 0.133959792	-1.383421833
C	-2.902272857	-1.064375304	-0.707654940
C	-3.472363970	 2.607889493	-1.472548493
C	-3.854932131	 3.696884037	-0.713923126
C	-3.854932131	 3.696884037	 0.713923126
C	-3.472363970	 2.607889493	 1.472548493
C	-3.679623493	 5.031590059	 1.146573580
C	-3.570668669	 5.855060886	 0.000000000
C	-3.679623493	 5.031590059	-1.146573580
C	-3.055401595	 2.927102203	-2.812683690
C	-2.882059402	 4.241993018	-3.242726302
C	-3.101770912	 5.362969261	-2.367360565
C	-2.569430034	 6.704021399	-2.435013060
C	-2.463323349	 7.512070569	-1.307361013
C	-2.878874266	 7.059252240	 0.000000000
C	-3.055401595	 2.927102203	 2.812683690
C	-2.882059402	 4.241993018	 3.242726302
C	-3.101770912	 5.362969261	 2.367360565
C	-2.569430034	 6.704021399	 2.435013060
C	-2.463323349	 7.512070569	 1.307361013
H	 5.118339144	-2.140991783	-4.242660922
H	 2.816756643	-2.225752190	-3.499652193
H	 2.816756643	-2.225752190	 3.499652193
H	 5.118339144	-2.140991783	 4.242660922
H	 7.793045204	-2.023511993	 3.375438362
H	 9.215013904	-1.973568460	 1.406683147
H	 9.215013904	-1.973568460	-1.406683147
H	 7.793045204	-2.023511993	-3.375438362
H	-2.146996653	 7.066604219	-3.374520740
H	-1.962121750	 8.477426915	-1.405731472
H	-1.962121750	 8.477426915	 1.405731472
H	-2.146996653	 7.066604219	 3.374520740
H	-2.470256171	 4.410484796	 4.239763621
H	-2.765705864	 2.126623111	 3.495751197
H	-2.765705864	 2.126623111	-3.495751197
H	-2.470256171	 4.410484796	-4.239763621
H	 0.779796555	-2.231872971	 2.474975895
H	 0.779796555	-2.231872971	-2.474975895
H	-3.125370912	 0.115016071	 2.475111266
H	-3.125370912	 0.115016071	-2.475111266
H	-0.489125254	-4.734838094	-2.300281284
H	-2.388553346	-5.501666872	-3.710088907
H	-4.527644138	-4.211966009	-3.711052082
H	-4.736434759	-2.173758943	-2.301492941
H	-0.489125254	-4.734838094	 2.300281284
H	-2.388553346	-5.501666872	 3.710088907
H	-4.527644138	-4.211966009	 3.711052082
H	-4.736434759	-2.173758943	 2.301492941

----------- C_60 H_28 conformer a: PBE+TS -----------
R_p=12.969 Å and R_t=6.080 Å
C	 6.593396679	-1.382650976	 2.372190418
C	 5.649396907	-0.701496459	 1.586672342
C	 5.647398258	 0.708986559	 1.588643292
C	 6.589368411	 1.390253809	 2.376564650
C	 7.527805778	 0.701536272	 3.143496457
C	 7.530048420	-0.694084628	 3.141209813
C	 4.662739314	 1.506961474	 0.810385378
C	 3.798533370	 2.367082840	 1.488183964
C	 2.945515887	 3.271154760	 0.834499074
C	 2.957463902	 3.286832180	-0.617357635
C	 3.812167942	 2.388848435	-1.277524200
C	 4.665829045	 1.512927719	-0.606355208
C	 2.071436348	 4.184104710	 1.585987735
C	 1.528402569	 5.205255464	 0.831968844
C	 1.544391317	 5.224547299	-0.595888739
C	 2.101285281	 4.220830144	-1.363215306
C	 0.456658306	 6.014850496	-1.029589912
C	-0.228624700	 6.488214047	 0.115599320
C	 0.430302385	 5.983063154	 1.262788933
C	-1.573457896	 6.829393291	 0.105013606
C	-2.166804265	 6.869558846	-1.213145146
C	-1.496691843	 6.399073883	-2.338566031
C	-0.163608289	 5.844634182	-2.262014726
C	 0.512141212	 4.923622680	-3.138327493
C	 1.589691005	 4.147236693	-2.707643570
C	-2.196824212	 6.832665276	 1.409749518
C	-1.551989377	 6.332284466	 2.537177913
C	-0.216707902	 5.780755202	 2.476298694
C	 0.441728323	 4.838948561	 3.344077768
C	 1.531010532	 4.076435863	 2.917020225
C	 5.647661262	 0.712793552	-1.387251418
C	 5.649430596	-0.698905519	-1.388549322
C	 6.595294464	-1.377248095	-2.174712551
C	 7.535976349	-0.687258852	-2.937481954
C	 7.534270220	 0.708225891	-2.936499855
C	 6.591670730	 1.394609416	-2.172824802
C	 4.666264339	-1.499778597	 0.807144603
C	 3.803494964	-2.362400592	 1.483557685
C	 2.951296942	-3.265637164	 0.827938007
C	 2.963871053	-3.278728605	-0.623992001
C	 3.817345868	-2.378559778	-1.282522395
C	 4.669298017	-1.502621810	-0.609553880
C	 2.109182552	-4.211867455	-1.372139067
C	 1.551269367	-5.216453157	-0.606550257
C	 1.533896891	-5.199268694	 0.821175503
C	 2.076736672	-4.179755992	 1.577461658
C	 0.435303201	-5.977783580	 1.249760073
C	-0.222178732	-6.481129153	 0.101018087
C	 0.464400178	-6.006731001	-1.042965202
C	 1.600358081	-4.137626265	-2.717464192
C	 0.523574044	-4.913637700	-3.150495050
C	-0.153927203	-5.835561001	-2.276092653
C	-1.487307240	-6.389689670	-2.355398824
C	-2.158639964	-6.861823294	-1.231213034
C	-1.566997740	-6.822940103	 0.087843613
C	 1.534938770	-4.073995867	 2.908168011
C	 0.444836105	-4.836851660	 3.332921887
C	-0.212860232	-5.777549763	 2.463120866
C	-1.548155770	-6.329922032	 2.521312408
C	-2.191320704	-6.828762093	 1.392054798
H	 0.119708663	 4.749634702	-4.141996337
H	 1.982615173	 3.399830685	-3.398378227
H	 1.910901247	 3.313009449	 3.597416021
H	 0.026954989	 4.637773438	 4.333776344
H	-2.112571324	 6.278320326	 3.472209139
H	-3.236156303	 7.152425111	 1.506421525
H	-3.203863741	 7.191427201	-1.325533614
H	-2.034356776	 6.371603348	-3.288136496
H	-2.023158406	-6.363093239	-3.306014629
H	-3.195462054	-7.184282894	-1.345269353
H	-3.230566454	-7.149502017	 1.487534105
H	-2.109506969	-6.278812850	 3.456182648
H	 0.028827128	-4.636840647	 4.322374298
H	 1.914409605	-3.311890143	 3.590291008
H	 1.994547041	-3.389784415	-3.407106681
H	 0.133272006	-4.739005788	-4.154742871
H	 3.820301376	 2.361349120	 2.578605363
H	 3.841666343	 2.400053757	-2.367722863
H	 3.825673733	-2.359196012	 2.574091996
H	 3.846526995	-2.387134860	-2.372752371
H	 6.588716311	 2.484845094	-2.164242317
H	 8.266422379	 1.261774122	-3.524614364
H	 8.269295356	-1.238437611	-3.526064655
H	 6.594272803	-2.467534412	-2.167652627
H	 6.586196910	 2.480536244	 2.369544382
H	 8.256160943	 1.253614829	 3.737304433
H	 8.260077148	-1.246307318	 3.733026752
H	 6.593080122	-2.472852872	 2.361168710

----------- C_60 H_28 conformer b: PBE+TS -----------
R_p=11.977 Å and R_t=6.206 Å
C	-3.818217154	-2.758142091	 2.308043593
C	-2.760076869	-2.324071876	 1.494692934
C	-1.550127342	-3.051542959	 1.494926507
C	-1.439012305	-4.190125846	 2.308126601
C	-2.502358929	-4.617287796	 3.102980501
C	-3.698260667	-3.897487972	 3.103045604
C	-0.369586109	-2.601837651	 0.708343407
C	 0.790004040	-2.220606924	 1.381859247
C	 1.964769222	-1.814451312	 0.725873487
C	 1.964769222	-1.814451312	-0.725873487
C	 0.790004040	-2.220606924	-1.381859247
C	-0.369586109	-2.601837651	-0.708343407
C	 3.179004415	-1.463069307	 1.475329465
C	 4.192006447	-0.912962630	 0.714058031
C	 4.192006447	-0.912962630	-0.714058031
C	 3.179004415	-1.463069307	-1.475329465
C	 5.537953959	-0.864268745	-1.146786892
C	 6.368358896	-0.835199204	 0.000000000
C	 5.537953959	-0.864268745	 1.146786892
C	 7.672615506	-1.312376266	 0.000000000
C	 8.188998047	-1.642442809	-1.308628668
C	 7.374995969	-1.669939799	-2.436770898
C	 5.962600701	-1.371480094	-2.369768545
C	 4.892436590	-1.766647152	-3.248100398
C	 3.566061278	-1.812971749	-2.818646991
C	 8.188998047	-1.642442809	 1.308628668
C	 7.374995969	-1.669939799	 2.436770898
C	 5.962600701	-1.371480094	 2.369768545
C	 4.892436590	-1.766647152	 3.248100398
C	 3.566061278	-1.812971749	 2.818646991
C	-1.550127342	-3.051542959	-1.494926507
C	-2.760076869	-2.324071876	-1.494692934
C	-3.818217154	-2.758142091	-2.308043593
C	-3.698260667	-3.897487972	-3.103045604
C	-2.502358929	-4.617287796	-3.102980501
C	-1.439012305	-4.190125846	-2.308126601
C	-2.913909952	-1.070711679	 0.708276915
C	-3.120064951	 0.131860292	 1.382139305
C	-3.320287815	 1.358053860	 0.725810265
C	-3.320287815	 1.358053860	-0.725810265
C	-3.120064951	 0.131860292	-1.382139305
C	-2.913909952	-1.070711679	-0.708276915
C	-3.464406470	 2.613191360	-1.475204699
C	-3.842178997	 3.702591417	-0.714189604
C	-3.842178997	 3.702591417	 0.714189604
C	-3.464406470	 2.613191360	 1.475204699
C	-3.668867570	 5.038121706	 1.146935808
C	-3.561196411	 5.862113318	 0.000000000
C	-3.668867570	 5.038121706	-1.146935808
C	-3.053634732	 2.936363282	-2.817957003
C	-2.882044962	 4.252185492	-3.247628969
C	-3.097360063	 5.372728965	-2.369680868
C	-2.568901351	 6.716000914	-2.436483660
C	-2.462450561	 7.523553944	-1.308419628
C	-2.874977192	 7.069644699	 0.000000000
C	-3.053634732	 2.936363282	 2.817957003
C	-2.882044962	 4.252185492	 3.247628969
C	-3.097360063	 5.372728965	 2.369680868
C	-2.568901351	 6.716000914	 2.436483660
C	-2.462450561	 7.523553944	 1.308419628
H	 5.125257937	-2.133919239	-4.249316394
H	 2.824777494	-2.218001242	-3.508753572
H	 2.824777494	-2.218001242	 3.508753572
H	 5.125257937	-2.133919239	 4.249316394
H	 7.804771524	-2.018523480	 3.377706209
H	 9.225309269	-1.971329195	 1.407686111
H	 9.225309269	-1.971329195	-1.407686111
H	 7.804771524	-2.018523480	-3.377706209
H	-2.150938202	 7.080663423	-3.376659185
H	-1.963661463	 8.489678129	-1.406790316
H	-1.963661463	 8.489678129	 1.406790316
H	-2.150938202	 7.080663423	 3.376659185
H	-2.478525839	 4.421641590	 4.247555359
H	-2.770485072	 2.138430988	 3.505672554
H	-2.770485072	 2.138430988	-3.505672554
H	-2.478525839	 4.421641590	-4.247555359
H	 0.770466407	-2.222526735	 2.472245097
H	 0.770466407	-2.222526735	-2.472245097
H	-3.125425815	 0.111601443	 2.472475745
H	-3.125425815	 0.111601443	-2.472475745
H	-0.500751908	-4.746115089	-2.305144056
H	-2.396043908	-5.509389669	-3.720203819
H	-4.536148214	-4.220555683	-3.720799638
H	-4.748086477	-2.188349275	-2.305404351
H	-0.500751908	-4.746115089	 2.305144056
H	-2.396043908	-5.509389669	 3.720203819
H	-4.536148214	-4.220555683	 3.720799638
H	-4.748086477	-2.188349275	 2.305404351

----------- C_60 H_28 conformer a: PBE+D3(BJ) -----------
R_p=12.987 Å and R_t=6.286 Å
C	 4.635513544	-1.378297450	 2.337650289
C	 3.724319969	-0.697354156	 1.514887461
C	 3.721135234	 0.713858884	 1.515587434
C	 4.629212863	 1.398087790	 2.339082786
C	 5.539857517	 0.709597409	 3.140530912
C	 5.543028253	-0.686515661	 3.139801717
C	 2.735128179	 1.495666575	 0.724395468
C	 1.824569375	 2.312557172	 1.394447304
C	 0.904856549	 3.143061814	 0.732463573
C	 0.913196285	 3.143942974	-0.719108750
C	 1.840542052	 2.314291380	-1.371445405
C	 2.743256587	 1.496482491	-0.691913847
C	-0.072834010	 3.947735407	 1.476533974
C	-0.769993994	 4.866240815	 0.713702508
C	-0.761792867	 4.867170533	-0.717465800
C	-0.055945191	 3.949580385	-1.473372019
C	-1.973976757	 5.453065785	-1.157674228
C	-2.730646868	 5.813313385	-0.012514946
C	-1.987076971	 5.451555767	 1.140740014
C	-4.117630002	 5.894790129	-0.020346714
C	-4.715408585	 5.797774458	-1.332807922
C	-3.975233087	 5.442686562	-2.456249808
C	-2.561855453	 5.151416030	-2.382231431
C	-1.739937891	 4.352081477	-3.253180511
C	-0.546473303	 3.776863737	-2.816916885
C	-4.730308655	 5.796304780	 1.285137091
C	-4.002966279	 5.439868435	 2.416519115
C	-2.588840365	 5.148577296	 2.358166456
C	-1.777015273	 4.348076985	 3.237455021
C	-0.578702816	 3.773358410	 2.814123058
C	 3.738400751	 0.715452265	-1.472284704
C	 3.741660706	-0.695792829	-1.472893117
C	 4.662905231	-1.375820412	-2.285120792
C	 5.580257609	-0.683289323	-3.075337536
C	 5.576988299	 0.712810429	-3.074803527
C	 4.656424424	 1.400427935	-2.284019426
C	 2.741868015	-1.482871656	 0.722935487
C	 1.835151373	-2.304719226	 1.392131170
C	 0.919520342	-3.138999094	 0.729225367
C	 0.927941322	-3.138360716	-0.722363052
C	 1.851262400	-2.303548987	-1.373824057
C	 2.750057349	-1.482185052	-0.693372117
C	-0.037193025	-3.947982091	-1.477537322
C	-0.738621416	-4.869714811	-0.722574685
C	-0.746906240	-4.870270108	 0.708588901
C	-0.054258672	-3.949211506	 1.472436810
C	-1.961084677	-5.462049507	 1.134947398
C	-2.702806582	-5.826265015	-0.018709992
C	-1.947859437	-5.461158137	-1.163449146
C	-0.528423111	-3.776493671	-2.820994744
C	-1.718997717	-4.357168689	-3.257915911
C	-2.537109171	-5.161277580	-2.387775950
C	-3.949019958	-5.459471495	-2.462175752
C	-4.687519720	-5.819228533	-1.339112580
C	-4.089367659	-5.914605759	-0.026705925
C	-0.561004756	-3.778860352	 2.810227203
C	-1.756478220	-4.359933952	 3.232887542
C	-2.564367163	-5.163397329	 2.352684037
C	-3.977031309	-5.461751215	 2.410657887
C	-4.702570520	-5.820496318	 1.278844130
H	-2.100877268	 4.100801836	-4.253788950
H	-0.031461410	 3.095565404	-3.498479866
H	-0.071590869	 3.091149086	 3.500678961
H	-2.149433364	 4.095551096	 4.233546742
H	-4.543292295	 5.286334304	 3.354849271
H	-5.813844570	 5.910581189	 1.378573585
H	-5.797784738	 5.912227905	-1.438447460
H	-4.504891771	 5.290229784	-3.400810894
H	-4.479378538	-5.308801003	-3.406636724
H	-5.769298725	-5.938902346	-1.444982228
H	-5.785523264	-5.940191601	 1.372139397
H	-4.518163114	-5.311973739	 3.349138069
H	-2.130122777	-4.110369727	 4.229274295
H	-0.057294797	-3.094954547	 3.497597993
H	-0.016702423	-3.092078979	-3.501914922
H	-2.081014796	-4.106789132	-4.258363027
H	 1.839333203	 2.308951141	 2.487279137
H	 1.867884075	 2.312025139	-2.464038622
H	 1.849868694	-2.302172277	 2.484957920
H	 1.878683503	-2.300065170	-2.466405257
H	 4.643720818	 2.493346404	-2.280805574
H	 6.289911855	 1.267532093	-3.688329330
H	 6.295783089	-1.234201881	-3.689268105
H	 4.655259685	-2.468786044	-2.282819858
H	 4.616625861	 2.490995070	 2.336710762
H	 6.245132086	 1.263629734	 3.763449206
H	 6.250821757	-1.237992558	 3.762131430
H	 4.627853580	-2.471248046	 2.334172535

----------- C_60 H_28 conformer b: PBE+D3(BJ) -----------
R_p=12.080 Å and R_t=6.190 Å
C	-3.798715442	-2.740101182	 2.302098265
C	-2.738483913	-2.305538758	 1.491297580
C	-1.529424798	-3.033802927	 1.492810840
C	-1.418851641	-4.171650588	 2.307216192
C	-2.485426477	-4.602266221	 3.096381782
C	-3.682176506	-3.882837660	 3.093183771
C	-0.348662885	-2.588091625	 0.708201799
C	 0.814918481	-2.220949981	 1.382948270
C	 1.990116012	-1.819376247	 0.725958694
C	 1.990115959	-1.819376106	-0.725957982
C	 0.814918402	-2.220949615	-1.382947510
C	-0.348662862	-2.588091453	-0.708201040
C	 3.204845049	-1.473126092	 1.475086426
C	 4.219817629	-0.922053503	 0.715369980
C	 4.219817524	-0.922053308	-0.715369524
C	 3.204844849	-1.473125729	-1.475085926
C	 5.568197816	-0.883004907	-1.148936648
C	 6.400480875	-0.860359737	 0.000000031
C	 5.568197998	-0.883005255	 1.148936846
C	 7.699038933	-1.355247199	-0.000000141
C	 8.211096899	-1.694194064	-1.308778271
C	 7.396463450	-1.715939506	-2.436585540
C	 5.987420563	-1.401895877	-2.370007942
C	 4.914664692	-1.794219261	-3.246893315
C	 3.588224438	-1.830692619	-2.817329376
C	 8.211097143	-1.694194369	 1.308777818
C	 7.396463887	-1.715940141	 2.436585237
C	 5.987420968	-1.401896531	 2.370007942
C	 4.914665258	-1.794220235	 3.246893344
C	 3.588224915	-1.830693406	 2.817329662
C	-1.529424523	-3.033802873	-1.492810320
C	-2.738483719	-2.305538913	-1.491297191
C	-3.798715044	-2.740101429	-2.302098072
C	-3.682175756	-3.882837687	-3.093183800
C	-2.485425488	-4.602265834	-3.096381966
C	-1.418850880	-4.171650204	-2.307216069
C	-2.893671085	-1.052082103	 0.707975530
C	-3.113374673	 0.147894896	 1.383045345
C	-3.327879388	 1.370966973	 0.725992245
C	-3.327879446	 1.370966930	-0.725992410
C	-3.113374677	 0.147894761	-1.383045332
C	-2.893671100	-1.052082152	-0.707975324
C	-3.488469885	 2.623867715	-1.474914495
C	-3.886880384	 3.708416972	-0.715672935
C	-3.886880362	 3.708417024	 0.715672837
C	-3.488469746	 2.623867793	 1.474914346
C	-3.727327525	 5.047759359	 1.149061542
C	-3.627677669	 5.874223867	-0.000000109
C	-3.727327505	 5.047759255	-1.149061687
C	-3.072661490	 2.949807822	-2.815011466
C	-2.914693006	 4.267306505	-3.244501458
C	-3.150354579	 5.385870813	-2.369211628
C	-2.632285542	 6.733321038	-2.435879672
C	-2.535079819	 7.542309114	-1.308303748
C	-2.946461736	 7.085628183	-0.000000173
C	-3.072661301	 2.949807905	 2.815011316
C	-2.914692850	 4.267306621	 3.244501267
C	-3.150354482	 5.385870946	 2.369211420
C	-2.632285385	 6.733321139	 2.435879305
C	-2.535079754	 7.542309185	 1.308303337
H	 5.146532748	-2.169304039	-4.247204559
H	 2.843277248	-2.238549916	-3.504452962
H	 2.843277850	-2.238551019	 3.504453200
H	 5.146533484	-2.169305240	 4.247204462
H	 7.820609954	-2.075894125	 3.377780555
H	 9.244422707	-2.036994331	 1.406697513
H	 9.244422391	-2.036994075	-1.406698215
H	 7.820609380	-2.075893254	-3.377781001
H	-2.212749690	 7.099401610	-3.376722950
H	-2.044209393	 8.514074531	-1.406090825
H	-2.044209342	 8.514074603	 1.406090344
H	-2.212749465	 7.099401767	 3.376722535
H	-2.501884486	 4.441892832	 4.241562944
H	-2.769249359	 2.153270403	 3.498327089
H	-2.769249515	 2.153270303	-3.498327203
H	-2.501884652	 4.441892655	-4.241563145
H	 0.798015984	-2.228069701	 2.475585186
H	 0.798015825	-2.228069163	-2.475584407
H	-3.124006200	 0.126939870	 2.475651930
H	-3.124006210	 0.126939518	-2.475651912
H	-0.477897341	-4.726726394	-2.306077565
H	-2.382039010	-5.499290810	-3.710086428
H	-4.525096341	-4.210037880	-3.705215623
H	-4.729764358	-2.168530828	-2.297684308
H	-0.477898325	-4.726727123	 2.306077607
H	-2.382040385	-5.499291515	 3.710085853
H	-4.525097213	-4.210037753	 3.705215476
H	-4.729764659	-2.168530413	 2.297684512


==> geometries/catcher_monomer.txt <==
%auto-ignore
C_60 buckyball

The C_60 buckyball has icosahedral symmetry.  Experimental gas-phase electron diffraction indicates that the C-C bond lengths for bonds within five-membered rings (fusing pentagons and hexagons) are of length d(5/6)=1.458(6)Å while bonds fusing hexagonal rings are of length d(6/6)=1.401(10)Å [Hedberg et al. Science 254, 410 (1991)].  For each of the DFT-vdW optimized structures below we report these two bond lengths and their standard deviations.

----------- C_60: PBE+MBD@rsSCS -----------
d(5/6)=1.45192(5)Å and d(6/6)=1.39804(3)Å
C	 1.235039200	 0.000000000	-3.328049500
C	 0.381720360	 1.174635850	-3.328062410
C	-0.999173400	 0.725953290	-3.327998740
C	-0.999173400	-0.725953290	-3.327998740
C	-1.961280580	 1.424973050	-2.593019090
C	 0.749180830	 2.305670960	-2.593036450
C	 0.381720360	-1.174635850	-3.328062410
C	 2.424309060	 0.000000000	-2.593112650
C	 0.749180830	-2.305670960	-2.593036450
C	-1.961280580	-1.424973050	-2.593019090
C	-2.960502730	 0.699010950	-1.829681940
C	-1.579640820	 2.599604780	-1.829684760
C	-2.960502730	-0.699010950	-1.829681940
C	-1.579640820	-2.599604780	-1.829684760
C	-0.250070520	-3.031623110	-1.829683690
C	 1.984252110	-2.305673080	-1.829658650
C	 2.806095680	-1.174625400	-1.829630330
C	 2.806095680	 1.174625400	-1.829630330
C	 1.984252110	 2.305673080	-1.829658650
C	-0.250070520	 3.031623110	-1.829683690
C	-3.196370790	 1.424992360	-0.594615820
C	-2.342928880	 2.599641490	-0.594619140
C	 1.748289970	 3.031668120	-0.594639390
C	 0.367473730	 3.480360060	-0.594643240
C	 3.423457800	-0.725934750	-0.594612620
C	 3.423457800	 0.725934750	-0.594612620
C	 1.748289970	-3.031668120	-0.594639390
C	 0.367473730	-3.480360060	-0.594643240
C	-2.342928880	-2.599641490	-0.594619140
C	-3.196370790	-1.424992360	-0.594615820
C	-3.423457800	-0.725934750	 0.594612620
C	-3.423457800	 0.725934750	 0.594612620
C	-1.748289970	 3.031668120	 0.594639390
C	-0.367473730	 3.480360060	 0.594643240
C	 3.196370790	 1.424992360	 0.594615820
C	 2.342928880	 2.599641490	 0.594619140
C	 2.342928880	-2.599641490	 0.594619140
C	 3.196370790	-1.424992360	 0.594615820
C	-0.367473730	-3.480360060	 0.594643240
C	-1.748289970	-3.031668120	 0.594639390
C	-2.806095680	 1.174625400	 1.829630330
C	-1.984252110	 2.305673080	 1.829658650
C	 0.250070520	 3.031623110	 1.829683690
C	 1.579640820	 2.599604780	 1.829684760
C	 2.960502730	 0.699010950	 1.829681940
C	 2.960502730	-0.699010950	 1.829681940
C	 1.579640820	-2.599604780	 1.829684760
C	 0.250070520	-3.031623110	 1.829683690
C	-1.984252110	-2.305673080	 1.829658650
C	-2.806095680	-1.174625400	 1.829630330
C	-0.749180830	-2.305670960	 2.593036450
C	-2.424309060	 0.000000000	 2.593112650
C	-0.749180830	 2.305670960	 2.593036450
C	 1.961280580	 1.424973050	 2.593019090
C	 1.961280580	-1.424973050	 2.593019090
C	 0.999173400	-0.725953290	 3.327998740
C	-0.381720360	-1.174635850	 3.328062410
C	-1.235039200	 0.000000000	 3.328049500
C	-0.381720360	 1.174635850	 3.328062410
C	 0.999173400	 0.725953290	 3.327998740

----------- C_60: PBE+TS -----------
d(5/6)=1.45154(5)Å and  d(6/6)=1.39787(3)Å
C	 1.234717798	 0.000000000	-3.327366084
C	 0.381626194	 1.174329066	-3.327380309
C	-0.998904919	 0.725762062	-3.327306897
C	-0.998904919	-0.725762062	-3.327306897
C	-1.960893306	 1.424693070	-2.592419422
C	 0.749040410	 2.305223054	-2.592438375
C	 0.381626194	-1.174329066	-3.327380309
C	 2.423840919	 0.000000000	-2.592521182
C	 0.749040410	-2.305223054	-2.592438375
C	-1.960893306	-1.424693070	-2.592419422
C	-2.959854115	 0.698924266	-1.829281419
C	-1.579356124	 2.599018222	-1.829285313
C	-2.959854115	-0.698924266	-1.829281419
C	-1.579356124	-2.599018222	-1.829285313
C	-0.249954109	-3.030983127	-1.829285394
C	 1.983783739	-2.305224907	-1.829255005
C	 2.805531341	-1.174315234	-1.829229362
C	 2.805531341	 1.174315234	-1.829229362
C	 1.983783739	 2.305224907	-1.829255005
C	-0.249954109	 3.030983127	-1.829285394
C	-3.195658501	 1.424717613	-0.594541133
C	-2.342438784	 2.599059755	-0.594543034
C	 1.747873934	 3.031033997	-0.594565624
C	 0.367423589	 3.479615852	-0.594572353
C	 3.422718412	-0.725742269	-0.594533330
C	 3.422718412	 0.725742269	-0.594533330
C	 1.747873934	-3.031033997	-0.594565624
C	 0.367423589	-3.479615852	-0.594572353
C	-2.342438784	-2.599059755	-0.594543034
C	-3.195658501	-1.424717613	-0.594541133
C	-3.422718412	-0.725742269	 0.594533330
C	-3.422718412	 0.725742269	 0.594533330
C	-1.747873934	 3.031033997	 0.594565624
C	-0.367423589	 3.479615852	 0.594572353
C	 3.195658501	 1.424717613	 0.594541133
C	 2.342438784	 2.599059755	 0.594543034
C	 2.342438784	-2.599059755	 0.594543034
C	 3.195658501	-1.424717613	 0.594541133
C	-0.367423589	-3.479615852	 0.594572353
C	-1.747873934	-3.031033997	 0.594565624
C	-2.805531341	 1.174315234	 1.829229362
C	-1.983783739	 2.305224907	 1.829255005
C	 0.249954109	 3.030983127	 1.829285394
C	 1.579356124	 2.599018222	 1.829285313
C	 2.959854115	 0.698924266	 1.829281419
C	 2.959854115	-0.698924266	 1.829281419
C	 1.579356124	-2.599018222	 1.829285313
C	 0.249954109	-3.030983127	 1.829285394
C	-1.983783739	-2.305224907	 1.829255005
C	-2.805531341	-1.174315234	 1.829229362
C	-0.749040410	-2.305223054	 2.592438375
C	-2.423840919	 0.000000000	 2.592521182
C	-0.749040410	 2.305223054	 2.592438375
C	 1.960893306	 1.424693070	 2.592419422
C	 1.960893306	-1.424693070	 2.592419422
C	 0.998904919	-0.725762062	 3.327306897
C	-0.381626194	-1.174329066	 3.327380309
C	-1.234717798	 0.000000000	 3.327366084
C	-0.381626194	 1.174329066	 3.327380309
C	 0.998904919	 0.725762062	 3.327306897


----------- C_60: PBE+D3(BJ) -----------
d(5/6)=1.45370(18)Å and d(6/6)=1.39866(15)Å
C	 1.237215971	 0.000000012	-3.332816805
C	 0.382467861	 1.176112514	-3.331723385
C	-0.999984683	 0.726806323	-3.331486131
C	-0.999984674	-0.726806240	-3.331486046
C	-1.962324574	 1.425714055	-2.595146142
C	 0.749902109	 2.307384382	-2.595870510
C	 0.382467830	-1.176112452	-3.331723305
C	 2.426571489	 0.000000029	-2.596151550
C	 0.749902054	-2.307384333	-2.595870442
C	-1.962324646	-1.425714042	-2.595146175
C	-2.963513180	 0.699252481	-1.831500063
C	-1.580063488	 2.601205672	-1.830664749
C	-2.963513248	-0.699252523	-1.831500067
C	-1.580063523	-2.601205609	-1.830664699
C	-0.250181343	-3.033920742	-1.831290662
C	 1.986150970	-2.307782371	-1.831557983
C	 2.808254042	-1.176285191	-1.831435429
C	 2.808254138	 1.176285302	-1.831435529
C	 1.986151044	 2.307782464	-1.831558055
C	-0.250181293	 3.033920787	-1.831290729
C	-3.199664251	 1.426194389	-0.594647038
C	-2.345470691	 2.602430448	-0.594583944
C	 1.750731946	 3.035095249	-0.595202218
C	 0.367788604	 3.483547707	-0.594739085
C	 3.426501728	-0.726877536	-0.595031243
C	 3.426501738	 0.726877608	-0.595031284
C	 1.750731916	-3.035095207	-0.595202174
C	 0.367788574	-3.483547707	-0.594739052
C	-2.345470766	-2.602430494	-0.594583922
C	-3.199664426	-1.426194474	-0.594647050
C	-3.426501857	-0.726877591	 0.595031206
C	-3.426501781	 0.726877548	 0.595031193
C	-1.750731843	 3.035095042	 0.595202205
C	-0.367788566	 3.483547736	 0.594739131
C	 3.199664232	 1.426194474	 0.594646920
C	 2.345470731	 2.602430593	 0.594583939
C	 2.345470684	-2.602430497	 0.594583986
C	 3.199664245	-1.426194428	 0.594647000
C	-0.367788585	-3.483547747	 0.594739175
C	-1.750731887	-3.035095127	 0.595202240
C	-2.808254120	 1.176285236	 1.831435438
C	-1.986150915	 2.307782311	 1.831558019
C	 0.250181351	 3.033920881	 1.831290799
C	 1.580063496	 2.601205656	 1.830664733
C	 2.963513118	 0.699252491	 1.831499906
C	 2.963513165	-0.699252472	 1.831499967
C	 1.580063465	-2.601205648	 1.830664788
C	 0.250181307	-3.033920939	 1.831290885
C	-1.986150978	-2.307782399	 1.831558051
C	-2.808254107	-1.176285263	 1.831435433
C	-0.749902105	-2.307384485	 2.595870644
C	-2.426571406	-0.000000021	 2.596151414
C	-0.749902035	 2.307384398	 2.595870571
C	 1.962324579	 1.425714002	 2.595146080
C	 1.962324633	-1.425714036	 2.595146154
C	 0.999984710	-0.726806313	 3.331486145
C	-0.382467806	-1.176112540	 3.331723396
C	-1.237215871	-0.000000032	 3.332816620
C	-0.382467783	 1.176112448	 3.331723344
C	 0.999984698	 0.726806220	 3.331486087

